Construction of Random Unitary Operations for Asymptotic Preparation of Werner States

Werner states are defined as bipartite qudit states that remain unchanged under application of arbitrary unitary operators acting on both subsystems simultaneously. Their preparation is a crucial ingredient in entanglement distillation protocols. This thesis deals with an iterative approach to prepare Werner states asymptotically, using random unitary operations. The asymptotic dynamics of random unitary operations are linked to algebraic properties of the involved unitary operators applying results about general quantum operations. Then a family of random unitary operations is constructed, which prepares Werner states asymptotically for an arbitrary finite dimensional bipartite qudit system. Finally, this construction is applied in qubit and qudrit systems, where the convergence rate is optimized numerically.

==> convergence_2d.txt <==
i 1 2
0 2.0722108584639978 2.4504511466264134
1 0.9232491038203101 1.416270321512419
2 0.4262832820641632 1.0675883991635273
3 0.12368790007033995 0.7239822155308955
4 0.019495875359986335 0.3266724488840061
5 0.001013447635989641 0.21795975276723836
6 1.0376878806453234e-05 0.12620548937978848
7 2.688818574934637e-06 0.04706036082403257
8 5.493906889939054e-07 0.03341700527100879
9 2.8553120742236896e-08 0.016279239534972977
10 5.731936637142772e-10 0.006069582575497747
11 1.5753256250800635e-10 0.004419354175920083
12 2.5542359450553616e-11 0.001814859643433319
13 1.1410452453959345e-12 0.0007718205835970277
14 2.6712303787937054e-14 0.0005281644842060614
15 9.743688051471705e-15 0.00018616500543620446
16 7.990718606109216e-15 9.673949970577066e-05
17 8.40368519375365e-15 5.8323185960147736e-05
18 8.850146841425923e-15 1.8505451216094815e-05
19 9.297643507562841e-15 1.1700956100893615e-05
20 9.744830849965624e-15 6.0274913768037355e-06
21 1.0207521494514379e-14 1.891022050060517e-06
22 1.0671984912601281e-14 1.3495831075302962e-06
23 1.1150635959034501e-14 5.884216231723892e-07
24 1.1548859225289023e-14 2.0641498008964898e-07
25 1.1980226897845313e-14 1.4800112031606205e-07
26 1.2444230393464329e-14 5.485840335150117e-08
27 1.2892251073261843e-14 2.364660735005167e-08
28 1.3322709050359774e-14 1.5444526357924133e-08
29 1.3721309347328568e-14 4.986577415014305e-09


==> convergence_3d.txt <==
i 1 2
0 5.208859153461946 6.213644842525002
1 2.997562439256824 4.289081240366591
2 1.726052309644414 2.99285450998586
3 0.97435857642282 2.0546692435516394
4 0.5605973538962561 1.3918904996912493
5 0.3157605288907756 0.921108012742488
6 0.17629213659969525 0.6038715431226999
7 0.09745701284597592 0.390847122319235
8 0.052936808927158636 0.25339732816019084
9 0.029028333982388285 0.16858772500294664
10 0.01564408691990994 0.11073818798370778
11 0.008424053107867474 0.07156221512485897
12 0.004551433579400658 0.0472717905399906
13 0.002418555289617943 0.03121840640390845
14 0.001306260641384899 0.020602825543340968
15 0.0007172660819050947 0.013513701695358035
16 0.0003930385419162136 0.00895655321681191
17 0.0002165394183395148 0.006068594696350605
18 0.00011846424072523376 0.004100512981357411
19 6.549323811099874e-05 0.0027539233762956345
20 3.72894749819554e-05 0.0018446159522484359
21 2.1388401630497634e-05 0.001245110285286512
22 1.2359348081731776e-05 0.0008250832522235309
23 7.24699504254868e-06 0.0005446757477006249
24 4.216412268253562e-06 0.00036881924589620264
25 2.4136483231827204e-06 0.0002465956698445276
26 1.3599691793064834e-06 0.00016007282353977596
27 7.539122694655435e-07 0.0001034779727369746
28 4.15192357591319e-07 6.90079463692721e-05
29 2.2750204029759262e-07 4.635224730169304e-05


==> maxeig_d2g2_phirange.txt <==
x phi arg(alpha) arg(beta)
0.0 0.45174370562901445 0.45174370562907057 0.8246451163179692
0.006 0.45174370562903254 0.4517437056290213 0.82679244388592
0.012 0.4517437056289952 0.4517437056290323 0.8288859553341633
0.018000000000000002 0.45174370562898036 0.4517437056289788 0.8309252648489643
0.024 0.4517437056290283 0.4517437056290657 0.8329099964053392
0.03 0.4517437056290317 0.45174370562912136 0.8348397838971576
0.036000000000000004 0.4517437056290064 0.45174370562905514 0.836714271263986
0.042 0.4517437056289467 0.45174370562901667 0.8385331126146126
0.048 0.4517437056290257 0.45174370562909444 0.8402959723471479
0.054 0.4517437056289269 0.45174370562908167 0.8420025252656739
0.06 0.4517437056289733 0.4517437056290569 0.8436524566933649
0.066 0.45174370562900873 0.45174370562902566 0.8452454625820044
0.07200000000000001 0.4517437056290251 0.45174370562900656 0.8467812496178672
0.078 0.4517437056290253 0.4517437056290193 0.8482595353238799
0.084 0.45174370562898375 0.451743705629072 0.8496800481580271
0.09 0.45174370562903765 0.45174370562905525 0.8510425276079363
0.096 0.4517437056289715 0.45174370562906285 0.8523467242816021
0.10200000000000001 0.45174370562898164 0.45174370562905286 0.853592399994185
0.108 0.45174370562900357 0.45174370562910476 0.8547793278508592
0.114 0.45174370562901034 0.45174370562903843 0.8559072923256453
0.12 0.45174370562903254 0.4517437056290758 0.8569760893362061
0.126 0.45174370562906424 0.45174370562908467 0.8579855263145402
0.132 0.45174370562901145 0.45174370562895366 0.8589354222735597
0.138 0.4517437056289803 0.45174370562904603 0.8598256078695163
0.14400000000000002 0.451743705629041 0.45174370562903876 0.860655925460215
0.15 0.45174370562899957 0.45174370562902927 0.8614262291590209
0.156 0.45174370562893706 0.4517437056291102 0.8621363848846078
0.162 0.4517437056289737 0.45174370562900057 0.862786270406434
0.168 0.45174370562897187 0.45174370562901156 0.8633757753859134
0.17400000000000002 0.4517437056289996 0.4517437056290618 0.8639048014132719
0.18 0.4517437056290283 0.4517437056290761 0.8643732620400549
0.186 0.4517437056289988 0.4517437056291214 0.8647810828072922
0.192 0.45174370562897787 0.4517437056290201 0.8651282012692745
0.198 0.45174370562899996 0.4517437056290458 0.8654145670129659
0.20400000000000001 0.45174370562901683 0.4517437056289998 0.8656401416730166
0.21 0.4517437056289808 0.45174370562907973 0.8658048989423786
0.216 0.451743705629014 0.4517437056290758 0.865908824578517
0.222 0.45174370562904237 0.45174370562902616 0.8659519164052291
0.228 0.4517437056289939 0.4517437056289965 0.8659341843100373
0.234 0.4517437056290086 0.45174370562909477 0.865855650237206
0.24 0.4517437056290431 0.45174370562908717 0.8657163481763404
0.246 0.4517437056290218 0.4517437056290487 0.8655163241466085
0.252 0.45174370562903265 0.4517437056290246 0.865255636176577
0.258 0.4517437056289768 0.45174370562903565 0.8649343542796895
0.264 0.4517437056290548 0.4517437056290426 0.864552560425372
0.27 0.4517437056290259 0.45174370562902827 0.8790848519102694
0.276 0.4517437056290221 0.45174370562904886 0.8933796397758631
0.28200000000000003 0.45174370562898386 0.4517437056290151 0.9024023470867933
0.28800000000000003 0.45174370562903887 0.45174370562906585 0.9094122845119358
0.294 0.45174370562901967 0.4517437056290334 0.9152314596208394
0.3 0.451743705629016 0.4517437056290655 0.9202207628626518
0.306 0.45174370562901855 0.45174370562907884 0.9245771661384802
0.312 0.4517437056290575 0.4517437056290417 0.9284223030998097
0.318 0.45174370562900457 0.4517437056290407 0.9318376060936002
0.324 0.45174370562905086 0.45174370562900273 0.9348808158986796
0.33 0.45174370562906746 0.45174370562905214 0.9375946794047691
0.336 0.4517437056289934 0.45174370562903043 0.9400119293770612
0.342 0.45174370562897687 0.45174370562902794 0.9421583226346024
0.34800000000000003 0.4517437056290012 0.45174370562904165 0.9440545891745257
0.354 0.4517437056290042 0.45174370562905164 0.9457177346788623
0.36 0.451743705628951 0.4517437056290115 0.9471619408430492
0.366 0.4517437056290157 0.45174370562902316 0.9483992056904825
0.372 0.4517437056289982 0.4517437056290384 0.9494398101845563
0.378 0.45174370562898575 0.4517437056290336 0.950292665488639
0.384 0.4517437056289874 0.45174370562899296 0.9509655761916143
0.39 0.45174370562902116 0.451743705629018 0.951465443085709
0.396 0.45174370562903843 0.4517437056290585 0.9517984216324403
0.402 0.4517437056289491 0.45174370562900956 0.9519700473931039
0.40800000000000003 0.4517437056290105 0.4517437056290247 0.9519853364556133
0.41400000000000003 0.45174370562899435 0.4517437056290984 0.9518488666771056
0.42 0.4517437056290263 0.45174370562903265 0.9515648440242622
0.426 0.4517437056290352 0.4517437056290965 0.9511371572065312
0.432 0.4517437056289995 0.45174370562905664 0.9505694230171282
0.438 0.4517437056289883 0.4517437056290435 0.9498650242284598
0.444 0.4517437056289744 0.45174370562907906 0.9490271414693846
0.45 0.45174370562897725 0.45174370562902844 0.9480587801985751
0.456 0.4517437056290538 0.45174370562906974 0.9469627936520151
0.462 0.45174370562901434 0.45174370562906074 0.9457419024622545
0.468 0.45174370562894733 0.4517437056290084 0.9443987115082602
0.47400000000000003 0.45174370562900706 0.45174370562908867 0.9429357244467652
0.48 0.4517437056289679 0.4517437056290038 0.941355356291549
0.486 0.4517437056290187 0.4517437056290584 0.9396599443403006
0.492 0.4517437056289797 0.45174370562904126 0.9378517576956652
0.498 0.4517437056290183 0.4517437056290603 0.9359330055845612
0.504 0.4517437056290046 0.45174370562899885 0.9339058446455814
0.51 0.4517437056289296 0.45174370562906563 0.9317723853265532
0.516 0.45174370562896154 0.4517437056290729 0.9295346975116114
0.522 0.45174370562899546 0.45174370562905897 0.9271948154786107
0.528 0.4517437056290101 0.4517437056290541 0.9247547422723595
0.534 0.4517437056290202 0.45174370562907545 0.9222164535664642
0.54 0.4517437056289607 0.4517437056290474 0.9195819010760151
0.546 0.451743705628996 0.45174370562903726 0.9168530155745188
0.552 0.45174370562903915 0.45174370562903793 0.9140317095610462
0.558 0.4517437056290104 0.45174370562905997 0.9111198796173314
0.5640000000000001 0.45174370562899685 0.4517437056290518 0.9081194084892378
0.5700000000000001 0.45174370562901106 0.45174370562907773 0.9050321669225267
0.5760000000000001 0.45174370562898075 0.45174370562906085 0.9018600152790086
0.582 0.45174370562896865 0.4517437056290545 0.8986048049558697
0.588 0.4517437056290733 0.4517437056290739 0.8952683796281536
0.594 0.4517437056289813 0.4517437056290256 0.8918525763319057
0.6 0.4517437056290253 0.4517437056290403 0.8883592264034224
0.606 0.45174370562901667 0.45174370562905236 0.8847901562881747
0.612 0.45174370562897165 0.45174370562902144 0.8811471882313984
0.618 0.45174370562899835 0.4517437056290406 0.8774321408609376
0.624 0.4517437056289748 0.4517437056290546 0.8736468296717165
0.63 0.45174370562901417 0.4517437056290473 0.8697930674200971
0.636 0.45174370562903127 0.4517437056290135 0.865872664435476
0.642 0.4517437056289873 0.45174370562902316 0.8618874288555897
0.648 0.4517437056290333 0.451743705629065 0.8578391667912436
0.654 0.45174370562898464 0.4517437056290121 0.8537296824255526
0.66 0.4517437056289888 0.4517437056290329 0.8495607780520974
0.666 0.45174370562905264 0.45174370562905697 0.8453342540559451
0.672 0.4517437056289894 0.45174370562901306 0.8410519088409354
0.678 0.45174370562899424 0.4517437056290409 0.8367155387062093
0.684 0.4517437056290153 0.4517437056289981 0.8323269376745569
0.6900000000000001 0.4517437056289711 0.45174370562903715 0.827887897274811
0.6960000000000001 0.4517437056289883 0.45174370562903676 0.82340020628015
0.7020000000000001 0.4517437056289926 0.4517437056290265 0.8188656504038963
0.708 0.4517437056289826 0.45174370562902727 0.8142860119541281
0.714 0.4517437056289991 0.4517437056290893 0.8096630694481634
0.72 0.45174370562901983 0.45174370562898375 0.8049985971877291
0.726 0.4517437056290087 0.4517437056290479 0.8002943647954959
0.732 0.4517437056289834 0.4517437056290682 0.7955521367133916
0.738 0.4517437056290157 0.45174370562905114 0.790773671663036
0.744 0.45174370562901806 0.45174370562901245 0.7859607220684297
0.75 0.4517437056290005 0.45174370562902505 0.7811150334409944
0.756 0.45174370562900257 0.451743705629047 0.7762383437268982
0.762 0.45174370562908767 0.4517437056290293 0.7713323826166162
0.768 0.45174370562899024 0.4517437056290122 0.7663988708165544
0.774 0.4517437056290443 0.45174370562904725 0.7614395192826339
0.78 0.4517437056289839 0.45174370562899874 0.7564560284157021
0.786 0.45174370562898375 0.4517437056290007 0.7514500872186904
0.792 0.45174370562903393 0.4517437056290384 0.746423372415528
0.798 0.45174370562906474 0.45174370562903315 0.7413775475319409
0.804 0.45174370562901683 0.4517437056290164 0.736314261938369
0.81 0.4517437056290108 0.4517437056290488 0.7312351498554726
0.8160000000000001 0.4517437056290104 0.45174370562908667 0.7261418293228772
0.8220000000000001 0.4517437056289632 0.45174370562900507 0.7210359011320657
0.8280000000000001 0.4517437056290552 0.4517437056290044 0.7159189477246286
0.834 0.4517437056290347 0.45174370562908356 0.7107925320574174
0.84 0.4517437056289894 0.45174370562903576 0.7075937079107185
0.846 0.4517437056290392 0.4517437056290752 0.7124847189047399
0.852 0.45174370562901883 0.4517437056290955 0.7172278710125658
0.858 0.4517437056289947 0.45174370562906024 0.7218233076088638
0.864 0.45174370562898114 0.4517437056290664 0.7262712934559028
0.87 0.4517437056290026 0.45174370562907235 0.7305722099875099
0.876 0.45174370562894883 0.45174370562904537 0.7347265503577377
0.882 0.45174370562904487 0.4517437056290187 0.738734914321172
0.888 0.45174370562900934 0.45174370562902894 0.7425980030044163
0.894 0.45174370562902894 0.4517437056290507 0.7463166136212058
0.9 0.4517437056290285 0.45174370562904703 0.7498916341767785
0.906 0.4517437056290407 0.45174370562908633 0.7533240382007178
0.912 0.4517437056290009 0.4517437056290603 0.7566148795415164
0.918 0.45174370562895827 0.451743705629035 0.7597652872506941
0.924 0.45174370562896865 0.4517437056290726 0.7627764605792695
0.93 0.451743705628984 0.4517437056291069 0.7656496641050348
0.936 0.45174370562897304 0.45174370562900473 0.7683862230050386
0.9420000000000001 0.451743705629013 0.45174370562908456 0.7709875184842937
0.9480000000000001 0.45174370562904353 0.4517437056290648 0.7734549833686165
0.9540000000000001 0.4517437056290012 0.451743705629101 0.7757900978669344
0.96 0.45174370562895677 0.451743705629009 0.7779943855061668
0.966 0.4517437056290397 0.45174370562907484 0.7800694092398471
0.972 0.45174370562900096 0.45174370562903055 0.78201676773013
0.978 0.4517437056289823 0.45174370562904026 0.7838380918014616
0.984 0.4517437056289965 0.4517437056290524 0.785535041063163
0.99 0.45174370562893723 0.45174370562908056 0.7871093006973313
0.996 0.4517437056289964 0.45174370562901955 0.7885625784077523
1.002 0.45174370562900273 0.45174370562904737 0.7898966015250464
1.008 0.4517437056290103 0.4517437056290355 0.7911131142628975
1.014 0.4517437056289616 0.45174370562896926 0.7922138751199128
1.02 0.45174370562899385 0.4517437056290324 0.7932006544215724
1.026 0.45174370562895194 0.4517437056290351 0.7940752319965744
1.032 0.45174370562901667 0.4517437056290356 0.794839394981911
1.038 0.4517437056290492 0.4517437056290579 0.7954949357510349
1.044 0.4517437056290427 0.45174370562905103 0.7960436499595723
1.05 0.4517437056290265 0.45174370562906424 0.7964873347031192
1.056 0.45174370562900074 0.4517437056289908 0.7968277867818642
1.062 0.45174370562898936 0.45174370562904914 0.7970668010668783
1.068 0.45174370562899535 0.4517437056290334 0.7972061689631348
1.074 0.4517437056289654 0.4517437056290139 0.797247676964511
1.08 0.4517437056290648 0.4517437056290267 0.7971931052961695
1.086 0.4517437056290049 0.45174370562900823 0.7970442266399755
1.092 0.4517437056289907 0.45174370562906985 0.7968028049387978
1.098 0.45174370562906335 0.45174370562908983 0.7964705942756487
1.104 0.45174370562895866 0.4517437056290871 0.7960493378239749
1.11 0.45174370562903454 0.4517437056290256 0.7955407668654124
1.116 0.4517437056290688 0.45174370562903504 0.7949465998716704
1.122 0.4517437056290073 0.4517437056290534 0.7942685416472537
1.1280000000000001 0.45174370562906024 0.4517437056289872 0.7935082825300002
1.1340000000000001 0.4517437056290392 0.4517437056289861 0.7926674976464877
1.1400000000000001 0.4517437056289869 0.4517437056290534 0.7917478462196232
1.1460000000000001 0.45174370562900684 0.4517437056290358 0.7907509709257464
1.1520000000000001 0.4517437056290474 0.4517437056290768 0.7896784972988447
1.158 0.4517437056289924 0.4517437056290367 0.788532033179522
1.164 0.4517437056289885 0.45174370562898747 0.7873131682065344
1.17 0.45174370562903965 0.4517437056290506 0.7860234733488058
1.176 0.45174370562896393 0.45174370562906924 0.7846645004759605
1.182 0.4517437056289922 0.45174370562900057 0.7832377819654871
1.188 0.45174370562901495 0.45174370562904637 0.781744830344792
1.194 0.45174370562906097 0.4517437056290736 0.7801871379664358
1.2 0.45174370562901606 0.4517437056290345 0.778566176714978
1.206 0.451743705629005 0.4517437056290314 0.776883397743915
1.212 0.4517437056290252 0.4517437056290511 0.7751402312412334
1.218 0.45174370562898886 0.4517437056290587 0.773338086222249
1.224 0.4517437056290225 0.4517437056290259 0.7714783503483791
1.23 0.451743705628989 0.4517437056290484 0.7695623897705681
1.236 0.45174370562903393 0.45174370562904553 0.7675915489961822
1.242 0.4517437056290153 0.4517437056290685 0.7655671507781605
1.248 0.4517437056290241 0.4517437056290066 0.7634904960252871
1.254 0.45174370562900656 0.4517437056290662 0.7613628637324519
1.26 0.4517437056290142 0.4517437056290232 0.7591855109298212
1.266 0.45174370562903243 0.45174370562911603 0.7569596726497814
1.272 0.4517437056289799 0.45174370562905164 0.7546865619106204
1.278 0.4517437056290155 0.4517437056290696 0.7523673697158271
1.284 0.4517437056290508 0.45174370562906624 0.7500032650678826
1.28846519347 0.4517437056290064 0.45174370562909516 0.7482154338815267
1.29 0.45174370562899785 0.4517437056290135 0.7475953949954607
1.296 0.4517437056290348 0.4517437056290569 0.7451448845928303
1.302 0.45174370562898747 0.4517437056289965 0.7426528370702431
1.308 0.4517437056290311 0.4517437056290139 0.7401203338140504
1.314 0.45174370562897115 0.451743705629069 0.7375484344551696
1.32 0.45174370562899385 0.45174370562906035 0.7349381769444743
1.326 0.4517437056289968 0.4517437056290104 0.7322905776334848
1.332 0.45174370562899596 0.4517437056290717 0.7296066313587019
1.338 0.4517437056289808 0.4517437056290474 0.7268873115277064
1.344 0.4517437056290197 0.4517437056290993 0.7241335702049245
1.35 0.4517437056290326 0.4517437056290327 0.7213463381948082
1.356 0.45174370562901284 0.4517437056289989 0.7185265251198545
1.362 0.4517437056289606 0.4517437056290419 0.7156750194906124
1.368 0.4517437056290018 0.4517437056290497 0.712792688764476
1.374 0.45174370562900684 0.45174370562906035 0.7098803793895883
1.3800000000000001 0.4517437056290463 0.45174370562899924 0.7069389168298494
1.3860000000000001 0.45174370562895777 0.45174370562899246 0.7039691055662524
1.3920000000000001 0.45174370562898164 0.4517437056290389 0.700971729069375
1.3980000000000001 0.45174370562899535 0.45174370562907207 0.6979475497369274
1.4040000000000001 0.4517437056290013 0.45174370562905114 0.6948973087895137
1.41 0.45174370562901983 0.45174370562904914 0.6918217261167793
1.416 0.4517437056289855 0.4517437056290756 0.6887215000649204
1.422 0.45174370562900573 0.45174370562905786 0.6855973071553445
1.428 0.4517437056289898 0.45174370562909516 0.6824498017226328
1.434 0.4517437056289702 0.4517437056290897 0.6792796154583466
1.44 0.4517437056290182 0.4517437056290646 0.6760873568451276
1.446 0.45174370562899513 0.45174370562899296 0.6728736104632651
1.452 0.451743705629006 0.4517437056290662 0.6696389361492003
1.458 0.4517437056290379 0.45174370562906263 0.6663838679823563
1.464 0.451743705628966 0.45174370562907873 0.6631089130730746
1.47 0.4517437056289917 0.4517437056290475 0.6598145501202345
1.476 0.45174370562899474 0.4517437056290372 0.6565012277023637
1.482 0.45174370562896043 0.4517437056290364 0.6531693622603242
1.488 0.4517437056289652 0.451743705629062 0.6498193357231382
1.494 0.4517437056290058 0.4517437056290223 0.6464514927208879
1.5 0.4517437056289994 0.451743705629034 0.643066137319612
1.506 0.451743705628945 0.45174370562911775 0.6396635292026615
1.512 0.4517437056289924 0.4517437056290466 0.636243879210718
1.518 0.4517437056290499 0.4517437056290064 0.6328073441380689
1.524 0.4517437056289877 0.4517437056290334 0.6293540206657002
1.53 0.45174370562900545 0.4517437056290245 0.6258839382913882
1.536 0.45174370562899957 0.4517437056289875 0.6223970510928141
1.542 0.45174370562904204 0.45174370562904453 0.6188932281307241
1.548 0.45174370562899335 0.4517437056290118 0.6153722422644088
1.554 0.4517437056290116 0.4517437056290456 0.6118337571095359
1.56 0.4517437056290166 0.45174370562900185 0.6082773118170793
1.566 0.4517437056289937 0.45174370562905325 0.604702303289023
1.572 0.4517437056289927 0.45174370562901617 0.6011079653684269
1.578 0.4517437056290178 0.45174370562903343 0.5974933444439192
1.584 0.4517437056289823 0.45174370562901467 0.5938572707854999
1.59 0.45174370562902116 0.4517437056290168 0.5901983247714466
1.596 0.45174370562906124 0.45174370562904975 0.586514796963139
1.602 0.4517437056289932 0.45174370562900773 0.5828046407192834
1.608 0.4517437056290033 0.45174370562902905 0.5790654156893768
1.614 0.4517437056289769 0.4517437056290621 0.5752942200536949
1.62 0.4517437056289885 0.4517437056290438 0.5714876087323812
1.6260000000000001 0.45174370562899935 0.45174370562907046 0.5676414938929917
1.6320000000000001 0.45174370562900346 0.4517437056290872 0.5637510228272136
1.6380000000000001 0.4517437056289498 0.4517437056290284 0.559810426462559
1.6440000000000001 0.45174370562898747 0.4517437056290401 0.555812829136189
1.6500000000000001 0.4517437056290524 0.45174370562906424 0.5517500063196602
1.6560000000000001 0.451743705628981 0.4517437056290607 0.5476120709687226
1.6620000000000001 0.45174370562906513 0.4517437056290895 0.5433870597480633
1.668 0.45174370562900634 0.45174370562903193 0.5390603751816666
1.674 0.45174370562900007 0.45174370562903327 0.5346140144407586
1.68 0.45174370562901894 0.4517437056290334 0.5300254715888824
1.686 0.4517437056290614 0.45174370562905614 0.52526612057476
1.692 0.45174370562898597 0.451743705629086 0.5202987342371385
1.698 0.45174370562898586 0.4517437056290615 0.515073484492557
1.704 0.4517437056290417 0.45174370562902 0.5095210834196354
1.71 0.45174370562898475 0.4517437056290694 0.5035400460490489
1.716 0.45174370562905125 0.4517437056290394 0.4969703421411186
1.722 0.4517437056290134 0.4517437056290553 0.48952964767191504
1.728 0.4517437056290098 0.45174370562901855 0.48061414080146764
1.734 0.4517437056290276 0.45174370562906896 0.4682203973707297
1.7372152764 0.4517437056290233 0.45174370562902333 0.4517437056290064
1.74 0.4517437056290112 0.45174370562908583 0.45842506965979063
1.746 0.4517437056290429 0.4517437056290373 0.46272366664432796
1.752 0.4517437056290404 0.45174370562908595 0.46501973297288435
1.758 0.4517437056290455 0.45174370562906746 0.4664797043851735
1.764 0.4517437056289919 0.45174370562904786 0.46744549265123264
1.77 0.4517437056290592 0.4517437056290599 0.4680791296531934
1.776 0.4517437056290003 0.45174370562908084 0.4684750647747736
1.782 0.4517437056289508 0.4517437056290612 0.4686955024721475
1.788 0.4517437056290698 0.45174370562901317 0.468784894629778
1.794 0.4517437056290195 0.4517437056289837 0.4687769105021191
1.8 0.4517437056290145 0.45174370562901595 0.4686981706596027
1.806 0.45174370562906474 0.45174370562904903 0.46857041001467054
1.812 0.45174370562899874 0.45174370562906396 0.46841180750053146
1.818 0.4517437056290042 0.4517437056289954 0.46823784268313856
1.824 0.4517437056290026 0.4517437056290482 0.46806186918803994
1.83 0.45174370562899374 0.4517437056290329 0.4678955112945036
1.836 0.4517437056290129 0.4517437056291048 0.4677489463001748
1.842 0.45174370562903304 0.4517437056290711 0.4676311110554224
1.848 0.45174370562896515 0.4517437056290148 0.46754985704339713
1.854 0.4517437056290185 0.4517437056290869 0.46751206993076944
1.86 0.45174370562897986 0.4517437056290388 0.4675237642448191
1.866 0.45174370562900956 0.4517437056290324 0.4675901604479942
1.872 0.45174370562905664 0.45174370562903554 0.4677157494497767
1.8780000000000001 0.45174370562899663 0.4517437056290644 0.46790434809015824
1.8840000000000001 0.451743705629009 0.45174370562906363 0.46815914809236886
1.8900000000000001 0.4517437056290552 0.45174370562903526 0.4684827602554592
1.8960000000000001 0.45174370562900557 0.4517437056290013 0.4688772551397064
1.9020000000000001 0.4517437056289924 0.4517437056290015 0.46934420112425684
1.9080000000000001 0.451743705629017 0.4517437056290818 0.46988470044443603
1.9140000000000001 0.4517437056289907 0.4517437056290524 0.4704994236168704
1.92 0.4517437056289512 0.4517437056290365 0.4711886425144578
1.926 0.45174370562899596 0.45174370562903604 0.4719522622467363
1.932 0.4517437056290059 0.45174370562905913 0.47278985192452894
1.938 0.4517437056289923 0.451743705629037 0.47370067433404767
1.944 0.4517437056289629 0.4517437056290916 0.4746837145094942
1.95 0.4517437056290115 0.45174370562906674 0.4757377071708255
1.956 0.4517437056290047 0.4517437056290273 0.4768611629813794
1.962 0.4517437056289868 0.4517437056290484 0.4780523935762611
1.968 0.4517437056290607 0.4517437056290452 0.4793095353144102
1.974 0.45174370562897664 0.45174370562903154 0.4806305717138239
1.98 0.45174370562896776 0.4517437056290921 0.48201335453865074
1.986 0.4517437056289856 0.4517437056290499 0.48345562351815735
1.992 0.4517437056290177 0.45174370562902333 0.48495502468958535
1.998 0.4517437056290275 0.45174370562905464 0.48650912736916513
2.004 0.4517437056290122 0.4517437056290853 0.4881154397673831
2.0100000000000002 0.4517437056290098 0.4517437056290544 0.48997074342199176
2.016 0.4517437056290457 0.45174370562906696 0.49299693649213067
2.0220000000000002 0.4517437056290292 0.4517437056290225 0.4960432862428706
2.028 0.45174370562902394 0.45174370562902355 0.4991078845376099
2.0340000000000003 0.45174370562897337 0.4517437056290735 0.5021889213824376
2.04 0.4517437056289886 0.45174370562903876 0.5052846794538948
2.0460000000000003 0.4517437056289745 0.4517437056289954 0.5083935287323988
2.052 0.4517437056289497 0.45174370562904304 0.5115139212571594
2.058 0.4517437056290152 0.45174370562900695 0.5146443860162333
2.064 0.4517437056290605 0.4517437056290108 0.5177835239830515
2.07 0.4517437056290038 0.4517437056290549 0.5209300033086672
2.076 0.4517437056289802 0.4517437056289955 0.5240825546768083
2.082 0.45174370562905486 0.45174370562902927 0.5272399668270571
2.088 0.45174370562900906 0.4517437056290271 0.5304010822495718
2.094 0.4517437056290051 0.4517437056290263 0.5335647930533183
2.1 0.4517437056290153 0.45174370562907473 0.5367300370083055
2.106 0.4517437056290242 0.451743705629049 0.5398957937611073
2.112 0.45174370562900173 0.45174370562902233 0.5430610812218691
2.118 0.45174370562896105 0.451743705629011 0.5462249521201218
2.124 0.4517437056289972 0.4517437056290605 0.5493864907259373
2.13 0.451743705629026 0.45174370562907734 0.552544809732296
2.136 0.45174370562907135 0.4517437056290745 0.5556990472941373
2.142 0.4517437056290022 0.45174370562908367 0.558848364219034
2.148 0.4517437056290334 0.45174370562904975 0.5619919413042362
2.154 0.4517437056290243 0.45174370562908056 0.5651289768145892
2.16 0.45174370562898647 0.4517437056290247 0.5682586840956628
2.166 0.4517437056290142 0.4517437056290221 0.5713802893164343
2.172 0.45174370562899996 0.45174370562906846 0.5744930293357892
2.178 0.4517437056289886 0.45174370562905736 0.5775961496871684
2.184 0.45174370562895805 0.4517437056290155 0.5806889026757879
2.19 0.45174370562908395 0.451743705629007 0.5837705455829265
2.196 0.4517437056289455 0.45174370562902333 0.586840338971945
2.202 0.45174370562901534 0.4517437056290688 0.5898975450908509
2.208 0.4517437056289897 0.45174370562902216 0.59294142636639
2.214 0.45174370562902105 0.45174370562902777 0.5959712439848381
2.22 0.4517437056290295 0.4517437056290667 0.5989862565548801
2.226 0.4517437056289634 0.45174370562908206 0.601985718848105
2.232 0.45174370562898325 0.4517437056290404 0.6049688806129563
2.238 0.45174370562904603 0.45174370562910054 0.6079349854580379
2.244 0.45174370562907107 0.45174370562906396 0.6108832698010355
2.25 0.4517437056289661 0.45174370562901417 0.6138129618795669
2.2560000000000002 0.4517437056290034 0.4517437056290338 0.6167232808205858
2.262 0.4517437056289731 0.4517437056289953 0.6196134357650874
2.2680000000000002 0.45174370562905 0.4517437056289763 0.6224826250450572
2.274 0.4517437056290041 0.4517437056290531 0.6253300354098247
2.2800000000000002 0.45174370562905874 0.45174370562906474 0.628154841299092
2.286 0.4517437056289829 0.45174370562902194 0.6309562041601204
2.2920000000000003 0.4517437056289943 0.45174370562902416 0.6337332718066973
2.298 0.45174370562907584 0.4517437056290844 0.6364851778176426
2.3040000000000003 0.4517437056289973 0.4517437056290654 0.6392110409727749
2.31 0.45174370562899197 0.45174370562902044 0.6419099647243782
2.316 0.45174370562900484 0.4517437056290253 0.6445810367023507
2.322 0.4517437056290569 0.4517437056290491 0.6472233282513014
2.328 0.45174370562900706 0.4517437056290315 0.6498358939980262
2.334 0.4517437056290227 0.45174370562900606 0.6524177714478373
2.34 0.45174370562902877 0.45174370562904814 0.6549679806083776
2.346 0.4517437056290391 0.45174370562906613 0.657485523639581
2.352 0.4517437056290205 0.4517437056290664 0.6599693845285977
2.358 0.45174370562901406 0.45174370562900473 0.6624185287885017
2.364 0.4517437056290035 0.45174370562899746 0.6648319031797341
2.37 0.45174370562903454 0.4517437056290042 0.6672084354532763
2.376 0.45174370562901484 0.45174370562904403 0.669547034114605
2.382 0.451743705629041 0.45174370562906796 0.6718465882075543
2.388 0.45174370562899696 0.45174370562904487 0.6741059671172481
2.394 0.45174370562902594 0.45174370562902194 0.6763240203913277
2.4 0.4517437056290302 0.4517437056290825 0.6784995775787325
2.406 0.45174370562899097 0.4517437056290263 0.6806314480853264
2.412 0.4517437056290124 0.4517437056290572 0.6827184210457344
2.418 0.4517437056290042 0.45174370562900085 0.6847592652107192
2.424 0.45174370562901534 0.45174370562905036 0.6867527288495534
2.43 0.4517437056290239 0.45174370562903904 0.6886975396667571
2.436 0.45174370562899563 0.4517437056290703 0.6905924047326991
2.442 0.4517437056290098 0.45174370562904675 0.6924360104275243
2.448 0.45174370562903793 0.45174370562906146 0.6942270223978841
2.454 0.45174370562898725 0.45174370562904187 0.6959640855260171
2.46 0.45174370562899463 0.45174370562902866 0.6976458239106791
2.466 0.4517437056290046 0.4517437056290528 0.6992708408595025
2.472 0.4517437056289575 0.4517437056290842 0.7008377188923116
2.478 0.45174370562892135 0.451743705629005 0.7023450197550196
2.484 0.4517437056290026 0.45174370562907235 0.7037912844436485
2.49 0.451743705628988 0.45174370562902727 0.7051750332381217
2.496 0.4517437056289596 0.4517437056289978 0.7064947657454447
2.5020000000000002 0.45174370562898203 0.45174370562908184 0.7077489609519003
2.508 0.45174370562901006 0.451743705629005 0.7089360772839524
2.5140000000000002 0.45174370562897964 0.4517437056290116 0.7100545526775195
2.52 0.45174370562897215 0.45174370562907057 0.7111028046553474
2.5260000000000002 0.45174370562897026 0.4517437056290263 0.7120792304122142
2.532 0.4517437056289823 0.45174370562902016 0.7129822069077374
2.5380000000000003 0.451743705628955 0.45174370562900573 0.7138100909666205
2.544 0.4517437056289932 0.45174370562901334 0.7145612193861788
2.5500000000000003 0.4517437056290461 0.45174370562906263 0.7152339090510635
2.556 0.4517437056289683 0.45174370562901 0.7158264570551762
2.562 0.4517437056289969 0.45174370562903393 0.7163371408307935
2.568 0.45174370562901395 0.4517437056290644 0.7167642182850622
2.574 0.45174370562900484 0.45174370562906263 0.7171059279440768
2.58 0.45174370562908706 0.45174370562902255 0.7173604891048736
2.586 0.45174370562901195 0.4517437056290398 0.7175261019958115
2.592 0.4517437056289913 0.45174370562899435 0.7176009479459436
2.598 0.451743705628987 0.45174370562904026 0.7175831895641497
2.604 0.4517437056290001 0.45174370562899635 0.7174709709289925
2.61 0.451743705629013 0.4517437056290594 0.7172624177904725
2.616 0.45174370562898386 0.4517437056290483 0.7169556377850884
2.622 0.45174370562900407 0.4517437056290466 0.7165487206659199
2.628 0.4517437056290065 0.4517437056290147 0.716039738549694
2.634 0.451743705628981 0.451743705629028 0.715426746183232
2.64 0.4517437056290041 0.4517437056290631 0.7147077812319917
2.646 0.4517437056290443 0.45174370562903565 0.7138808645939094
2.652 0.4517437056289738 0.45174370562903826 0.7129440007422319
2.658 0.4517437056290394 0.4517437056290226 0.7118951781015762
2.664 0.4517437056289928 0.4517437056290625 0.710732369462075
2.67 0.4517437056290325 0.45174370562901717 0.709453532437197
2.676 0.451743705629045 0.451743705629118 0.7080566099715265
2.682 0.4517437056290164 0.4517437056290558 0.7065395309057235
2.688 0.4517437056290357 0.45174370562902966 0.7049002106067804
2.694 0.4517437056289912 0.4517437056290333 0.703136551672743
2.7 0.4517437056290047 0.45174370562905586 0.70124644472222
2.706 0.45174370562901534 0.4517437056290202 0.6992277692802891
2.712 0.4517437056290267 0.45174370562900057 0.6970783947737125
2.718 0.45174370562903843 0.4517437056290824 0.6947961816499703
2.724 0.4517437056289419 0.4517437056290487 0.6923789826361599
2.73 0.45174370562901767 0.45174370562903154 0.6898246441556021
2.736 0.45174370562897714 0.4517437056290015 0.6871310079218513
2.742 0.45174370562899885 0.4517437056290664 0.6842959127317993
2.748 0.4517437056290237 0.4517437056290575 0.6813171964816354
2.754 0.451743705629007 0.45174370562904576 0.6781926984316189
2.7600000000000002 0.451743705628982 0.45174370562901006 0.6749202617478366
2.766 0.45174370562898214 0.4517437056289722 0.6714977363513736
2.7720000000000002 0.4517437056290027 0.4517437056290742 0.6679229821075455
2.778 0.45174370562899707 0.45174370562901267 0.6641938723899201
2.7840000000000003 0.4517437056290049 0.45174370562896604 0.6603082980558197
2.79 0.45174370562896327 0.45174370562909605 0.6605520950707093
2.7960000000000003 0.4517437056290743 0.4517437056291104 0.6624171007345603
2.802 0.4517437056290756 0.4517437056290578 0.6642613339087047
2.8080000000000003 0.4517437056290279 0.4517437056290508 0.6660847904282783
2.814 0.45174370562898103 0.4517437056290079 0.6678874693089769
2.82 0.451743705628987 0.45174370562907556 0.6696693726564888
2.826 0.4517437056290203 0.45174370562900645 0.6714305055761323
2.832 0.4517437056290888 0.4517437056290764 0.6731708760827665
2.838 0.45174370562900096 0.4517437056290212 0.6748904950110229
2.844 0.45174370562899124 0.45174370562904287 0.6765893759258716
2.85 0.4517437056290243 0.4517437056290701 0.6782675350335949
2.856 0.4517437056290241 0.4517437056290032 0.6799249910931923
2.862 0.451743705628994 0.45174370562902355 0.6815617653282547
2.868 0.4517437056289973 0.4517437056290422 0.6831778813393667
2.874 0.4517437056290291 0.4517437056291297 0.6847733650170448
2.88 0.4517437056290019 0.4517437056290619 0.6863482444552784
2.886 0.451743705629041 0.4517437056290096 0.6898409277528904
2.892 0.45174370562907035 0.4517437056290178 0.693811655071235
2.898 0.4517437056290326 0.45174370562905053 0.6977519037895775
2.904 0.45174370562899735 0.4517437056290542 0.7016610235806349
2.91 0.4517437056290542 0.45174370562902055 0.7055383665462521
2.916 0.45174370562899074 0.45174370562909993 0.7093832874011352
2.922 0.45174370562904037 0.45174370562899274 0.7131951436575111
2.928 0.45174370562900845 0.4517437056291544 0.7169732958106096
2.934 0.4517437056289812 0.45174370562904126 0.7207171075248631
2.94 0.4517437056289591 0.4517437056290679 0.7244259458207034
2.946 0.45174370562901467 0.4517437056290494 0.728099181261862
2.952 0.4517437056290018 0.45174370562906885 0.7317361881430353
2.958 0.45174370562898053 0.4517437056290297 0.7353363446778377
2.964 0.4517437056289939 0.4517437056290042 0.7388990331869052
2.97 0.4517437056290343 0.45174370562909355 0.7424236402860519
2.976 0.4517437056290216 0.4517437056290096 0.7459095570743648
2.982 0.4517437056290005 0.4517437056290642 0.749356179322134
2.988 0.4517437056289882 0.4517437056290325 0.7527629076584864
2.994 0.451743705629032 0.4517437056290299 0.7561291477586531
3.0 0.4517437056289874 0.4517437056290271 0.759454310530708
3.0060000000000002 0.4517437056289923 0.45174370562902233 0.7627378123017303
3.012 0.451743705629039 0.45174370562904476 0.7659790750032226
3.0180000000000002 0.4517437056290033 0.4517437056290734 0.7691775263557217
3.024 0.451743705628955 0.4517437056290709 0.7723326000524747
3.0300000000000002 0.4517437056289995 0.4517437056290913 0.7754437359420693
3.036 0.45174370562904625 0.45174370562903027 0.7785103802099461
3.0420000000000003 0.4517437056289557 0.45174370562905325 0.7815319855586306
3.048 0.4517437056290414 0.45174370562904026 0.7845080113866435
3.0540000000000003 0.4517437056289675 0.4517437056290138 0.7874379239659426
3.06 0.45174370562899824 0.45174370562899036 0.7903211966178129
3.0660000000000003 0.45174370562906063 0.4517437056290603 0.793157309887111
3.072 0.4517437056290274 0.45174370562898947 0.7959457517147388
3.078 0.45174370562899724 0.45174370562905514 0.798686017608278
3.084 0.451743705629057 0.4517437056290516 0.8013776108106742
3.09 0.45174370562894545 0.45174370562901384 0.8040200424668624
3.096 0.45174370562899535 0.4517437056290653 0.806612831788277
3.102 0.45174370562897753 0.4517437056290682 0.8091555062151088
3.108 0.45174370562901794 0.45174370562902 0.8116476015762438
3.114 0.45174370562900096 0.45174370562904503 0.8140886622468003
3.12 0.45174370562900656 0.4517437056290396 0.8164782413031438
3.126 0.4517437056290145 0.45174370562906474 0.8188159006753352
3.132 0.4517437056289918 0.45174370562906196 0.8211012112968882
3.138 0.451743705628997 0.45174370562902405 0.8233337532517749
3.144 0.4517437056289988 0.4517437056291065 0.8255131159185999
3.15 0.45174370562899663 0.4517437056290413 0.8276388981118447
3.156 0.4517437056290294 0.45174370562902866 0.829710708220119
3.162 0.45174370562903715 0.45174370562898963 0.831728164341341
3.168 0.45174370562904503 0.4517437056290155 0.8336908944147601
3.174 0.4517437056289946 0.4517437056290521 0.835598536349776
3.18 0.45174370562898475 0.451743705629028 0.8374507381514509
3.186 0.45174370562900035 0.4517437056290476 0.8392471580426611
3.192 0.45174370562894967 0.45174370562909594 0.840987464582833
3.198 0.4517437056289928 0.4517437056290272 0.842671336783178
3.204 0.45174370562897154 0.45174370562905874 0.8442984642183751
3.21 0.45174370562900873 0.4517437056290618 0.8458685471346353
3.216 0.45174370562898897 0.4517437056290211 0.8473812965541013
3.222 0.45174370562907024 0.4517437056290949 0.8488364343755038
3.228 0.451743705628992 0.45174370562905103 0.8502336934710423
3.234 0.45174370562902394 0.45174370562906063 0.8515728177794313
3.24 0.4517437056290295 0.45174370562905364 0.8528535623950443
3.246 0.451743705629019 0.4517437056290536 0.8540756936531455
3.2520000000000002 0.45174370562903476 0.45174370562907623 0.855238989211123
3.258 0.451743705629014 0.45174370562909294 0.8563432381257117
3.2640000000000002 0.45174370562899185 0.4517437056290674 0.8573882409261402
3.27 0.45174370562901833 0.4517437056290073 0.8583738096831934
3.2760000000000002 0.4517437056290209 0.45174370562903365 0.8592997680741113
3.282 0.4517437056290386 0.45174370562901617 0.8601659514433353
3.2880000000000003 0.45174370562897675 0.45174370562901883 0.8609722068590374
3.294 0.45174370562897453 0.4517437056290293 0.8617183931654262
3.3000000000000003 0.4517437056289943 0.4517437056290713 0.8624043810307773
3.306 0.4517437056289975 0.4517437056290544 0.8630300529911877
3.3120000000000003 0.4517437056290024 0.4517437056290684 0.8635953034900179
3.318 0.4517437056289793 0.45174370562906196 0.8641000389130061
3.3240000000000003 0.4517437056290124 0.45174370562903404 0.8645441776190328
3.33 0.4517437056290283 0.4517437056290569 0.864927649966531
3.336 0.45174370562902444 0.45174370562901284 0.8652503983355091
3.342 0.4517437056290422 0.4517437056290424 0.8655123771451987
3.348 0.4517437056290287 0.4517437056290493 0.8657135528673061
3.354 0.45174370562898775 0.4517437056291068 0.8658539040348632
3.36 0.45174370562900834 0.45174370562903315 0.8659334212466703
3.366 0.4517437056289866 0.4517437056290443 0.8659521071673439
3.372 0.451743705629009 0.45174370562909316 0.8659099765229528
3.378 0.45174370562906946 0.45174370562908145 0.8658070560922615
3.384 0.45174370562899735 0.4517437056290974 0.8656433846935702
3.39 0.45174370562903543 0.451743705629069 0.8654190131671788
3.396 0.4517437056290023 0.45174370562900523 0.8651340043534709
3.402 0.4517437056290103 0.45174370562902527 0.8647884330666328
3.408 0.45174370562899635 0.45174370562906013 0.8643823860640324
3.414 0.45174370562902105 0.4517437056290399 0.8860377663303567
3.42 0.45174370562902544 0.45174370562903 0.8973372591761667
3.426 0.4517437056290658 0.45174370562906724 0.9053934787553991
3.432 0.45174370562903904 0.45174370562904653 0.911864442515674
3.438 0.4517437056290674 0.451743705629073 0.9173195999702685
3.444 0.451743705629069 0.4517437056290323 0.922036677210085
3.45 0.45174370562903493 0.45174370562901883 0.9261761021611192
3.456 0.4517437056290039 0.45174370562901944 0.9298405848005578
3.462 0.4517437056289674 0.45174370562903154 0.933100643592815
3.468 0.4517437056290036 0.45174370562902905 0.9360072239898787
3.474 0.45174370562904664 0.4517437056291044 0.9385985920486234
3.48 0.45174370562902866 0.45174370562900346 0.9409043910449418
3.486 0.4517437056289969 0.4517437056290482 0.9429481702266885
3.492 0.45174370562897825 0.4517437056290149 0.9447490354949619
3.498 0.45174370562898974 0.45174370562907057 0.9463227683564933
3.504 0.4517437056290087 0.45174370562906113 0.9476826087065336
3.5100000000000002 0.45174370562902433 0.45174370562904925 0.948839817258114
3.516 0.45174370562898436 0.4517437056290403 0.9498040890190679
3.5220000000000002 0.45174370562901817 0.4517437056290639 0.9505838633739567
3.528 0.45174370562898203 0.4517437056289888 0.9511865607146923
3.5340000000000003 0.4517437056290021 0.45174370562904886 0.9516187658189352
3.54 0.4517437056289836 0.45174370562903593 0.9518863719174832
3.5460000000000003 0.4517437056289312 0.45174370562903576 0.9519946952705489
3.552 0.4517437056289699 0.45174370562902355 0.9519485672968785
3.5580000000000003 0.45174370562900906 0.4517437056290193 0.9517524093920807
3.564 0.4517437056290366 0.4517437056290438 0.9514102942374215
3.5700000000000003 0.45174370562894434 0.4517437056290225 0.9509259964505309
3.576 0.4517437056289925 0.4517437056290394 0.9503030347435864
3.5820000000000003 0.4517437056290112 0.45174370562904637 0.9495447072521949
3.588 0.4517437056289606 0.45174370562901367 0.948654121325968
3.594 0.45174370562900773 0.4517437056290633 0.9476342187923505
3.6 0.4517437056290214 0.4517437056290342 0.9464877974935206
3.606 0.4517437056289785 0.45174370562909655 0.9452175297340218
3.612 0.4517437056290173 0.4517437056290654 0.9438259781514065
3.618 0.4517437056290041 0.45174370562901534 0.9423156094244514
3.624 0.451743705628996 0.4517437056290293 0.9406888061566915
3.63 0.45174370562900495 0.451743705629061 0.9389478772122182
3.636 0.451743705629038 0.4517437056290672 0.93709506673212
3.642 0.4517437056290093 0.4517437056291096 0.9351325620210662
3.648 0.45174370562901245 0.4517437056290399 0.9330625004619911
3.654 0.4517437056289728 0.4517437056290221 0.9308869755913015
3.66 0.4517437056289799 0.45174370562903926 0.9286080424460695
3.666 0.45174370562903066 0.4517437056291103 0.926227722277577
3.672 0.4517437056289927 0.45174370562907007 0.9237480067112397
3.678 0.45174370562891636 0.451743705629051 0.9211708614212979
3.684 0.45174370562903765 0.4517437056289943 0.9184982293787544
3.69 0.4517437056290392 0.45174370562903643 0.9157320337228105
3.696 0.45174370562902855 0.45174370562900873 0.9128741802991556
3.702 0.45174370562899774 0.45174370562902866 0.9099265599026206
3.708 0.45174370562902916 0.45174370562903504 0.9068910502566878
3.714 0.4517437056289783 0.4517437056290082 0.9037695177582079
3.72 0.45174370562903193 0.45174370562908367 0.9005638190120214
3.726 0.4517437056289738 0.4517437056290535 0.8972758021770576
3.732 0.45174370562901367 0.4517437056290356 0.893907308142922
3.738 0.4517437056290128 0.4517437056290571 0.8904601715535563
3.744 0.4517437056290539 0.451743705629047 0.8869362216926615
3.75 0.45174370562900606 0.45174370562905747 0.8833372832437849
3.7560000000000002 0.4517437056290434 0.4517437056290671 0.8796651769364822
3.762 0.451743705628994 0.45174370562906363 0.8759217200886282
3.7680000000000002 0.45174370562902993 0.4517437056289785 0.8721087270537953
3.774 0.45174370562904465 0.4517437056290435 0.868228009581577
3.7800000000000002 0.4517437056290456 0.4517437056290088 0.8642813770978394
3.786 0.4517437056289866 0.4517437056290465 0.8602706369110517
3.7920000000000003 0.4517437056290158 0.45174370562905347 0.8561975943501902
3.798 0.4517437056290179 0.45174370562904925 0.8520640528389418
3.8040000000000003 0.45174370562900024 0.45174370562908367 0.847871813910514
3.81 0.4517437056290245 0.4517437056290463 0.8436226771667014
3.8160000000000003 0.4517437056290483 0.45174370562910815 0.8393184401844744
3.822 0.4517437056290121 0.45174370562910837 0.8349608983728899
3.8280000000000003 0.4517437056289914 0.45174370562904426 0.8305518447827561
3.834 0.45174370562901783 0.4517437056290503 0.8260930698711195
3.84 0.45174370562904226 0.45174370562907573 0.821586361222349
3.846 0.45174370562901545 0.4517437056290648 0.8170335032272618
3.852 0.45174370562901683 0.4517437056290539 0.8124362767215227
3.858 0.4517437056289974 0.45174370562904864 0.8077964585842597
3.864 0.4517437056290495 0.4517437056290331 0.80311582129768
3.87 0.4517437056290079 0.45174370562906313 0.7983961324681957
3.876 0.4517437056290118 0.45174370562906035 0.7936391543095523
3.882 0.4517437056289804 0.4517437056289669 0.7888466430880683
3.888 0.45174370562898136 0.4517437056290556 0.7840203485302315
3.894 0.4517437056290081 0.4517437056290399 0.7791620131926185
3.9 0.45174370562899796 0.45174370562908434 0.7742733717940731
3.906 0.4517437056290436 0.451743705629017 0.769356150510065
3.912 0.45174370562906335 0.451743705629078 0.7644120662290748
3.918 0.45174370562906524 0.4517437056290429 0.7594428257708605
3.924 0.4517437056289914 0.4517437056290821 0.7544501250665409
3.93 0.45174370562904087 0.4517437056290511 0.7494356483003897
3.936 0.45174370562902866 0.4517437056290183 0.7444010670134477
3.942 0.45174370562893934 0.4517437056290446 0.7393480391690661
3.948 0.45174370562897964 0.45174370562901794 0.7342782081807715
3.954 0.45174370562897836 0.4517437056290355 0.7291932019028988
3.96 0.4517437056289497 0.451743705629061 0.7240946315848648
3.966 0.45174370562901756 0.4517437056290587 0.7189840907899598
3.972 0.4517437056289896 0.4517437056289731 0.7138631542801447
3.978 0.45174370562897465 0.45174370562903216 0.708733376868417
3.984 0.45174370562902083 0.45174370562907934 0.7095738659251056
3.99 0.45174370562907623 0.45174370562913774 0.7144055430617342
3.996 0.45174370562901806 0.45174370562904315 0.7190894039663529
4.002 0.4517437056290106 0.45174370562905547 0.7236256412657329
4.008 0.45174370562900057 0.45174370562903826 0.7280145671149078
4.014 0.4517437056290334 0.4517437056290411 0.7322566083782087
4.0200000000000005 0.4517437056289703 0.45174370562901883 0.7363523016027781
4.026 0.45174370562898547 0.4517437056290031 0.7403022878484493
4.032 0.4517437056289817 0.45174370562901117 0.7441073074307101
4.038 0.45174370562895344 0.4517437056290548 0.7477681946263993
4.0440000000000005 0.45174370562902794 0.4517437056290832 0.7512858723851333
4.05 0.45174370562903565 0.4517437056290321 0.7546613470832246
4.056 0.4517437056290648 0.45174370562907645 0.7578957033511475
4.062 0.45174370562900035 0.4517437056290579 0.760990099000234
4.0680000000000005 0.45174370562897226 0.4517437056290372 0.7639457600696533
4.074 0.4517437056289588 0.4517437056290644 0.7667639760104242
4.08 0.4517437056290159 0.4517437056290348 0.7694460950194324
4.086 0.45174370562898725 0.45174370562902905 0.7719935195331976
4.0920000000000005 0.45174370562902316 0.4517437056290734 0.7744077018881994
4.098 0.4517437056290041 0.45174370562907895 0.7766901401521698
4.104 0.4517437056290341 0.451743705629036 0.7788423741286358
4.11 0.451743705628977 0.4517437056290688 0.7808659815352325
4.116 0.45174370562898913 0.45174370562901955 0.7827625743548466
4.122 0.451743705628982 0.45174370562899807 0.7845337953574626
4.128 0.4517437056289883 0.451743705629041 0.7861813147895269
4.134 0.4517437056289625 0.451743705629047 0.7877068272270129
4.14 0.45174370562895977 0.4517437056289948 0.7891120485876097
4.146 0.4517437056290104 0.4517437056290015 0.7903987132971251
4.152 0.45174370562898386 0.45174370562904326 0.7915685716048124
4.158 0.4517437056289977 0.4517437056290038 0.7926233870421029
4.164 0.4517437056289747 0.4517437056290503 0.7935649340191745
4.17 0.45174370562900823 0.4517437056290079 0.7943949955536173
4.176 0.4517437056289963 0.45174370562901045 0.7951153611255721
4.182 0.4517437056289966 0.4517437056290609 0.795727824653721
4.188 0.4517437056290189 0.4517437056290476 0.796234182586622
4.194 0.45174370562895616 0.4517437056290548 0.7966362321039865
4.2 0.45174370562902344 0.4517437056290555 0.7969357694226954
4.206 0.45174370562901 0.4517437056290446 0.7971345882025042
4.212 0.4517437056290287 0.4517437056290585 0.7972344780465052
4.218 0.4517437056290306 0.4517437056290319 0.7972372230917356
4.224 0.45174370562900235 0.4517437056290438 0.7971446006853918
4.23 0.4517437056290196 0.45174370562899613 0.7969583801423866
4.236 0.4517437056290176 0.4517437056290172 0.7966803215801351
4.242 0.4517437056290161 0.4517437056290411 0.7963121748266977
4.248 0.451743705629032 0.451743705629042 0.795855678398554
4.2540000000000004 0.45174370562899996 0.451743705629071 0.7953125585444848
4.26 0.451743705628972 0.45174370562906313 0.7946845283522477
4.266 0.4517437056290087 0.4517437056290459 0.793973286914862
4.272 0.45174370562900584 0.45174370562901417 0.7931805185534878
4.2780000000000005 0.4517437056290618 0.4517437056290809 0.7923078920941055
4.284 0.4517437056290088 0.451743705629091 0.7913570601952609
4.29 0.4517437056290855 0.451743705629006 0.7903296587243682
4.296 0.45174370562901106 0.45174370562908955 0.7892273061801545
4.3020000000000005 0.4517437056290191 0.4517437056290224 0.7880516031589578
4.308 0.4517437056290269 0.45174370562909244 0.7868041318627519
4.314 0.4517437056289839 0.4517437056290535 0.7854864556468506
4.32 0.4517437056289698 0.4517437056290298 0.7841001186053479
4.3260000000000005 0.4517437056289905 0.45174370562905347 0.7826466451924964
4.332 0.45174370562902144 0.45174370562905214 0.7811275398782597
4.338 0.45174370562900773 0.45174370562913 0.7795442868364364
4.344 0.451743705629043 0.45174370562909155 0.7778983496637342
4.3500000000000005 0.4517437056290179 0.45174370562903443 0.7761911711283747
4.356 0.45174370562898536 0.4517437056290286 0.7744241729467631
4.362 0.45174370562898175 0.451743705629041 0.7725987555868596
4.368 0.4517437056290411 0.4517437056290247 0.7707162980970177
4.374 0.45174370562897287 0.4517437056290601 0.7687781579589704
4.38 0.45174370562900595 0.4517437056290309 0.7667856709637768
4.386 0.45174370562905963 0.4517437056290558 0.7647401511096039
4.392 0.45174370562898075 0.45174370562905247 0.762642890520135
4.398 0.4517437056290253 0.4517437056290124 0.7604951593825651
4.404 0.45174370562907173 0.45174370562903465 0.7582982059040176
4.41 0.45174370562899224 0.4517437056290428 0.7560532562853459
4.416 0.45174370562896987 0.45174370562903204 0.7537615147112097
4.422 0.4517437056290381 0.45174370562905786 0.7514241633553227
4.428 0.4517437056290472 0.45174370562906074 0.7490423623997592
4.434 0.45174370562904287 0.4517437056290287 0.7466172500672003
4.44 0.4517437056289994 0.4517437056290356 0.7441499426648751
4.446 0.4517437056290321 0.4517437056290792 0.7416415346390425
4.452 0.45174370562897537 0.4517437056290248 0.7390930986385945
4.458 0.4517437056290265 0.45174370562904376 0.7365056855864982
4.464 0.451743705628979 0.45174370562904836 0.7338803247574932
4.47 0.4517437056290455 0.45174370562904254 0.7312180238604837
4.476 0.45174370562901894 0.45174370562908567 0.7285197691237908
4.482 0.45174370562899413 0.451743705629053 0.7257865253813891
4.488 0.4517437056290305 0.45174370562908744 0.7230192361579245
4.494 0.4517437056290468 0.45174370562904415 0.7202188237501387
4.5 0.45174370562897015 0.45174370562903954 0.7173861893020423
4.506 0.45174370562900146 0.45174370562905625 0.7145222128708351
4.5120000000000005 0.451743705629032 0.4517437056290716 0.7116277534801737
4.518 0.45174370562905125 0.45174370562912136 0.7087036491570267
4.524 0.45174370562907307 0.45174370562898764 0.7057507169477675
4.53 0.4517437056290477 0.4517437056290577 0.702769752908626
4.5360000000000005 0.4517437056289557 0.4517437056290744 0.6997615320649065
4.542 0.4517437056289539 0.4517437056290063 0.6967268083326675
4.548 0.45174370562903227 0.4517437056290579 0.6936663143955695
4.554 0.45174370562903987 0.45174370562901295 0.6905807615286418
4.5600000000000005 0.4517437056289797 0.45174370562902333 0.6874708393594845
4.566 0.45174370562898647 0.45174370562902305 0.6843372155560568
4.572 0.45174370562901295 0.45174370562907823 0.6811805354285887
4.578 0.45174370562900606 0.451743705629023 0.6780014214313609
4.5840000000000005 0.45174370562901217 0.4517437056290181 0.6748004725479269
4.59 0.4517437056289633 0.45174370562909016 0.6715782635408795
4.596 0.45174370562900007 0.4517437056290453 0.6683353440445278
4.602 0.45174370562899485 0.4517437056290943 0.6650722374754108
4.6080000000000005 0.4517437056290147 0.4517437056290513 0.6617894397318351
4.614 0.4517437056290159 0.45174370562897387 0.6584874176492422
4.62 0.45174370562903526 0.4517437056290225 0.6551666071729209
4.626 0.4517437056289973 0.45174370562907545 0.6518274112037498
4.632 0.45174370562899 0.4517437056290072 0.6484701970655558
4.638 0.4517437056289599 0.4517437056290206 0.6450952935345844
4.644 0.4517437056289572 0.45174370562902477 0.6417029873620236
4.65 0.4517437056290436 0.451743705629001 0.6382935192093642
4.656 0.4517437056289949 0.4517437056290434 0.6348670789031781
4.662 0.4517437056290074 0.4517437056291057 0.6314237999004942
4.668 0.4517437056289606 0.451743705629027 0.6279637528375153
4.674 0.4517437056290081 0.4517437056290454 0.6244869380126944
4.68 0.4517437056290568 0.4517437056290776 0.6209932766291874
4.686 0.4517437056289846 0.4517437056290383 0.6174826005905361
4.692 0.4517437056289586 0.45174370562903704 0.6139546406059029
4.698 0.4517437056289666 0.4517437056290565 0.6104090123154879
4.704 0.4517437056290401 0.45174370562909805 0.6068452000912189
4.71 0.4517437056290295 0.45174370562907395 0.6032625380990164
4.716 0.4517437056290351 0.4517437056290434 0.5996601881237383
4.722 0.4517437056290495 0.45174370562905103 0.5960371135509979
4.728 0.4517437056289723 0.45174370562905747 0.5923920487642687
4.734 0.45174370562896177 0.4517437056289974 0.5887234630420225
4.74 0.45174370562900956 0.4517437056290286 0.585029517813823
4.746 0.45174370562904015 0.4517437056290581 0.5813080158378537
4.752 0.4517437056290163 0.4517437056290258 0.5775563404670364
4.758 0.4517437056289471 0.45174370562903 0.573771382636605
4.764 0.45174370562902827 0.45174370562905025 0.5699494524726946
4.7700000000000005 0.45174370562907457 0.45174370562906285 0.5660861713984829
4.776 0.4517437056289992 0.45174370562905075 0.562176339163257
4.782 0.45174370562901445 0.45174370562906363 0.5582137681227166
4.788 0.45174370562894994 0.45174370562906185 0.5541910740082918
4.7940000000000005 0.45174370562900484 0.4517437056290867 0.5500994077691256
4.8 0.45174370562910915 0.45174370562900923 0.5459281058914376
4.806 0.45174370562900606 0.45174370562901595 0.5416642252256599
4.812 0.4517437056290035 0.451743705629015 0.5372919097721144
4.8180000000000005 0.4517437056290188 0.4517437056290633 0.5327915054439248
4.824 0.4517437056290703 0.4517437056290737 0.52813828343654
4.83 0.45174370562902105 0.4517437056290455 0.5233005304120899
4.836 0.45174370562900595 0.4517437056290237 0.5182365630685587
4.8420000000000005 0.45174370562900273 0.45174370562901917 0.5128898029129109
4.848 0.4517437056289914 0.45174370562907334 0.5071800786801481
4.854 0.4517437056289431 0.45174370562904026 0.500986830951643
4.86 0.45174370562900645 0.4517437056290297 0.49411239635671833
4.866 0.45174370562902616 0.45174370562903077 0.4861852164267018
4.872 0.4517437056290499 0.4517437056290719 0.4763048855782839
4.878 0.4517437056290247 0.4517437056290338 0.45956492855795317
4.884 0.4517437056289705 0.4517437056290494 0.46057963781940997
4.89 0.45174370562900223 0.45174370562911215 0.46378336874141907
4.896 0.451743705629009 0.45174370562902627 0.46568023763197663
4.902 0.4517437056289281 0.4517437056290182 0.4669152713241083
4.908 0.45174370562893734 0.45174370562904753 0.4677333410047676
4.914 0.45174370562902466 0.45174370562906874 0.4682625363655627
4.92 0.4517437056290078 0.4517437056290651 0.4685817949672424
4.926 0.45174370562903843 0.45174370562902116 0.4687450294856453
4.932 0.45174370562901484 0.4517437056290384 0.4687917649716022
4.938 0.45174370562899485 0.4517437056290579 0.46875250558561204
4.944 0.4517437056290533 0.4517437056290502 0.4686517096325182
4.95 0.45174370562900085 0.4517437056290767 0.4685095577625688
4.956 0.45174370562897104 0.45174370562903055 0.4683430619482182
4.962 0.4517437056289991 0.4517437056290551 0.4681667916066731
4.968 0.45174370562903665 0.45174370562906657 0.4679933663570251
4.974 0.45174370562905014 0.45174370562901267 0.46783380092676263
4.98 0.4517437056289773 0.45174370562904015 0.46769775342999803
4.986 0.45174370562902244 0.45174370562905547 0.46759370889544777
4.992 0.45174370562901434 0.45174370562908894 0.4675291185278203
4.998 0.4517437056290326 0.45174370562904237 0.46751050822107726
5.0040000000000004 0.45174370562894445 0.4517437056290135 0.46754356544495423
5.01 0.4517437056290242 0.4517437056290959 0.4676332107710597
5.016 0.4517437056290137 0.45174370562899685 0.46778365840439806
5.022 0.4517437056290291 0.45174370562905625 0.4679984687929842
5.0280000000000005 0.4517437056290219 0.4517437056290807 0.4682805954908913
5.034 0.4517437056289833 0.45174370562901206 0.4686324278168195
5.04 0.4517437056290342 0.45174370562899385 0.4690558303967166
5.046 0.45174370562903776 0.45174370562901073 0.4695521803504085
5.0520000000000005 0.45174370562898997 0.45174370562903937 0.4701224026422609
5.058 0.45174370562900446 0.4517437056290322 0.4707670039398554
5.064 0.45174370562902355 0.45174370562905436 0.4714861051958493
5.07 0.45174370562896793 0.45174370562906696 0.47227947307468815
5.0760000000000005 0.45174370562895694 0.45174370562907007 0.47314655027903607
5.082 0.45174370562901683 0.45174370562902005 0.4740864847847861
5.088 0.4517437056289708 0.45174370562903804 0.47509815796321164
5.094 0.45174370562895644 0.45174370562901345 0.476180211551037
5.1000000000000005 0.45174370562902283 0.45174370562899485 0.4773310734207731
5.106 0.4517437056289941 0.4517437056290431 0.47854898210237373
5.112 0.4517437056289889 0.45174370562911953 0.4798320100113592
5.118 0.4517437056290366 0.4517437056290768 0.481178085346288
5.124 0.4517437056289652 0.45174370562906957 0.48258501262866366
5.13 0.45174370562899346 0.4517437056290444 0.48405049187004817
5.136 0.4517437056289688 0.4517437056290034 0.48557213636330354
5.142 0.45174370562903676 0.4517437056290739 0.48714748910707517
5.148 0.4517437056290223 0.45174370562903204 0.48877403788414825
5.154 0.45174370562904237 0.45174370562903393 0.4911823782726691
5.16 0.4517437056289374 0.4517437056290296 0.4942168944165572
5.166 0.45174370562897653 0.4517437056289955 0.4972707895068379
5.172 0.45174370562902566 0.4517437056290415 0.5003421954475217
5.178 0.45174370562898014 0.45174370562907523 0.5034293400781306
5.184 0.45174370562900906 0.4517437056290689 0.5065305417418102
5.19 0.45174370562901994 0.45174370562908167 0.509644203965715
5.196 0.4517437056289478 0.4517437056290355 0.5127688102686372
5.202 0.45174370562899585 0.4517437056290473 0.5159029191085898
5.208 0.4517437056289946 0.45174370562905025 0.5190451589808276
5.214 0.4517437056290019 0.4517437056290138 0.5221942236746591
5.22 0.45174370562902105 0.4517437056290194 0.52534886769544
5.226 0.4517437056289954 0.4517437056290222 0.5285079018562412
5.232 0.45174370562900407 0.45174370562904315 0.5316701890420517
5.238 0.4517437056290372 0.4517437056290764 0.5348346401478203
5.244 0.45174370562902366 0.45174370562905364 0.5380002101903854
5.25 0.45174370562900823 0.45174370562906746 0.5411658945930531
5.256 0.4517437056290259 0.4517437056291176 0.5443307256407219
5.2620000000000005 0.4517437056289952 0.45174370562905325 0.5474937691024699
5.268 0.45174370562901045 0.4517437056290677 0.5506541210179305
5.274 0.45174370562900246 0.45174370562907257 0.5538109046430986
5.28 0.45174370562907484 0.4517437056290581 0.5569632675508281
5.2860000000000005 0.4517437056290392 0.4517437056290453 0.5601103788808872
5.292 0.4517437056290009 0.4517437056290691 0.5632514267341971
5.298 0.4517437056290113 0.4517437056290218 0.5663856157056718
5.304 0.4517437056290665 0.4517437056290797 0.5695121645500288
5.3100000000000005 0.45174370562899635 0.4517437056290521 0.5726303039748178
5.316 0.451743705628992 0.45174370562911076 0.5757392745550156
5.322 0.451743705629016 0.4517437056290015 0.5788383247634997
5.328 0.4517437056290009 0.4517437056290183 0.5819267091118852
5.3340000000000005 0.45174370562902194 0.45174370562899296 0.5850036863962521
5.34 0.45174370562897154 0.45174370562907856 0.5880685180425244
5.346 0.4517437056290257 0.45174370562895144 0.5911204665463451
5.352 0.45174370562902993 0.45174370562905014 0.5941587940025262
5.3580000000000005 0.4517437056290447 0.45174370562910593 0.5971827607193126
5.364 0.45174370562901817 0.4517437056290351 0.6001916239129342
5.37 0.45174370562901023 0.45174370562908284 0.603184636478063
5.376 0.4517437056290378 0.45174370562901184 0.6061610458300623
5.382 0.45174370562898053 0.4517437056290498 0.6091200928150696
5.388 0.45174370562904925 0.4517437056290542 0.6120610106841844
5.394 0.4517437056290606 0.45174370562903776 0.6149830241282177
5.4 0.45174370562906213 0.45174370562904437 0.617885348369655
5.406 0.45174370562899563 0.45174370562906485 0.6207671883086852
5.412 0.45174370562904836 0.45174370562906313 0.6236277377203049
5.418 0.4517437056289896 0.451743705629025 0.6264661784997135
5.424 0.45174370562899024 0.4517437056290651 0.6292816799533515
5.43 0.4517437056289668 0.4517437056290544 0.6320733981331353
5.436 0.45174370562904453 0.45174370562909066 0.6348404752115404
5.442 0.45174370562895355 0.45174370562899147 0.6375820388953828
5.448 0.4517437056290058 0.451743705629042 0.6402972018762617
5.454 0.4517437056290267 0.45174370562903987 0.6429850613157456
5.46 0.4517437056290241 0.4517437056290253 0.6456446983635443
5.466 0.45174370562903376 0.4517437056289897 0.6482751777069746
5.472 0.45174370562895927 0.45174370562907645 0.650875547150192
5.478 0.45174370562904115 0.4517437056290201 0.6534448372217123
5.484 0.4517437056289734 0.45174370562908567 0.6559820608088576
5.49 0.45174370562903554 0.45174370562904176 0.6584862128178917
5.496 0.4517437056289705 0.4517437056290497 0.6609562698586057
5.502 0.45174370562896493 0.4517437056290299 0.6633911899522789
5.508 0.4517437056290745 0.4517437056290838 0.6657899122619584
5.514 0.45174370562905447 0.4517437056290374 0.6681513568440773
5.5200000000000005 0.45174370562907534 0.45174370562903554 0.6704744244205014
5.526 0.45174370562909727 0.4517437056289989 0.6727579961701358
5.532 0.45174370562908345 0.451743705628995 0.6750009335393011
5.538 0.451743705628997 0.45174370562905647 0.6772020780700736
5.5440000000000005 0.45174370562901595 0.4517437056290533 0.6793602512459196
5.55 0.45174370562902966 0.45174370562906785 0.6814742543538944
5.556 0.4517437056290472 0.45174370562901545 0.6835428683627958
5.562 0.4517437056290149 0.4517437056290604 0.6855648538166222
5.5680000000000005 0.4517437056289932 0.4517437056290377 0.6875389507427755
5.574 0.4517437056289935 0.4517437056290187 0.6894638785744289
5.58 0.4517437056289777 0.451743705629069 0.6913383360865362
5.586 0.451743705629018 0.4517437056290122 0.6931610013449503
5.5920000000000005 0.45174370562902505 0.4517437056290136 0.6949305316681729
5.598 0.4517437056289506 0.451743705629021 0.6966455636012426
5.604 0.45174370562902105 0.45174370562908195 0.6983047129013025
5.61 0.45174370562903077 0.4517437056290694 0.6999065745344076
5.6160000000000005 0.4517437056290221 0.45174370562907756 0.7014497226831355
5.622 0.451743705628987 0.4517437056290539 0.7029327107645941
5.628 0.4517437056289396 0.4517437056290341 0.7043540714584096
5.634 0.45174370562898725 0.45174370562901556 0.7057123167443231
5.64 0.45174370562898825 0.45174370562909055 0.7070059379490382
5.646 0.45174370562897903 0.45174370562911126 0.7082334058019445
5.652 0.45174370562895194 0.4517437056290672 0.7093931704994166
5.658 0.45174370562902083 0.45174370562903854 0.7104836617773737
5.664 0.45174370562902416 0.4517437056290897 0.7115032889918148
5.67 0.4517437056290545 0.45174370562905036 0.7124504412071109
5.676 0.4517437056289471 0.4517437056290634 0.7133234872918058
5.682 0.4517437056289817 0.4517437056290522 0.714120776021809
5.688 0.4517437056289385 0.4517437056290531 0.7148406361908021
5.694 0.4517437056290418 0.45174370562905936 0.7154813767278575
5.7 0.451743705628952 0.45174370562902516 0.7160412868222333
5.706 0.45174370562900806 0.4517437056290713 0.7165186360554305
5.712 0.4517437056289832 0.4517437056289854 0.7169116745407067
5.718 0.45174370562897215 0.45174370562902416 0.7172186330702679
5.724 0.45174370562902944 0.4517437056290225 0.7174377232705811
5.73 0.4517437056289923 0.4517437056290919 0.7175671377662675
5.736 0.4517437056290119 0.45174370562903843 0.7176050503532926
5.742 0.45174370562898375 0.4517437056290665 0.7175496161822801
5.748 0.4517437056289751 0.4517437056289832 0.7173989719529744
5.7540000000000004 0.451743705629048 0.45174370562911453 0.7171512361211638
5.76 0.4517437056290344 0.45174370562907773 0.7168045091195439
5.766 0.4517437056290205 0.4517437056290294 0.7163568735943472
5.772 0.4517437056290494 0.45174370562903293 0.7158063946598898
5.7780000000000005 0.45174370562901706 0.45174370562906024 0.7151511201735333
5.784 0.4517437056290336 0.451743705629049 0.7143890810339576
5.79 0.45174370562900035 0.45174370562902183 0.7135182915061712
5.796 0.4517437056290312 0.45174370562904065 0.7125367495771211
5.8020000000000005 0.4517437056289762 0.45174370562906885 0.711442437346425
5.808 0.45174370562903504 0.45174370562906674 0.7102333214573217
5.814 0.4517437056290245 0.4517437056290337 0.7089073535737314
5.82 0.4517437056290163 0.4517437056291029 0.7074624709100631
5.8260000000000005 0.45174370562904953 0.45174370562908756 0.7058965968213504
5.832 0.45174370562903604 0.4517437056290677 0.7042076414622042
5.838 0.4517437056290567 0.4517437056290825 0.7023935025242557
5.844 0.45174370562896127 0.451743705629084 0.7004520660628779
5.8500000000000005 0.45174370562895566 0.4517437056290115 0.6983812074253017
5.856 0.4517437056290078 0.4517437056290733 0.696178792293697
5.862 0.4517437056289829 0.4517437056289998 0.6938426778582859
5.868 0.4517437056290206 0.4517437056290156 0.6913707141372811
5.8740000000000006 0.45174370562900895 0.4517437056290571 0.688760745462193
5.88 0.45174370562901944 0.4517437056291053 0.6860106121490034
5.886 0.45174370562903426 0.45174370562905597 0.6831181523777031
5.892 0.45174370562903804 0.4517437056290449 0.6800812043048483
5.898 0.45174370562902305 0.4517437056290621 0.676897608435951
5.904 0.45174370562901556 0.45174370562899496 0.6735652102867938
5.91 0.45174370562899885 0.4517437056290279 0.6700818633650105
5.916 0.45174370562900473 0.4517437056290676 0.6664454325053936
5.922 0.45174370562903937 0.45174370562902644 0.6626537975945179
5.928 0.45174370562904415 0.45174370562907235 0.659425435299687
5.934 0.4517437056290058 0.451743705629039 0.6613028756773224
5.94 0.4517437056289872 0.4517437056290453 0.6631595476190892
5.946 0.4517437056290129 0.45174370562907146 0.6649954450122438
5.952 0.45174370562903077 0.4517437056290926 0.6668105649789313
5.958 0.45174370562901656 0.45174370562904004 0.6686049077854989
5.964 0.45174370562900384 0.4517437056290797 0.670378476751997
5.97 0.4517437056290216 0.451743705628997 0.6721312781619295
5.976 0.45174370562896016 0.45174370562906624 0.6738633211722819
5.982 0.451743705628973 0.45174370562908583 0.6755746177238837
5.988 0.4517437056290111 0.45174370562902916 0.6772651824521367
5.994 0.4517437056290369 0.4517437056290492 0.6789350325981502
6.0 0.45174370562902083 0.45174370562896493 0.6805841879203365
6.006 0.4517437056290342 0.451743705629054 0.682212670606489
6.0120000000000005 0.4517437056290141 0.4517437056290527 0.6838205051863896
6.018 0.4517437056289992 0.45174370562905247 0.6854077184449976
6.024 0.4517437056290435 0.45174370562899563 0.6874490349200754
6.03 0.4517437056290601 0.4517437056290806 0.6914376998596468
6.0360000000000005 0.45174370562902305 0.45174370562905447 0.6953962766862457
6.042 0.45174370562902305 0.45174370562906757 0.6993241137055956
6.048 0.4517437056289979 0.4517437056290568 0.7032205615430328
6.054 0.4517437056290398 0.4517437056290248 0.7070849733266236
6.0600000000000005 0.45174370562906324 0.45174370562906097 0.7109167048712756
6.066 0.4517437056289975 0.4517437056290726 0.7147151148637435
6.072 0.45174370562903937 0.45174370562904453 0.7184795650484196
6.078 0.45174370562897614 0.45174370562902494 0.7222094204137769
6.0840000000000005 0.451743705629012 0.4517437056290438 0.7259040493793806
6.09 0.4517437056290359 0.45174370562906735 0.7295628239833563
6.096 0.45174370562894645 0.4517437056290377 0.7331851200701776
6.102 0.4517437056289849 0.4517437056290829 0.7367703174786956
6.1080000000000005 0.45174370562896676 0.4517437056290726 0.7403178002302767
6.114 0.451743705629061 0.45174370562909416 0.7438269567169435
6.12 0.4517437056289598 0.4517437056290509 0.7472971798894272
6.126 0.4517437056289802 0.45174370562906696 0.7507278674449787
6.132000000000001 0.45174370562899646 0.4517437056290095 0.7541184220148763
6.138 0.451743705629022 0.451743705629051 0.7574682513514936
6.144 0.45174370562902005 0.4517437056290428 0.7607767685148222
6.15 0.4517437056289966 0.4517437056290815 0.7640433920583412
6.156 0.45174370562902316 0.4517437056290492 0.767267546214129
6.162 0.4517437056289386 0.45174370562899285 0.7704486610771115
6.168 0.45174370562901256 0.4517437056290343 0.7735861727883326
6.174 0.4517437056290271 0.45174370562904764 0.7766795237171472
6.18 0.45174370562897653 0.451743705629028 0.7797281626422276
6.186 0.45174370562897437 0.45174370562904903 0.7827315449312878
6.192 0.45174370562904304 0.45174370562907606 0.7856891327194085
6.198 0.45174370562906563 0.45174370562900407 0.7886003950858712
6.204 0.4517437056290588 0.4517437056290756 0.7914648082294026
6.21 0.45174370562904775 0.45174370562904714 0.794281855641713
6.21034761995 0.45174370562897137 0.4517437056290064 0.7944436036147359
6.216 0.45174370562900157 0.4517437056290356 0.7970510282792547
6.222 0.4517437056290536 0.4517437056290663 0.799771824733074
6.228 0.4517437056289833 0.4517437056289899 0.8024437513966898
6.234 0.4517437056290147 0.45174370562902644 0.8050663226318795
6.24 0.4517437056289985 0.45174370562900623 0.8076390609322882
6.246 0.45174370562904065 0.45174370562905813 0.8101614970847789
6.252 0.4517437056290369 0.4517437056290881 0.8126331703284108
6.258 0.45174370562900756 0.4517437056290331 0.8150536285109748
6.264 0.45174370562901406 0.45174370562901156 0.8174224282429936
6.2700000000000005 0.4517437056289673 0.45174370562904603 0.8197391350490951
6.276 0.45174370562898447 0.45174370562906135 0.822003323516677
6.282 0.45174370562900185 0.4517437056290506 0.8242145774417924


==> maxeig_d2g2_prange.txt <==
x p1 |alpha|
1e-08 1 1
0.00100001 0.9994949513256859 0.9999949405765048
0.00200001 0.9989892476626402 0.9999797633148779
0.00300001 0.9984828815934446 0.9999544706340987
0.00400001 0.9979758507354178 0.9999190665642234
0.00500001 0.9974681526933771 0.999873556744061
0.00600001 0.996959785059563 0.9998179484179024
0.00700001 0.9964507454135328 0.999752250431338
0.00800001 0.9959410313220741 0.9996764732261447
0.009000010000000001 0.9954306403391198 0.999590628834261
0.01000001 0.994919570005653 0.999494730870855
0.01100001 0.9944078178496012 0.9993887945265026
0.01200001 0.9938953813857571 0.9992728365584452
0.013000010000000001 0.9933822581156747 0.9991468752810087
0.01400001 0.9928684455275781 0.9990109305551301
0.01500001 0.9923539410962583 0.9988650237770256
0.016000010000000002 0.9918387422829821 0.9987091778660302
0.017000010000000003 0.9913228465353845 0.9985434172515923
0.018000010000000004 0.990806251287372 0.9983677678594797
0.01900001 0.9902889539590346 0.9981822570971579
0.020000010000000002 0.9897709519565129 0.9979869138384111
0.021000010000000003 0.9892522426719331 0.9977817684071921
0.02200001 0.988732823483272 0.9975668525607351
0.02300001 0.9882126917542724 0.9973421994719298
0.024000010000000002 0.9876918448343235 0.9971078437110132
0.025000010000000003 0.9871702800583633 0.9968638212265608
0.026000010000000004 0.9866479947467687 0.9966101693258266
0.02700001 0.9861249862052425 0.9963469266544384
0.028000010000000002 0.9856012517247101 0.9960741331754855
0.029000010000000003 0.9850767885811993 0.9957918301480034
0.03000001 0.9845515940357384 0.9955000601049099
0.03100001 0.9840256653342385 0.995198866830367
0.03200001 0.9834989997073779 0.994888295336658
0.03300001 0.9829715943704846 0.9945683918405487
0.034000010000000004 0.982443446523431 0.9942392037391994
0.035000010000000005 0.9819145533505005 0.9939007795856157
0.036000010000000006 0.9813849120202852 0.9935531690637102
0.03700001 0.9808545196855514 0.9931964229629584
0.03800001 0.9803233734831266 0.9928305931527064
0.03900001 0.9797914705337787 0.9924557325561347
0.04000001 0.979258807942082 0.9920718951239395
0.04100001 0.9787253827963074 0.9916791358077114
0.042000010000000004 0.9781911921682866 0.9912775105330803
0.043000010000000005 0.9776562331132859 0.9908670761726328
0.04400001 0.9771205026698805 0.9904478905186405
0.04500001 0.9765839978598243 0.9900200122556211
0.04600001 0.9760467156879168 0.9895835009327522
0.04700001 0.9755086531418713 0.9891384169361891
0.04800001 0.9749698071921868 0.9886848214612844
0.049000010000000004 0.974430174792004 0.9882227764847643
0.050000010000000004 0.9738897528769752 0.9877523447368605
0.051000010000000005 0.9733485383651266 0.9872735896734489
0.052000010000000006 0.9728065281567125 0.9867865754482125
0.05300001 0.9722637191340875 0.9862913668848401
0.05400001 0.9717201081615493 0.985788029449318
0.05500001 0.9711756920852079 0.9852766292223093
0.05600001 0.970630467732839 0.984757232871658
0.057000010000000004 0.9700844319137247 0.9842299076250373
0.058000010000000005 0.9695375814185277 0.983694721242796
0.059000010000000006 0.9689899130191217 0.9831517419909627
0.06000001 0.9684414234684544 0.9826010386144939
0.06100001 0.9678921095003847 0.982042680310761
0.06200001 0.967341967829539 0.9814767367032862
0.06300001 0.9667909951511477 0.9809032778157744
0.06400001 0.9662391881408934 0.9803223740464474
0.06500001 0.9656865434547491 0.9797340961426922
0.06600001 0.9651330577288125 0.9791385151760633
0.06700001 0.9645787275791609 0.9785357025176384
0.06800001 0.9640235496016698 0.9779257298137554
0.06900001 0.963467520371852 0.977308668962147
0.07000001 0.9629106364446982 0.9766845920884849
0.07100001 0.9623528943544999 0.9760535715233527
0.07200001 0.9617942906146785 0.9754156797796603
0.07300000999999999 0.9612348217176191 0.9747709895305142
0.07400000999999999 0.9606744841344906 0.9741195735875737
0.07500000999999999 0.9601132743150678 0.9734615048798589
0.07600000999999999 0.9595511886875643 0.9727968564330882
0.07700001 0.9589882236584364 0.9721257013494999
0.07800001 0.9584243756122126 0.9714481127882038
0.07900001 0.9578596409113104 0.9707641639460494
0.08000001 0.9572940158958392 0.9700739280390378
0.08100001 0.956727496883427 0.9693774782842898
0.08200001 0.956160080169017 0.9686748878825376
0.08300001 0.9555917620246844 0.9679662300012009
0.08400001 0.9550225386994439 0.9672515777580311
0.08500001 0.9544524064190405 0.9665310042053036
0.08600001 0.9538813613857663 0.9658045823146146
0.08700001 0.9533093997782548 0.9650723849622469
0.08800000999999999 0.9527365177512718 0.964334484915118
0.08900000999999999 0.9521627114355228 0.9635909548173326
0.09000000999999999 0.9515879769374311 0.962841867177299
0.09100000999999999 0.951012310338943 0.9620872943554738
0.09200001 0.950435707697304 0.9613273085526751
0.09300001 0.949858165044855 0.9605619817989959
0.09400001 0.9492796783888088 0.9597913859433285
0.09500001 0.9487002437110286 0.9590155926434688
0.09600001 0.9481198569678193 0.9582346733568212
0.09700001 0.9475385140896909 0.9574486993316956
0.09800001 0.9469562109811342 0.956657741599206
0.09900001 0.9463729435204065 0.9558618709657427
0.10000001 0.9457887075592674 0.9550611580060476
0.10100001 0.9452034989227869 0.9542556730568694
0.10200001 0.9446173134090758 0.9534454862111953
0.10300001 0.9440301467890597 0.952630667313064
0.10400001 0.9434419948062347 0.9518112859529544
0.10500000999999999 0.9428528531764255 0.950987411463742
0.10600000999999999 0.9422627175875316 0.9501591129172158
0.10700000999999999 0.9416715836992815 0.9493264591211588
0.10800001 0.9410794471429761 0.9484895186169837
0.10900001 0.9404863035212369 0.9476483596779134
0.11000001 0.9398921484077428 0.9468030503077054
0.11100001 0.9392969773469662 0.945953658239907
0.11200001 0.9387007858539128 0.9451002509376619
0.11300001 0.9381035694138509 0.9442428955940055
0.11400001 0.9375053234820363 0.9433816591327195
0.11500001 0.9369060434834429 0.9425166082096479
0.11600001 0.936305724812481 0.9416478092145715
0.11700001 0.9357043628327197 0.9407753282735293
0.11800001 0.9351019528765968 0.9398992312516615
0.11900001 0.9344984902451344 0.9390195837565211
0.12000000999999999 0.9338939702076495 0.9381364511418601
0.12100000999999999 0.9332883880014516 0.9372498985118938
0.12200000999999999 0.9326817388315537 0.9363599907260103
0.12300000999999999 0.9320740178703627 0.9354667924039376
0.12400001 0.9314652202573809 0.9345703679313633
0.12500001 0.9308553410988887 0.9336707814659885
0.12600001 0.9302443754676387 0.932768096943994
0.12700001 0.929632318402532 0.9318623780869599
0.12800001 0.9290191649083045 0.9309536884091743
0.12900001 0.9284049099552019 0.9300420912253619
0.13000001 0.9277895484786409 0.9291276496588058
0.13100001 0.9271730753788928 0.9282104266498673
0.13200001 0.9265554855207339 0.9272904849648888
0.13300001 0.9259367737331122 0.9263678872054719
0.13400001 0.9253169348087956 0.9254426958181204
0.13500001 0.9246959635040315 0.9245149731042677
0.13600001 0.9240738545381846 0.9235847812306275
0.13700001 0.9234506025933922 0.9226521822399248
0.13800001 0.9228262023141838 0.9217172380619432
0.13900001 0.9222006483071208 0.9207800105249216
0.14000001 0.921573935140443 0.9198405613672738
0.14100001 0.9209460573436623 0.918898952249625
0.14200001 0.9203170094072022 0.9179552447671682
0.14300001 0.9196867857820091 0.9170095004623228
0.14400001 0.9190553808791552 0.9160617808376932
0.14500000999999998 0.9184227890694505 0.9151121473693271
0.14600000999999999 0.9177890046830368 0.9141606615202457
0.14700001 0.9171540220089897 0.9132073847542753
0.14800001 0.9165178352948924 0.9122523785501323
0.14900001 0.9158804387464382 0.9112957044157863
0.15000001 0.9152418265269997 0.9103374239030823
0.15100001 0.914601992757201 0.9093775986226117
0.15200001 0.9139609315144857 0.9084162902588393
0.15300001 0.9133186368326828 0.9074535605854632
0.15400001 0.9126751027015588 0.9064894714810157
0.15500001 0.9120303230663709 0.9055240849446856
0.15600001 0.9113842918274099 0.904557463112365
0.15700001 0.9107370028395388 0.9035896682729151
0.15800001 0.9100884499117293 0.9026207628846322
0.15900001 0.9094386268065807 0.9016508095919207
0.16000001 0.9087875272398448 0.9006798712421595
0.16100001 0.9081351448799423 0.8997080109027481
0.16200001 0.9074814733474613 0.8987352918783497
0.16300001 0.9068265062146685 0.8977617777282886
0.16400001 0.9061702370049953 0.8967875322841278
0.16500001 0.9055126591925264 0.8958126196673852
0.16600001 0.9048537662014844 0.8948371043074359
0.16700001 0.9041935514056941 0.8938610509595031
0.16800001 0.9035320081280619 0.8928845247228382
0.16900001 0.9028691296400206 0.8919075910589831
0.17000001 0.902204909160994 0.8909303158101697
0.17100001 0.9015393398578249 0.8899527652178149
0.17200001 0.9008724148442248 0.8889750059411272
0.17300001 0.9002041271802003 0.8879971050757763
0.17400001 0.8995344698714689 0.8870191301726602
0.17500001 0.8988634358688712 0.8860411492567232
0.17600000999999998 0.8981910180677837 0.8850632308458327
0.17700000999999999 0.8975172093075067 0.8840854439696935
0.17800001 0.8968420023706515 0.8831078581887957
0.17900001 0.8961653899825279 0.8821305436133676
0.18000001 0.8954873648105042 0.8811535709223344
0.18100001 0.8948079194633793 0.8801770113822708
0.18200001 0.8941270464907214 0.8792009368663053
0.18300001 0.8934447383822259 0.8782254198729962
0.18400001 0.8927609875670416 0.8772505335451337
0.18500001 0.8920757864130903 0.8762763516884664
0.18600001 0.8913891272263937 0.8753029487903229
0.18700001 0.8907010022503676 0.8743304000381207
0.18800001 0.8900114036651219 0.8733587813377273
0.18900001 0.8893203235867431 0.8723881693316622
0.19000001 0.8886277540665706 0.8714186414171089
0.19100001 0.8879336870904561 0.8704502757637268
0.19200001 0.8872381145780207 0.8694831513312132
0.19300001 0.8865410283818937 0.8685173478866138
0.19400001 0.8858424202869458 0.8675529460213371
0.19500001 0.8851422820095071 0.8665900271678529
0.19600001 0.884440605196574 0.8656286736160347
0.19700001 0.8837373814250074 0.8646689685291215
0.19800001 0.8830326022007148 0.8637109959592655
0.19900001 0.882326258957823 0.862754840862615
0.20000001 0.881618343057838 0.8618005891139214
0.20100001 0.8809088457887876 0.8608483275206105
0.20200001 0.880197758364362 0.859898143836274
0.20300001 0.879485071923033 0.8589501267735646
0.20400001 0.8787707775271534 0.8580043660164308
0.20500001 0.8780548661620592 0.8570609522316376
0.20600001 0.8773373287351518 0.856119977079539
0.20700001 0.876618156074951 0.8551815332240643
0.20800001 0.8758973389301602 0.8542457143418228
0.20900000999999999 0.8751748679686907 0.8533126151303312
0.21000001 0.8744507337767015 0.8523823313152411
0.21100001 0.8737249268575791 0.8514549596565774
0.21200001 0.8729974376309518 0.8505305979538758
0.21300001 0.872268256431656 0.8496093450501667
0.21400001 0.8715373735086924 0.8486913008347677
0.21500001 0.8708047790241725 0.8477765662447792
0.21600001 0.8700704630522457 0.8468652432652467
0.21700001 0.8693344155779991 0.8459574349278932
0.21800001 0.8685966264963632 0.8450532453083768
0.21900001 0.8678570856109712 0.8441527795219599
0.22000001 0.8671157826330238 0.8432561437175599
0.22100001 0.866372707180122 0.842363445070058
0.22200001 0.865627848775082 0.8414747917708159
0.22300001 0.8648811968447448 0.8405902930163153
0.22400001 0.8641327407187441 0.8397100589948103
0.22500001 0.8633824696282705 0.8388342008709515
0.22600001 0.8626303727048117 0.8379628307682516
0.22700001 0.8618764389788652 0.8370960617493429
0.22800001 0.8611206573786456 0.8362340077939072
0.22900001 0.8603630167287465 0.8353767837742224
0.23000001 0.8596035057488051 0.8345245054282023
0.23100001 0.8588421130521201 0.8336772893298728
0.23200001 0.8580788271442795 0.8328352528571757
0.23300001 0.8573136364217236 0.8319985141570292
0.23400001 0.8565465291703172 0.8311671921075277
0.23500001 0.8557774935638803 0.8303414062772467
0.23600001 0.8550065176627012 0.8295212768815308
0.23700001 0.8542335894120237 0.8287069247356749
0.23800001 0.8534586966405039 0.8278984712049691
0.23900001 0.8526818270586375 0.8270960381514962
0.24000000999999999 0.8519029682571785 0.826299747877603
0.24100001 0.8511221077055021 0.8255097230660159
0.24200001 0.8503392327499681 0.8247260867165123
0.24300001 0.8495543306122296 0.8239489620790943
0.24400001 0.8487673883875327 0.8231784725836279
0.24500001 0.8479783930429667 0.822414741765897
0.24600001 0.8471873314157148 0.821657893190033
0.24700001 0.8463941902112252 0.8209080503673117
0.24800001 0.8455989560014012 0.8201653366712837
0.24900001 0.8448016152227174 0.8194298752492379
0.25000001 0.8440021541743336 0.8187017889299963
0.25100001 0.8432005590161488 0.8179812001280815
0.25200001 0.8423968157668402 0.8172682307442345
0.25300001 0.8415909103018502 0.816563002062386
0.25400001 0.8407828283513512 0.815865634643074
0.25500001 0.8399725554981603 0.8151762482134253
0.25600001 0.8391600771756209 0.8144949615537582
0.25700001 0.8383453786654523 0.8138218923809181
0.25800001 0.8375284450955464 0.8131571572284556
0.25900001 0.8367092614377252 0.8125008713237775
0.26000001 0.8358878125054678 0.8118531484624462
0.26100001 0.8350640829515834 0.8112141008797551
0.26200001 0.8342380572658463 0.8105838391198107
0.26300001 0.8334097197725749 0.8099624719022992
0.26400001 0.8325790546281823 0.8093501059871675
0.26500001 0.8317460458186655 0.8087468460374796
0.26600001 0.8309106771570532 0.8081527944806802
0.26700001 0.8300729322808008 0.8075680513685928
0.26800001 0.8292327946491347 0.8069927142364003
0.26900001 0.8283902475403531 0.8064268779609645
0.27000001 0.82754527404906 0.8058706346188117
0.27100001 0.826697857083352 0.8053240733441273
0.27200001 0.825847979361956 0.8047872801871382
0.27300001 0.8249956234112965 0.8042603379732752
0.27400001 0.824140771562515 0.8037433261634862
0.27500001 0.8232834059484244 0.8032363207161353
0.27600001 0.8224235085004065 0.8027393939509042
0.27700001 0.8215610609452378 0.8022526144151195
0.27800001 0.8206960448018632 0.8017760467529462
0.27900001 0.8198284413780973 0.8013097515779006
0.28000001 0.8189582317672565 0.8008537853491104
0.28100001 0.8180853968447183 0.8004082002517866
0.28200001 0.8172099172644289 0.79997304408235
0.28300001 0.8163317734553076 0.7995483601386604
0.28400001 0.8154509456176073 0.7991341871157636
0.28500001 0.8145674137191738 0.7987305590076081
0.28600001 0.8136811574916374 0.7983375050151623
0.28700001 0.8127921564265322 0.7979550494612768
0.28800001000000003 0.8119003897713112 0.7975832117127506
0.28900001 0.811005836525292 0.7972220061099133
0.29000001 0.8101084754355183 0.7968714419041004
0.29100001 0.8092082849925165 0.7965315232033303
0.29200001 0.8083052434259751 0.7962022489264856
0.29300001 0.8073993287003193 0.7958836127662378
0.29400001 0.8064905185102 0.7955756031609981
0.29500001 0.8055787902758625 0.7952782032760536
0.29600001 0.8046641211384489 0.794991390994063
0.29700001 0.8037464879551486 0.794715138915062
0.29800001 0.8028258672942904 0.7944494143660544
0.29900001 0.8019022354302785 0.7941941794202384
0.30000001 0.8009755683384436 0.7939493909258897
0.30100001 0.8000458416897727 0.7937150005448937
0.30200001 0.7991130308455072 0.7934909548008171
0.30300001 0.7981771108516265 0.793277195136452
0.30400001 0.7972380564332074 0.7930736579806796
0.30500001 0.7962958419886363 0.7928802748244574
0.30600001 0.7953504415837059 0.7926969723057009
0.30700001 0.7944018289455651 0.7925236723028426
0.30800001 0.79344997745652 0.7923602920367157
0.30900001 0.7924948601477028 0.7922067441804781
0.31000001 0.7915364496925764 0.7920629369772069
0.31100001 0.790574718400287 0.791928774364753
0.31200001 0.7896096382088625 0.7918041561074769
0.31300001 0.7886411806782455 0.7916889779343989
0.31400001 0.7876693169831381 0.7915831316833161
0.31500001 0.7866940179057048 0.791486505450391
0.31600001 0.7857152538280656 0.7913989837447519
0.31700001 0.784732994724621 0.7913204476475392
0.31800001 0.783747210154177 0.7912507749749569
0.31900001 0.7827578692518761 0.7911898404447224
0.32000001 0.7817649407209282 0.7911375158454566
0.32100001 0.7807683928241245 0.7910936702084481
0.32200001 0.7797681933751431 0.7910581699812752
0.32300001 0.7787643097296262 0.791030879202769
0.32400001 0.7777567087760298 0.7910116596788012
0.32500001 0.7767453569262359 0.7910003711583935
0.32600001 0.7757302201059171 0.7909968715096682
0.32700001 0.7747112637446572 0.7910010168951475
0.32800001 0.7736884527657958 0.7910126619459603
0.32900001 0.77266175157602 0.7910316599345119
0.33000001 0.7716311240546604 0.7910578629451969
0.33100001 0.7705965335427186 0.7910911220427472
0.33200001 0.7695579428315844 0.7911312874378748
0.33300001 0.7685153141514444 0.7911782086498158
0.33400001 0.7674686091593821 0.7912317346654746
0.33500001 0.7664177889271474 0.7912917140948759
0.33600001 0.7653628139285831 0.7913579953226254
0.33700001 0.7643036440266984 0.791430426655154
0.33800001 0.7632402384603908 0.7915088564634896
0.33900001 0.7621725558307755 0.791593133321419
0.34000001 0.7611005540871406 0.7916831061387971
0.34100001 0.7600241905124935 0.7917786242899072
0.34200001 0.7589434217086882 0.7918795377367314
0.34300001 0.7578582035811215 0.7919856971470347
0.34400001 0.756768491322985 0.7920969540071826
0.34500001 0.7556742393990544 0.792213160729654
0.34600001 0.7545754015289883 0.7923341707551954
0.34700001 0.753471930670139 0.7924598386496199
0.34800001 0.7523637789998492 0.7925900201952525
0.34900001 0.7512508978971913 0.7927245724770453
0.35000001000000003 0.7501332379241874 0.7928633539633952
0.35100001000000003 0.749010748806409 0.7930062245817435
0.35200001 0.7478833794130171 0.7931530457890021
0.35300001 0.7467510777361517 0.793303680636889
0.35400001 0.7456137908696907 0.793457993832305
0.35500001 0.7444714649873373 0.7936158517928098
0.35600001 0.7433240453199925 0.7937771226973311
0.35700001 0.7421714761324343 0.7939416765322597
0.35800001 0.7410137006992064 0.7941093851329957
0.35900001 0.7398506612797554 0.7942801222211584
0.36000001 0.7386822990927294 0.794453763437537
0.36100001 0.7375085542894404 0.794630186370976
0.36200001 0.7363293659264317 0.7948092705833208
0.36300001 0.7351446719371444 0.795883183148905
0.36400001 0.7339544091025929 0.7976236443129274
0.36500001 0.732758513021085 0.7993062917589993
0.36600001 0.7315569180768535 0.8009310502187381
0.36700001 0.7303495574076374 0.8024978509099767
0.36800001 0.7291363628711148 0.804006631901933
0.36900001 0.7279172650101529 0.8054573385089427
0.37000001 0.7266921930168412 0.80684992371448
0.37100001 0.7254610746952029 0.8081843486274214
0.37200001 0.7242238364226026 0.8094605829725511
0.37300001 0.7229804031097129 0.8106786056175109
0.37400001 0.7217306981590336 0.8118384051385296
0.37500001 0.7204746434218636 0.8129399804273778
0.37600001 0.7192121591536684 0.8139833413422585
0.37700001 0.7179431639677684 0.8149685094054602
0.37800001 0.7166675747872588 0.8158955185507707
0.37900001 0.715385306795092 0.8167644159239922
0.38000001 0.7140962733822234 0.81757526273987
0.38100001 0.7128003860937311 0.8183281351992682
0.38200001 0.7114975545728165 0.8190231254703787
0.38300001 0.7101876865025697 0.8196603427382473
0.38400001 0.7088706875453927 0.8202399143268856
0.38500001 0.7075464612799839 0.8207619868987817
0.38600001 0.706214909135715 0.821226727736601
0.38700001 0.7048759303243192 0.8216343261123557
0.38800001 0.7035294217687152 0.8219849947493816
0.38900001 0.7021752780288306 0.8222789713828705
0.39000001 0.7008133912242689 0.822516520424756
0.39100001 0.6994436509536571 0.8226979347391273
0.39200001 0.6980659442104727 0.822823537534328
0.39300001 0.6966801552951863 0.8228936843781686
0.39400001 0.6952861657235073 0.8229087653426005
0.39500001 0.6938838541305113 0.822869207284292
0.39600001 0.6924730961704244 0.822775476267331
0.39700001 0.691053764411824 0.8226280801340833
0.39800001 0.6896257282279769 0.8224275712298545
0.39900001 0.6881888536820575 0.822174549286371
0.40000001 0.6867430034069143 0.8218696644683775
0.40100001 0.6852880364791057 0.8215136205865335
0.40200001 0.6838238082868167 0.8211071784784779
0.40300001 0.6823501703913184 0.820651159558156
0.40400001 0.6808669703815593 0.8201464495313862
0.40500001 0.6793740517214689 0.8195940022729319
0.40600001 0.6778712535895058 0.818994843857202
0.40700001 0.6763584107099879 0.8183500767306956
0.40800001 0.6748353531756205 0.8176608840097616
0.40900001 0.6733019062607289 0.8169285338817163
0.41000001 0.671757890224488 0.8161543840809742
0.41100001 0.6702031201035735 0.8153398864043809
0.41200001 0.6686374054934532 0.8144865912214447
0.41300001000000003 0.6670605503175671 0.8135961519253704
0.41400001000000003 0.665472352583563 0.8126703292599727
0.41500001000000003 0.6638726041256515 0.811710995445267
0.41600001000000003 0.6622610903321134 0.8107201380112987
0.41700001 0.6606375898568743 0.8096998632352523
0.41800001 0.6590018743139863 0.8086523990616608
0.41900001 0.6573537079537263 0.8075800973695095
0.42000001 0.65569284731895 0.8066415986745107
0.42100001 0.6540190408801663 0.8068323591369286
0.42200001 0.6523320286476931 0.8070218026439079
0.42300001 0.6506315417590819 0.8072099019878408
0.42400001 0.648917302039816 0.8073966307150712
0.42500001 0.6471890215351358 0.8075819631049639
0.42600001 0.6454464020105759 0.8077658741493936
0.42700001 0.643689134418591 0.8079483395326483
0.42800001 0.6419168983284002 0.8081293356117566
0.42900001 0.6401293613158067 0.8083088393972121
0.43000001 0.638326178309516 0.8084868285341137
0.43100001 0.6365069908899903 0.8086632812837178
0.43200001 0.6346714265365407 0.8088381765053675
0.43300001 0.6328190978178139 0.8090114936388402
0.43400001 0.6309496015203236 0.8091832126870677
0.43500001 0.6290625177090525 0.8093533141992508
0.43600001 0.6271574087134065 0.8095217792543423
0.43700001 0.625233818031089 0.8096885894449226
0.43800001 0.623291269141475 0.809853726861421
0.43900001 0.621329264219027 0.8100171740767126
0.44000001 0.6193472827361779 0.8101789141310656
0.44100001 0.6173447799435785 0.8103389305174395
0.44200001 0.6153211852141992 0.8104972071671304
0.44300001 0.6132759002357531 0.8106537284357496
0.44400001 0.6112082970339086 0.8108084790895304
0.44500001 0.6091177158062002 0.8109614442919685
0.44600001 0.6070034625436633 0.8111126095907701
0.44700001 0.6048648064137818 0.8112619609051248
0.44800001 0.6027009768743855 0.8114094845132708
0.44900001 0.6005111604833213 0.8115551670403666
0.45000001 0.5982944973631724 0.8116989954466552
0.45100001 0.596050077273568 0.8118409570159109
0.45200001 0.5937769352356488 0.8119810393441789
0.45300001 0.5914740466436323 0.8121192303287642
0.45400001 0.5891403217868322 0.8122555181575204
0.45500001 0.5867745996913993 0.8123898912983696
0.45600001 0.5843756411738891 0.812522338489105
0.45700001 0.5819421209776819 0.812652848727422
0.45800001 0.5794726188372689 0.8127814112612025
0.45900001 0.5769656092831523 0.8129080155790397
0.46000001 0.5744194499596402 0.8130326514009912
0.46100001 0.5718323681770057 0.8131553086695605
0.46200001 0.569202445354779 0.8132759775408962
0.46300001 0.5665275989303787 0.8133946483762112
0.46400001 0.5638055612003787 0.8135113117334057
0.46500001 0.5610338544226948 0.8136259583589127
0.46600001 0.5582097613246175 0.8137385791797083
0.46700001 0.5553302899177399 0.8138491652955585
0.46800001 0.5523921311921508 0.813957707971421
0.46900001 0.5493916078137523 0.8140641986300533
0.47000001 0.5463246113278029 0.814168628844786
0.47100001 0.543186524499273 0.8142709903324805
0.47200001 0.5399721241733304 0.814371274946655
0.47300001 0.5366754582225303 0.81446947467077
0.47400001 0.5332896874456652 0.8145655816116828
0.47500001000000003 0.5298068791712114 0.8146595879932486
0.47600001000000003 0.5262177328939608 0.8147514861500916
0.47700001000000003 0.5225112079349788 0.8148412685215071
0.47800001000000003 0.5186740059038404 0.8149289276455045
0.47900001000000003 0.5146898309450466 0.8150144561530145
0.48000001 0.5105382967421903 0.815097846762207
0.48100001 0.5061932458788161 0.815179092272957
0.48200001 0.5016200357970585 0.8152581855614253
0.48300001 0.49677087665506187 0.8153351195747789
0.48400001 0.4915761514078319 0.8154098873260186
0.48500001 0.4859263785610585 0.8154824818889396
0.48600001 0.47962818946445 0.8155528963931863
0.48700001 0.4722641920664261 0.8156211240194322
0.48800001 0.4623886352923975 0.8156871579946707
0.488466335229 0.4517437056290064 0.8157171994176405
0.48900001 0.4741207229846264 0.8157509915875891
0.49000001 0.4889034019596826 0.8158126181040731
0.49100001 0.49875609739493065 0.8158720308827808
0.49200001 0.5065466772467079 0.8159292232908298
0.49300001 0.5131266862724126 0.8159841887195726
0.49400001 0.5188882431806611 0.8160369205804568
0.49500001 0.5240503496534573 0.8160874123009819
0.49600001 0.5287499926230542 0.8161356573207111
0.49700001 0.5330795720035088 0.8161816490874207
0.49800001 0.5371048790011946 0.8162253810532585
0.49900001 0.5408747109833739 0.816266846671036
0.50000001 0.5444264359766239 0.8163060393905586
0.50100001 0.5477894147458242 0.8163429526550412
0.50200001 0.5509872094745529 0.8163775798975949
0.50300001 0.5540390665709323 0.8164099145377672
0.50400001 0.5569609453217667 0.8164399499781658
0.50500001 0.5597662515451567 0.8164676796011203
0.5060000100000001 0.5624663734214562 0.8164930967654271
0.5070000100000001 0.5650710809862536 0.8165161948031332
0.5080000100000001 0.5675888293947997 0.8165369670163934
0.5090000100000001 0.5700269928321171 0.8165554066743631
0.5100000100000001 0.5723920475037941 0.8165715070101585
0.5110000100000001 0.574689716619997 0.8165852612178527
0.5120000100000001 0.5769250865875006 0.8165966624495331
0.5130000100000001 0.5791027010968439 0.8166057038124035
0.5140000100000001 0.5812266380316442 0.8166123783659119
0.5150000100000001 0.5833005728805085 0.8166166791189435
0.5160000100000001 0.5853278314357871 0.8166185990270562
0.5170000100000001 0.5873114339096839 0.8166181309897251
0.5180000100000001 0.589254132115466 0.816615267847665
0.5190000100000001 0.5911584410006753 0.8166100023801589
0.5200000100000001 0.5930266655465526 0.8166023273024373
0.5210000100000001 0.594860923839696 0.816592235263083
0.5220000100000001 0.5966631669616478 0.8165797188414705
0.5230000100000001 0.5984351962173551 0.816564770545237
0.5240000100000001 0.6001786781257731 0.8165473828077833
0.5250000100000001 0.6018951575186559 0.8165275479857901
0.5260000100000001 0.6035860690322247 0.8165052583567827
0.5270000100000001 0.6052527472271697 0.8164805061166983
0.5280000100000001 0.6068964355328604 0.8164532833774933
0.5290000100000001 0.6085182941794206 0.8164235821647592
0.5300000100000001 0.6101194072552132 0.8163913944153779
0.5310000100000001 0.61170078900563 0.8163567119751732
0.5320000100000001 0.6132633894715311 0.8163195265965995
0.5330000100000001 0.6148080995508751 0.8162798299364442
0.5340000100000001 0.6163357555549331 0.816237613553542
0.5350000100000001 0.6178471433202731 0.8161928689065042
0.5360000100000001 0.6193430019291204 0.8161455873514676
0.5370000100000001 0.6208240270835041 0.8160957601398585
0.5380000100000001 0.6222908741725026 0.8160433784161536
0.5390000100000001 0.6237441610667007 0.8159884332156719
0.5400000100000001 0.6251844706695897 0.8159309154623577
0.5410000100000001 0.6266123532518565 0.8158708159665967
0.5420000100000001 0.628028328591279 0.8158081254230115
0.5430000100000001 0.6294328879381964 0.8157428344082818
0.5440000100000001 0.6308264958240644 0.8156749333789727
0.5450000100000001 0.6322095917286081 0.8156044126693538
0.5460000100000001 0.633582591619257 0.8155312624892446
0.5470000100000001 0.6349458893749608 0.8154554729218306
0.5480000100000001 0.636299858105185 0.8153770339215213
0.5490000100000001 0.6376448513736425 0.8152959353117788
0.5500000100000001 0.638981204335308 0.8152121667829609
0.5510000100000001 0.6403092347943554 0.815125717890159
0.5520000100000001 0.6416292441898142 0.8150365780510431
0.5530000100000001 0.6429415185151135 0.8149447365436944
0.5540000100000001 0.6442463291769557 0.8148501825044411
0.5550000100000001 0.6455439337985297 0.8147529049256952
0.5560000100000001 0.6468345769714543 0.8146528926537695
0.5570000100000001 0.6481184909605612 0.8145501343867115
0.5580000100000001 0.6493958963650779 0.8144446186721137
0.5590000100000001 0.6506670027395718 0.8143363339049231
0.5600000100000001 0.6519320091776223 0.8142252683252489
0.5610000100000001 0.6531911048609463 0.8141114100161483
0.5620000100000001 0.6544444695764713 0.813994746901426
0.5630000100000001 0.6556922742035841 0.813875266743395
0.5640000100000001 0.6569346811736565 0.8137529571406554
0.5650000100000001 0.6581718449037155 0.8136278055258445
0.5660000100000001 0.6594039122059802 0.8134997991633746
0.5670000100000001 0.660631022674877 0.8133689251471733
0.5680000100000001 0.6618533090529694 0.8132351703983953
0.5690000100000001 0.663070897577148 0.8130985216631227
0.5700000100000001 0.6642839083063314 0.8129589655100657
0.5710000100000001 0.6654924554317995 0.8128164883282224
0.5720000100000001 0.6666966475712273 0.8126710763245473
0.5730000100000001 0.667896588047386 0.8125227155215806
0.5740000100000001 0.6690923751524294 0.8123713917550808
0.5750000100000001 0.6702841023985882 0.8122170906716271
0.5760000100000001 0.6714718587560646 0.8120597977262053
0.57700001 0.6726557288788436 0.8118994981797727
0.57800001 0.6738357933191204 0.8117361770968079
0.57900001 0.6750121287309224 0.8115698193428307
0.58000001 0.6761848080635837 0.8114004095819156
0.58100001 0.6773539007455737 0.8112279322741578
0.58200001 0.6785194728592091 0.8110523716731527
0.58300001 0.6796815873067332 0.810873711823409
0.58400001 0.6808403039682187 0.8106919365577753
0.58500001 0.6819956798517199 0.8105070294948141
0.58600001 0.6831477692360671 0.8103189740361716
0.58700001 0.6842966238066805 0.8101277533639005
0.58800001 0.6854422927847696 0.809933350437774
0.58900001 0.6865848230502395 0.8097357479925579
0.59000001 0.6877242592586287 0.8095349285352659
0.59100001 0.6888606439523608 0.8093308743423723
0.59200001 0.6899940176666144 0.8091235674570066
0.59300001 0.6911244190300545 0.8089129896861131
0.59400001 0.6922518848606958 0.8086991225975799
0.59500001 0.6933764502571211 0.8084819475173238
0.59600001 0.6944981486852819 0.8082614455263721
0.59700001 0.6956170120611133 0.8080375974578761
0.59800001 0.6967330708291356 0.807810383894112
0.59900001 0.6978463540372641 0.8075797851634383
0.60000001 0.6989568894079875 0.8073457813372272
0.60100001 0.7000647034061072 0.8071083522267395
0.60200001 0.7011698213031836 0.8068674773799869
0.60300001 0.702272267238856 0.8066231360785359
0.60400001 0.7033720642791903 0.8063753073342872
0.60500001 0.704469234472181 0.8061239698861987
0.60600001 0.7055637989005638 0.8058691021969976
0.60700001 0.706655777732027 0.8056106824498084
0.60800001 0.7077451902670124 0.8053486885447871
0.60900001 0.7088320549841297 0.8050830980956687
0.61000001 0.7099163895833934 0.8048138884263041
0.61100001 0.710998211027299 0.8045410365671323
0.61200001 0.7120775355799043 0.8042645192516179
0.61300001 0.7131543788439793 0.8039843129126407
0.61400001 0.714228755796311 0.8037003936788296
0.61500001 0.7153006808212831 0.8034127373708656
0.61600001 0.7163701677427662 0.8031213194977234
0.61700001 0.717437229854439 0.8028261152528641
0.61800001 0.7185018799486027 0.802527099510383
0.61900001 0.7195641303435348 0.8022242468211043
0.62000001 0.720623992909493 0.8019175314086211
0.62100001 0.7216814790934037 0.8016069271652903
0.62200001 0.7227365999423141 0.801292407648156
0.62300001 0.7237893661256468 0.800973946074841
0.62400001 0.7248397879563382 0.8006515153193687
0.62500001 0.7258878754109009 0.8003250879079294
0.62600001 0.7269336381484625 0.7999946360145884
0.62700001 0.7279770855288218 0.799660131456942
0.62800001 0.7290182266295921 0.7993215456917078
0.62900001 0.7300570702624486 0.7989788498102535
0.63000001 0.7310936249885505 0.7986320145340727
0.6310000100000001 0.7321278991331379 0.7982810102101837
0.6320000100000001 0.7331599007994021 0.7979258068064837
0.6330000100000001 0.7341896378815933 0.7975663739070157
0.6340000100000001 0.7352171180774715 0.7972026807071898
0.6350000100000001 0.736242348900079 0.7968346960089261
0.6360000100000001 0.7372653376889006 0.7964623882157315
0.6370000100000001 0.7382860916204197 0.7960857253277153
0.6380000100000001 0.73930461771812 0.7957046749365214
0.6390000100000001 0.7403209228619434 0.7953192042201973
0.6400000100000001 0.7413350137972365 0.7949292799379912
0.6410000100000001 0.7423468971432156 0.7945348684250753
0.6420000100000001 0.743356579400962 0.7941359355871888
0.6430000100000001 0.744364066960982 0.7937324468952127
0.6440000100000001 0.7453693661103551 0.7933243673796574
0.6450000100000001 0.7463724830394721 0.7929116616250909
0.6460000100000001 0.7473734238484049 0.7924942937644591
0.6470000100000001 0.7483721945529244 0.7920722274733545
0.6480000100000001 0.7493688010901516 0.7916454259641814
0.6490000100000001 0.7503632493239192 0.7912138519802479
0.6500000100000001 0.751355545049802 0.7907774677897709
0.6510000100000001 0.7523456939998603 0.7903362351797923
0.6520000100000001 0.7533337018471129 0.7898901154500191
0.6530000100000001 0.7543195742097387 0.7894390694065526
0.6540000100000001 0.7553033166550394 0.788983057355556
0.6550000100000001 0.7562849347031444 0.7885220390968026
0.6560000100000001 0.757264433830524 0.7880559739171521
0.6570000100000001 0.7582418194732502 0.7875848205839198
0.6580000100000001 0.7592170970300821 0.7871085373381601
0.6590000100000001 0.7601902718653583 0.7866270818878416
0.6600000100000001 0.7611613493116882 0.78614041140093
0.6610000100000001 0.7621303346724956 0.7856484824983753
0.6620000100000001 0.7630972332243805 0.7851512512469816
0.6630000100000001 0.7640620502193293 0.7846486731521962
0.6640000100000001 0.7650247908867867 0.7841407031507673
0.6650000100000001 0.7659854604355825 0.7836272956033202
0.6660000100000001 0.7669440640557237 0.7831084042868082
0.6670000100000001 0.7679006069200681 0.782583982386859
0.6680000100000001 0.7688550941858783 0.7820539824900151
0.6690000100000001 0.7698075309962634 0.7815183565758494
0.6700000100000001 0.7707579224815172 0.7809770560089792
0.6710000100000001 0.771706273760349 0.7804300315309509
0.6720000100000001 0.7726525899410365 0.7798772332520167
0.6730000100000001 0.7735968761224702 0.7793186106427834
0.6740000100000001 0.7745391373951297 0.7787541125257451
0.6750000100000001 0.7754793788419687 0.7794619258003557
0.6760000100000001 0.7764176055392407 0.781024269372271
0.6770000100000001 0.7773538225572252 0.7825668891875459
0.6780000100000001 0.7782880349609327 0.7840896972180836
0.6790000100000001 0.7792202478106957 0.7855926053293446
0.6800000100000001 0.7801504661627415 0.7870755252796576
0.6810000100000001 0.7810786950696869 0.7885383687194608
0.6820000100000001 0.7820049395809828 0.7899810471905324
0.6830000100000001 0.7829292047433284 0.7914034721251393
0.6840000100000001 0.7838514956010052 0.7928055548451596
0.6850000100000001 0.7847718171962015 0.7941872065611575
0.6860000100000001 0.7856901745692765 0.7955483383713945
0.6870000100000001 0.7866065727589864 0.7968888612607938
0.6880000100000001 0.7875210168026898 0.7982086860998523
0.6890000100000001 0.788433511736499 0.7995077236434958
0.6900000100000001 0.7893440625954109 0.8007858845298712
0.6910000100000001 0.7902526744134174 0.8020430792790751
0.6920000100000001 0.7911593522235629 0.80327921829184
0.6930000100000001 0.7920641010580052 0.804494211848125
0.6940000100000001 0.7929669259480292 0.8056879701056632
0.6950000100000001 0.7938678319240536 0.8068604030984287
0.6960000100000001 0.7947668240156113 0.808011420735038
0.6970000100000001 0.7956639072513108 0.8091409327970653
0.6980000100000001 0.7965590866587721 0.8102488489372984
0.6990000100000001 0.7974523672645637 0.8113350786779017
0.7000000100000001 0.7983437540941126 0.8123995314084979
0.7010000100000001 0.799233252171595 0.8134421163841707
0.7020000100000001 0.8001208665198336 0.8144627427233732
0.7030000100000001 0.8010066021601523 0.815461319405757
0.70400001 0.8018904641122601 0.8164377552698836
0.70500001 0.8027724573940868 0.8173919590108671
0.70600001 0.8036525870216312 0.8183238391778943
0.70700001 0.8045308580088011 0.8192333041716472
0.70800001 0.8054072753672323 0.8201202622416301
0.70900001 0.8062818441061186 0.8209846214833625
0.71000001 0.8071545692320139 0.8218262898354755
0.71100001 0.8080254557486591 0.8226451750766792
0.71200001 0.8088945086567734 0.823441184822614
0.71300001 0.8097617329538621 0.8242142265225652
0.71400001 0.8106271336340098 0.8249642074560583
0.71500001 0.8114907156876817 0.825691034729307
0.71600001 0.8123524841015054 0.8263946152715284
0.71700001 0.813212443858071 0.8270748558311036
0.71800001 0.8140705999357152 0.8277316629716016
0.71900001 0.8149269573083068 0.8283649430676311
0.72000001 0.8157815209450362 0.828974602300547
0.72100001 0.8166342958101965 0.8295605466539816
0.72200001 0.8174852868629775 0.8301226819091938
0.72300001 0.8183344990572416 0.8306609136402778
0.72400001 0.819181937341317 0.831175147209131
0.72500001 0.8200276066577838 0.8316652877602899
0.72600001 0.8208715119432597 0.8321312402155192
0.72700001 0.8217136581281881 0.832572909268237
0.72800001 0.822554050136633 0.8329901993777011
0.72900001 0.8233926928860698 0.8333830147629945
0.73000001 0.8242295912871738 0.8337512593967795
0.73100001 0.8250647502436229 0.834094836998818
0.73200001 0.825898174651895 0.8344136510292472
0.73300001 0.8267298694010641 0.8347076046816216
0.73400001 0.827559839372602 0.8349766008756777
0.73500001 0.8283880894401945 0.8352205422498419
0.73600001 0.8292146244695342 0.8354393311534629
0.73700001 0.8300394493181386 0.8356328696387556
0.73800001 0.8308625688351648 0.8358010594524462
0.73900001 0.8316839878612233 0.8359438020271264
0.74000001 0.8325037112281949 0.8360609984722633
0.74100001 0.833321743759056 0.8361525495649191
0.74200001 0.8341380902677065 0.8362183557400922
0.74300001 0.8349527555587896 0.8362583170807372
0.74400001 0.835765744427531 0.8362723333074107
0.74500001 0.8365770616595689 0.836260303767541
0.74600001 0.8373867120307965 0.8362221274243056
0.74700001 0.8381947003071993 0.8361577028451144
0.74800001 0.8390010312447024 0.8360669281896708
0.74900001 0.8398057095890135 0.8359497011975959
0.75000001 0.8406087400754831 0.8358059191756188
0.75100001 0.841410127428949 0.8356354789842872
0.75200001 0.8422098763636022 0.8354382770242106
0.75300001 0.8430079915828407 0.8352142092218009
0.75400001 0.8438044777791405 0.8349631710145075
0.75500001 0.8445993396339201 0.8346850573354946
0.7560000100000001 0.8453925818174137 0.8343797625978019
0.7570000100000001 0.8461842089885439 0.8340471806778987
0.7580000100000001 0.8469742257947945 0.8336872048986698
0.7590000100000001 0.8477626368721058 0.8332997280117671
0.7600000100000001 0.8485494468447419 0.8328846421793397
0.7610000100000001 0.8493346603251887 0.8324418389550977
0.7620000100000001 0.8501182819140459 0.8319712092646796
0.7630000100000001 0.8509003161999098 0.8314726433853329
0.7640000100000001 0.8516807677592808 0.8309460309248324
0.7650000100000001 0.8524596411564622 0.8303912607996601
0.7660000100000001 0.8532369409434504 0.8298082212123666
0.7670000100000001 0.8540126716598629 0.8291967996281312
0.7680000100000001 0.8547868378328328 0.8285568827504652
0.7690000100000001 0.8555594439769236 0.82788835649601
0.7700000100000001 0.8563304945940418 0.8271911059684597
0.7710000100000001 0.8570999941733634 0.8264650154314827
0.7720000100000001 0.8578679471912444 0.8257099682806848
0.7730000100000001 0.8586343581111524 0.8249258470145351
0.7740000100000001 0.8593992313835905 0.8241125332042255
0.7750000100000001 0.8601625714460227 0.8232699074624238
0.7760000100000001 0.8609243827228149 0.822397849410869
0.7770000100000001 0.8616846696251573 0.8214962376467909
0.7780000100000001 0.8624434365510147 0.8205649497080539
0.7790000100000001 0.8632006878850554 0.8196038620370483
0.7800000100000001 0.8639564279986012 0.8186128499432084
0.7810000100000001 0.8647106612495677 0.8175917875641513
0.7820000100000001 0.8654633919824125 0.8165405478253642
0.7830000100000001 0.8662146245280875 0.8154590023983765
0.7840000100000001 0.8669643632039898 0.8143470216573667
0.7850000100000001 0.8677126123139148 0.8132044746341385
0.7860000100000001 0.8684593761480158 0.8120312289713945
0.7870000100000001 0.8692046589827582 0.810827150874242
0.7880000100000001 0.8699484650808884 0.8095921050598551
0.7890000100000001 0.8706907986913938 0.8083259547052304
0.7900000100000001 0.8714316640494624 0.8070285613929297
0.7910000100000001 0.8721710653764608 0.8056997850547523
0.7920000100000001 0.8729090068798988 0.8043394839132474
0.7930000100000001 0.8736454927534046 0.8029475144209467
0.7940000100000001 0.8743805271766903 0.8015237311972593
0.7950000100000001 0.8751141143155396 0.8000679869629067
0.7960000100000001 0.875846258321775 0.7985801324717977
0.7970000100000001 0.8765769633332455 0.7970600164402193
0.7980000100000001 0.8773062334738048 0.7955074854732582
0.7990000100000001 0.8780340728532939 0.7939223839882954
0.8000000100000001 0.8787604855675236 0.7923045541354713
0.8010000100000001 0.8794854756982718 0.7906538357149697
0.8020000100000001 0.8802090473132582 0.7889700660909922
0.8030000100000001 0.8809312044661449 0.7872530801022561
0.8040000100000001 0.8816519511965248 0.7855027099688818
0.8050000100000001 0.8823712915299101 0.7837187851954769
0.8060000100000001 0.883089229477736 0.7819011324702779
0.8070000100000001 0.8838057690373509 0.780049575560119
0.8080000100000001 0.8845209141920176 0.7781639352010812
0.8090000100000001 0.8852346689109089 0.7762440289845796
0.8100000100000001 0.8859470371491137 0.7742896712387122
0.8110000100000001 0.8866580228476327 0.7723006729045947
0.8120000100000001 0.8873676299333886 0.7702768414074783
0.8130000100000001 0.8880758623192266 0.7682179805223928
0.8140000100000001 0.8887827239039217 0.7661238902340192
0.8150000100000001 0.8894882185721855 0.7639943665905439
0.8160000100000001 0.890192350194678 0.7618292015511651
0.8170000100000001 0.890895122628009 0.759628182826949
0.8180000100000001 0.8915965397147625 0.7573910937146939
0.8190000100000001 0.8922966052834977 0.7551177129234428
0.8200000100000001 0.8929953231487644 0.7528078143932727
0.8210000100000001 0.8936926971111212 0.7504611671059352
0.8220000100000001 0.89438873095715 0.7480775348869686
0.8230000100000001 0.8950834284594675 0.7456566761987715
0.8240000100000001 0.8957767933767466 0.7431983439241868
0.8250000100000001 0.8964688294537385 0.7407022851400925
0.8260000100000001 0.8971595404212837 0.7381682408804181
0.8270000100000001 0.897848929996338 0.735595945888042
0.8280000100000001 0.8985370018819955 0.7329851283549282
0.8290000100000001 0.899223759767502 0.7303355096498388
0.8300000100000001 0.8999092073282905 0.7276468040329379
0.8310000100000001 0.9005933482259906 0.7249187183565153
0.8320000100000001 0.9012761861084693 0.7221509517510304
0.83300001 0.9019577246098431 0.7193431952956191
0.83400001 0.902637967350507 0.7164951316721413
0.83500001 0.9033169179371692 0.7136064348017792
0.83600001 0.9039945799628715 0.7106767694631433
0.83700001 0.9046709570070156 0.7077057908907359
0.83800001 0.905346052635398 0.704693144352559
0.83900001 0.9060198704002411 0.7016384647055771
0.84000001 0.906692413840218 0.6985413759276223
0.84100001 0.907363686480482 0.6954014906242131
0.84200001 0.9080336918327094 0.6922184095086782
0.84300001 0.9087024333951185 0.6889917208538412
0.84400001 0.9093699146525116 0.6857209999133517
0.84500001 0.9100361390763028 0.6824058083106272
0.84600001 0.9107011101245537 0.6790456933932104
0.84700001 0.9113648312420116 0.675640187550141
0.84800001 0.9120273058601375 0.6721888074897593
0.84900001 0.912688537397151 0.66869105347514
0.85000001 0.9133485292580525 0.6664446913407676
0.85100001 0.9140072848346696 0.6696162112159886
0.85200001 0.9146648075056975 0.6727368356691444
0.85300001 0.91532110063672 0.6758055940226249
0.85400001 0.9159761675802706 0.6788214943756431
0.85500001 0.9166300116758458 0.6817835235063998
0.85600001 0.9172826362499612 0.6846906467304438
0.85700001 0.9179340446161817 0.6875418077123234
0.85800001 0.9185842400751637 0.6903359282273802
0.85900001 0.9192332259146956 0.6930719078702077
0.86000001 0.9198810054097323 0.6957486237060849
0.86100001 0.920527581822443 0.6983649298613251
0.86200001 0.9211729584022453 0.7009196570481907
0.86300001 0.9218171383858511 0.7034116120196885
0.86400001 0.9224601249972985 0.7058395769491373
0.86500001 0.9231019214480065 0.7082023087290293
0.86600001 0.9237425309368039 0.7104985381832186
0.86700001 0.9243819566499771 0.7127269691859284
0.86800001 0.9250202017613175 0.7148862776805481
0.86900001 0.9256572694321494 0.7169751105904707
0.87000001 0.9262931628113834 0.7189920846135469
0.87100001 0.9269278850355587 0.7209357848908187
0.87200001 0.927561439228881 0.7228047635393469
0.87300001 0.9281938285032697 0.7245975380377676
0.87400001 0.9288250559583985 0.7263125894520592
0.87500001 0.9294551246817377 0.7279483604875977
0.87600001 0.9300840377486028 0.7295032533519249
0.87700001 0.930711798222197 0.7309756274109322
0.87800001 0.9313384091536441 0.7323637966189956
0.87900001 0.9319638735820487 0.7336660267012532
0.88000001 0.9325881945345343 0.7348805320634717
0.8810000100000001 0.9332113750262787 0.7360054724018059
0.8820000100000001 0.9338334180605694 0.737038948981116
0.8830000100000001 0.934454326628847 0.7379790005463207
0.8840000100000001 0.9350741037107433 0.7388235988264511
0.8850000100000001 0.9356927522741296 0.7395706435854287
0.8860000100000001 0.9363102752751576 0.7402179571670534
0.8870000100000001 0.9369266756583198 0.7407632784741434
0.8880000100000001 0.9375419563564632 0.741204256312795
0.8890000100000001 0.9381561202908694 0.7415384420223801
0.8900000100000001 0.9387691703712745 0.7417632812996033
0.8910000100000001 0.9393811094959226 0.7418761051104643
0.8920000100000001 0.9399919405516128 0.7418741195668863
0.8930000100000001 0.9406016664137381 0.7417543946243468
0.8940000100000001 0.9412102899463386 0.7415138514325548
0.8950000100000001 0.9418178140021394 0.7411492481421134
0.8960000100000001 0.9424242414225998 0.7406571639349733
0.8970000100000001 0.9430295750379524 0.7400339810041315
0.8980000100000001 0.9436338176672551 0.7392758641564255
0.8990000100000001 0.9442369721184343 0.7383787376493864
0.9000000100000001 0.9448390411883271 0.7373382587957512
0.9010000100000001 0.9454400276627293 0.736149787773757
0.9020000100000001 0.9460399343164397 0.734808352962789
0.9030000100000001 0.9466387639132997 0.7333086109754627
0.9040000100000001 0.9472365192062489 0.7316448003706243
0.9050000100000001 0.9478332029373633 0.7298106877947764
0.9060000100000001 0.9484288178378949 0.7277995049969903
0.9070000100000001 0.9490233666283315 0.7256038747723393
0.9080000100000001 0.9496168520184255 0.7232157233824081
0.9090000100000001 0.9502092767072492 0.7206261763366563
0.9100000100000001 0.9508006433832341 0.7178254335376648
0.9110000100000001 0.9513909547242194 0.7148026186133968
0.9120000100000001 0.9519802133974921 0.71154559566016
0.9130000100000001 0.9525684220598335 0.7080407444241974
0.9140000100000001 0.9531555833575664 0.704272681892944
0.9150000100000001 0.9537416999265966 0.700223913946518
0.9160000100000001 0.9543267743924571 0.6958743945102512
0.9170000100000001 0.9549108093703496 0.6912009605588579
0.9180000100000001 0.9554938074651985 0.6861765977405387
0.9190000100000001 0.956075771271681 0.6807694706278183
0.9200000100000001 0.9566567033742837 0.6749416190426618
0.9210000100000001 0.9572366063473393 0.6686471693398504
0.9220000100000001 0.9578154827550711 0.6618298218155396
0.9230000100000001 0.9583933351516384 0.6544192233228682
0.9240000100000001 0.9589701660811816 0.6463255584453298
0.9250000100000001 0.9595459780778601 0.637431165506977
0.9260000100000001 0.9601207736659015 0.6275769097470436
0.9270000100000001 0.9606945553596397 0.6165386783630773
0.9280000100000001 0.9612673256635635 0.6039835929848122
0.9290000100000001 0.9618390870723578 0.5893794869430538
0.9300000100000001 0.9624098420709415 0.5717774190179037
0.9310000100000001 0.9629795931345204 0.549146160738186
0.9320000100000001 0.9635483427286219 0.5150266383824441
0.932629544215 0.9639058774849025 0.4517437056290064
0.9330000100000001 0.9641160933091358 0.4778835297021772
0.9340000100000001 0.9646828473223661 0.5108095761563068
0.9350000100000001 0.9652486072050668 0.5351627662726488
0.9360000100000001 0.9658133753844863 0.5556220773367246
0.9370000100000001 0.9663771542784056 0.5735885748731566
0.9380000100000001 0.9669399462951892 0.5897469146214519
0.9390000100000001 0.9675017538338175 0.604499649132917
0.9400000100000001 0.9680625792839281 0.6181084311311583
0.9410000100000001 0.9686224250258715 0.6307543627423463
0.9420000100000001 0.9691812934307367 0.6425682420222867
0.9430000100000001 0.9697391868604003 0.653647408117681
0.9440000100000001 0.9702961076675665 0.6640658559239839
0.9450000100000001 0.970852058195804 0.6738806621363538
0.9460000100000001 0.9714070407795976 0.6831362510155611
0.9470000100000001 0.9719610577443789 0.6918673269271831
0.9480000100000001 0.9725141114065684 0.7001009483249974
0.9490000100000001 0.9730662040736225 0.7078580289297369
0.9500000100000001 0.9736173380440641 0.7151544450684649
0.9510000100000001 0.9741675156075329 0.7220018650565905
0.9520000100000001 0.9747167390448199 0.7284083778184655
0.9530000100000001 0.975265010627906 0.7343789734428646
0.9540000100000001 0.9758123326200082 0.7399159124139837
0.9550000100000001 0.9763587072756089 0.7450190096093409
0.9560000100000001 0.9769041368405115 0.749685851891902
0.9570000100000001 0.9774486235518618 0.7539119630731078
0.9580000100000001 0.9779921696381996 0.7576909264518528
0.9590000100000001 0.9785347773194949 0.7610144725722475
0.96000001 0.9790764488071811 0.7638725379841402
0.96100001 0.9796171863042052 0.7662532994324099
0.96200001 0.9801569920050556 0.7681431869091683
0.96300001 0.9806958680958038 0.769526878287997
0.96400001 0.981233816754149 0.7703872777626162
0.96500001 0.9817708401494478 0.7707054799990781
0.96600001 0.982306940442757 0.7704607217624984
0.96700001 0.9828421197868693 0.769630322793484
0.96800001 0.9833763803263524 0.7681896178953262
0.96900001 0.9839097241975885 0.7661118825730183
0.97000001 0.9844421535288055 0.7633682551735936
0.97100001 0.9849736704401229 0.7599276593605704
0.97200001 0.9855042770435797 0.7557567319700492
0.97300001 0.9860339754431824 0.7508197629045247
0.97400001 0.9865627677349303 0.7450786557804475
0.97500001 0.9870906560068606 0.7384929205893453
0.97600001 0.9876176423390809 0.7310197126282793
0.97700001 0.9881437288038053 0.7226139352420713
0.97800001 0.9886689174653964 0.7132284270952252
0.97900001 0.9891932103803943 0.7028142569450682
0.98000001 0.9897166095975513 0.6913211487564572
0.98100001 0.9902391171578794 0.678698055055057
0.98200001 0.9907607350946777 0.6648938829365861
0.98300001 0.9912814654335579 0.6677850216125006
0.98400001 0.9918013101925027 0.6876016000936929
0.98500001 0.9923202713818806 0.7068114053536642
0.98600001 0.9928383510044989 0.725767013726082
0.98700001 0.9933555510556118 0.7446316869931843
0.98800001 0.993871873522987 0.7634954011530113
0.98900001 0.9943873203869179 0.7824133849557313
0.99000001 0.9949018936202674 0.8014221861558317
0.99100001 0.9954155951884966 0.8205474002830566
0.99200001 0.9959284270497099 0.839807779315241
0.99300001 0.9964403911546726 0.8592175841679867
0.99400001 0.9969514894468581 0.8787880114365124
0.99500001 0.9974617238624758 0.898528099460285
0.99600001 0.997971096330503 0.9184453258622359
0.99700001 0.9984796087727292 0.938546014251686
0.99800001 0.9989872631037698 0.9588356185573136
0.99900001 0.9994940612311225 0.9793189264476575


==> maxeig_d2g3_phirange.txt <==
x phi arg(alpha) arg(beta)
0.0 0.08044643140618105 0.8737192779140683 0.8767337315602246
0.006 0.08044643140619075 0.8741184687023894 0.8767659435895231
0.012 0.08044643140617501 0.8744335379525744 0.8766717734988495
0.018000000000000002 0.0804464314061745 0.8746642516899158 0.8764512086528313
0.024 0.08044643140619488 0.8748103862598469 0.8761042224472758
0.03 0.08044643140619914 0.8748717283637553 0.8756307740723162
0.036000000000000004 0.08044643140617355 0.8748480750932396 0.8750308081591622
0.042 0.08044643140617835 0.8747392339628641 0.8743042543076844
0.048 0.08044643140618084 0.8745450229413463 0.8734510264909093
0.054 0.08044643140616968 0.8742652704812075 0.8724710223315774
0.06 0.08044643140616936 0.8738998155468491 0.871364122244738
0.066 0.08044643140617923 0.8734485076410554 0.8701301884390891
0.07200000000000001 0.08044643140618715 0.8729112068299246 0.8687690637684826
0.078 0.08044643140618452 0.872287783766199 0.8672805704235572
0.084 0.08044643140618551 0.8715781197109899 0.8656645084516402
0.09 0.08044643140618185 0.8707821065539256 0.8639206540914738
0.096 0.0804464314061769 0.8698996468316429 0.8620487579069807
0.10200000000000001 0.08044643140617981 0.8689306537446988 0.8600485427020358
0.108 0.08044643140618311 0.867875051172826 0.8579197011954658
0.114 0.08044643140618399 0.8667327736885768 0.8556618934323814
0.12 0.08044643140619151 0.8655037665693247 0.8532747439043373
0.126 0.0804464314061806 0.8641879858076141 0.8507578383466837
0.132 0.0804464314061921 0.8627853981198852 0.8481107201765838
0.138 0.08044643140621241 0.8612959809535368 0.8453328865296128
0.14400000000000002 0.08044643140618411 0.8597197224923451 0.8424237838460924
0.15 0.08044643140617275 0.858056621660233 0.8393828029506415
0.156 0.08044643140617351 0.8563066881233781 0.8362092735590729
0.162 0.08044643140621666 0.854469942290684 0.8329024581359302
0.168 0.08044643140618032 0.8525464153125877 0.8294615450128012
0.17400000000000002 0.0804464314061856 0.8505361490782228 0.8258856406618735
0.18 0.08044643140617207 0.8484391962109397 0.8221737610004339
0.186 0.08044643140618177 0.846255620062177 0.818324821579156
0.192 0.08044643140620142 0.8439854947037043 0.8143376264792891
0.198 0.08044643140616677 0.8416289049182326 0.8102108557101052
0.20400000000000001 0.08044643140618998 0.8391859461883976 0.805943050856199
0.21 0.08044643140619097 0.8366567246841408 0.8015325986729344
0.216 0.08044643140619348 0.834041357248478 0.7969777122642829
0.222 0.08044643140617529 0.8313399713816904 0.7922764093972339
0.228 0.08044643140619767 0.8285527052239412 0.7874264874059791
0.234 0.08044643140619029 0.8256797075363307 0.7824254940108587
0.24 0.08044643140619755 0.8227211376804197 0.7772706932128334
0.246 0.08044643140619719 0.8196771655962388 0.7719590252124651
0.252 0.0804464314061712 0.8165479717788108 0.766487059026198
0.258 0.08044643140618998 0.8133337472532074 0.7608509361097628
0.264 0.08044643140619162 0.810034693548183 0.7550463028159357
0.27 0.08044643140620437 0.8066510226684038 0.7490682288652663
0.276 0.08044643140618223 0.8031829570653374 0.7429111081257995
0.28200000000000003 0.08044643140619641 0.7996307296068196 0.7365685367810556
0.28800000000000003 0.08044643140618238 0.7959945835453602 0.7300331622631129
0.294 0.08044643140617656 0.792274772485242 0.7232964939082808
0.3 0.08044643140616771 0.7884715603484742 0.7163486627934351
0.306 0.08044643140617647 0.7845852213396596 0.7091781130510232
0.312 0.08044643140618155 0.7806160399098606 0.7017711991865785
0.318 0.08044643140618012 0.7765643107195278 0.6941116519240997
0.324 0.08044643140617594 0.7724303386006067 0.6861798560770292
0.33 0.08044643140619138 0.7682144385179043 0.6779518528208144
0.336 0.08044643140618242 0.763916935529834 0.6693979260026115
0.342 0.08044643140618692 0.7595381647486557 0.6604805389911007
0.34800000000000003 0.08044643140618747 0.7550784713003706 0.6511512159503936
0.354 0.08044643140618495 0.7505382102843761 0.6413456224146644
0.36 0.08044643140618633 0.7459177467331076 0.6309753855891158
0.366 0.08044643140618254 0.7412174555717961 0.6199135502026146
0.372 0.0804464314061777 0.7364377215785894 0.6079663220139119
0.378 0.08044643140618149 0.7315789393452365 0.5948109621347292
0.384 0.08044643140617903 0.7266415132386013 0.579831294949191
0.39 0.08044643140618438 0.7216258573632721 0.5615125249203238
0.396 0.08044643140619459 0.7165323955256041 0.5315706883578134
0.402 0.08044643140618041 0.7113615611994817 0.5156788076152626
0.40800000000000003 0.08044643140618503 0.7061137974942463 0.5137471758078453
0.41400000000000003 0.08044643140618794 0.7007895571251498 0.5117758504983586
0.42 0.08044643140617005 0.6953893023868433 0.5097640806249447
0.426 0.08044643140618633 0.6899135051303877 0.5077110755493015
0.432 0.08044643140619627 0.6843626467443739 0.5056160024812482
0.438 0.08044643140617545 0.6787372181407835 0.5034779836849373
0.444 0.08044643140620113 0.6730377197462946 0.5012960934438098
0.45 0.08044643140619706 0.667264661499815 0.4990693547585484
0.456 0.08044643140618937 0.6614185628571045 0.49679673574895034
0.462 0.08044643140618447 0.6554999528034816 0.49447714572688406
0.468 0.08044643140618254 0.6495093698756317 0.49210943090312176
0.47400000000000003 0.08044643140617838 0.6434473621937687 0.48969236968576374
0.48 0.08044643140619137 0.6373144875054303 0.48722466752217125
0.486 0.08044643140618818 0.6311113132424164 0.4847049512295041
0.492 0.08044643140618417 0.6248384165924709 0.4821317627510356
0.498 0.08044643140617101 0.6184963845875662 0.47950355226618396
0.504 0.08044643140618299 0.6120858142107983 0.47681867057133864
0.51 0.08044643140619331 0.6056073125241715 0.47407536063577044
0.516 0.08044643140620115 0.5990614968197624 0.4712717482218611
0.522 0.0804464314061856 0.5924489947970849 0.46840583144100556
0.528 0.08044643140618774 0.5857704447697754 0.46547546909525833
0.534 0.08044643140617727 0.5790264959050625 0.4624783676294524
0.54 0.08044643140617862 0.5722178084999066 0.4594120664879971
0.546 0.08044643140618708 0.5653450542981028 0.4562739216339785
0.552 0.08044643140617584 0.5584089168531813 0.4530610869436785
0.558 0.08044643140618227 0.5514100919424259 0.4497704931357857
0.5640000000000001 0.08044643140617089 0.5443492880379833 0.4463988238285421
0.5700000000000001 0.08044643140617616 0.5372272268417239 0.4429424882371065
0.5760000000000001 0.08044643140616764 0.530367195149623 0.43939758992333294
0.582 0.08044643140618801 0.526832773665047 0.4357598908857785
0.588 0.08044643140617543 0.5232668946521718 0.4320247701223131
0.594 0.08044643140617644 0.5196695852958834 0.4281871756019007
0.6 0.08044643140621607 0.51604086872016 0.42424156833410676
0.606 0.08044643140619513 0.5123807635826676 0.42018185690799265
0.612 0.08044643140618213 0.508689283614061 0.416001320464334
0.618 0.08044643140619762 0.5049664370935025 0.4116925175357244
0.624 0.0804464314061744 0.5012122262506069 0.4072471774958399
0.63 0.0804464314061738 0.497426646582472 0.4026560704421894
0.636 0.08044643140618099 0.4936096860727367 0.3979088501114517
0.642 0.08044643140617778 0.4897613242975698 0.39299386277079884
0.648 0.08044643140616436 0.4858815314012116 0.38789791276427393
0.654 0.08044643140620111 0.4819702669210217 0.3826059722559159
0.66 0.08044643140617457 0.47802747843898336 0.37710081830233116
0.666 0.08044643140618138 0.4740531000331662 0.371362574095335
0.672 0.08044643140616914 0.4700470504987187 0.36536812208327485
0.678 0.08044643140617265 0.4660092313035388 0.35909034317859706
0.684 0.0804464314061847 0.46193952423873774 0.35249711588820587
0.6900000000000001 0.08044643140616958 0.45783778871837905 0.345549977764932
0.6960000000000001 0.08044643140618983 0.45370385867666485 0.33820230182754724
0.7020000000000001 0.08044643140618642 0.4495375390037053 0.33039675962456544
0.708 0.08044643140618182 0.4453386014532717 0.32206170660402117
0.714 0.08044643140617631 0.44110677994737796 0.3131058886791329
0.72 0.08044643140618037 0.4368417651933418 0.30341043962846787
0.726 0.08044643140619487 0.43254319851897904 0.2928163238349306
0.732 0.08044643140617365 0.4282106648210632 0.28110374661740656
0.738 0.08044643140618539 0.4238436845111354 0.2679565824565435
0.744 0.08044643140618128 0.4194417043314331 0.25289697318717697
0.75 0.0804464314061753 0.4150040869023256 0.23515599978272234
0.756 0.08044643140618891 0.4105300988516324 0.2214125137231956
0.762 0.08044643140618273 0.4060188973657562 0.21963074597079535
0.768 0.08044643140617404 0.401469514993379 0.2229325002711945
0.774 0.08044643140618654 0.396880842524784 0.2353623755453966
0.78 0.08044643140617964 0.39225160976429196 0.2539979579464895
0.786 0.08044643140617648 0.387580364010108 0.2728532513811374
0.792 0.08044643140617115 0.38573153785773834 0.2900496520574296
0.798 0.08044643140617558 0.38550655147407953 0.3055548380139874
0.804 0.08044643140618397 0.3851149310352055 0.3196457097334589
0.81 0.08044643140617685 0.38455217138458525 0.33258484783975784
0.8160000000000001 0.0804464314061879 0.3838134653078401 0.34457837310437645
0.8220000000000001 0.08044643140619065 0.3828936681007575 0.355783153490878
0.8280000000000001 0.0804464314061847 0.3817872568334279 0.3663191563358803
0.834 0.08044643140616656 0.38048828326940404 0.37627947991419514
0.84 0.08044643140619755 0.3789903191597572 0.3857375892369738
0.846 0.08044643140617953 0.3772863923255764 0.39475240915448906
0.852 0.08044643140617307 0.3753689115469859 0.4033719200870446
0.858 0.08044643140617945 0.37322957776174936 0.41163572838407364
0.864 0.08044643140620253 0.37085927839976857 0.4195769324496946
0.87 0.08044643140618449 0.3682479607816126 0.427223499551393
0.876 0.0804464314061772 0.3653844793038725 0.43459929759220745
0.882 0.08044643140617207 0.362256409498036 0.44172487977073954
0.888 0.0804464314061901 0.3588498197993027 0.44861808952759435
0.894 0.0804464314061925 0.35514898872387746 0.45529453286530985
0.9 0.08044643140617717 0.35113605070975673 0.46176795143261995
0.906 0.080446431406195 0.3467905474767515 0.4680505203951124
0.912 0.08044643140618948 0.3420888523735207 0.4741530886124771
0.918 0.0804464314061707 0.337003421119702 0.4800853740664025
0.924 0.08044643140620347 0.3315018008066703 0.4858561242186447
0.93 0.0804464314061898 0.3255452951438401 0.491473248619974
0.936 0.08044643140618557 0.3190871290939453 0.49694392936561105
0.9420000000000001 0.08044643140618127 0.312069864250401 0.502274713716637
0.9480000000000001 0.08044643140617704 0.30442165667754634 0.5074715922528337
0.9540000000000001 0.08044643140618299 0.2960506586258908 0.5125400652018158
0.96 0.08044643140618203 0.2868363089061072 0.5174851990400555
0.966 0.0804464314061791 0.2766151193211763 0.5223116750388198
0.972 0.08044643140618223 0.2651560512811797 0.5270238311003562
0.978 0.080446431406197 0.2521144450321798 0.5316256979734004
0.984 0.08044643140619909 0.23693642304905008 0.5361210307353481
0.99 0.08044643140619069 0.21862890820785894 0.5405133362683157
0.996 0.08044643140618626 0.1950605470493663 0.5448058973285744
1.002 0.08044643140620977 0.15960294980496167 0.5490017937061269
1.00676113193 0.08044643140617604 0.08044643140618124 0.5522644676778736
1.008 0.08044643140617357 0.11353834406058369 0.5531039208882463
1.014 0.08044643140619417 0.16672273056212605 0.557115006573269
1.02 0.08044643140621237 0.19059323147795895 0.5610376253259068
1.026 0.0804464314061938 0.207411190369214 0.5648742116199811
1.032 0.0804464314061694 0.22088742211769968 0.5686270714771061
1.038 0.08044643140617196 0.23240774357324642 0.5722983928789269
1.044 0.08044643140618336 0.2426553396383963 0.5758902551046386
1.05 0.08044643140619864 0.2539960494357655 0.5794046371239107
1.056 0.08044643140620877 0.2644017055890777 0.5828434251572941
1.062 0.08044643140618314 0.2739962305082301 0.5862084195007947
1.068 0.08044643140616906 0.28290780800343335 0.5895013406984249
1.074 0.08044643140618019 0.29123189048927345 0.5927238351355685
1.08 0.0804464314061922 0.2990417116191684 0.5958774801165725
1.086 0.08044643140618929 0.306394860004971 0.598963788482054
1.092 0.08044643140619895 0.31333757097353665 0.6019842128144843
1.098 0.08044643140618124 0.3199076305480759 0.6049401492747463
1.104 0.0804464314061909 0.32613640061021715 0.6078329411072813
1.11 0.08044643140617104 0.33205026813479177 0.6106638818469718
1.116 0.08044643140619336 0.33767170571713606 0.6134342182571774
1.122 0.08044643140618335 0.34302006295443094 0.6161451530249439
1.1280000000000001 0.08044643140618461 0.34811216723712357 0.6187978472365403
1.1340000000000001 0.08044643140616978 0.354826947655591 0.6213934226539575
1.1400000000000001 0.08044643140617849 0.36157200993388994 0.6239329638107431
1.1460000000000001 0.08044643140618132 0.3682832087414251 0.6264175199436539
1.1520000000000001 0.08044643140617697 0.3749595324762817 0.6288481067748425
1.158 0.08044643140617194 0.3815993675981111 0.6312257081578212
1.164 0.08044643140618456 0.38820068771883076 0.6335512775990801
1.17 0.08044643140617878 0.39476120017039623 0.6358257396660854
1.176 0.08044643140620324 0.40127845791773425 0.6380499912913057
1.182 0.08044643140617111 0.40774994352727656 0.6402249029809913
1.188 0.0804464314061756 0.41417313086032204 0.6423513199366117
1.194 0.08044643140618357 0.4205455292243671 0.6444300630960973
1.2 0.08044643140617673 0.4268647138841877 0.646461930101393
1.206 0.08044643140618102 0.43312834610832573 0.6484476961981919
1.212 0.08044643140620689 0.43933418530380564 0.6503881150732483
1.218 0.08044643140617871 0.4454800952667346 0.6522839196341522
1.224 0.08044643140620247 0.45156404614083095 0.6541358227360092
1.23 0.08044643140619955 0.45758411331966337 0.6559445178591102
1.236 0.08044643140618737 0.46353847424095534 0.6577106797413313
1.242 0.0804464314061681 0.46942540379205444 0.6594349649686355
1.248 0.08044643140617588 0.4752432688648544 0.6611180125268185
1.254 0.08044643140617307 0.4809905224573134 0.662760444317384
1.26 0.08044643140618331 0.48666569760944006 0.6643628656401169
1.266 0.080446431406175 0.49226740137811054 0.665925865644839
1.272 0.08044643140620383 0.4977943089915493 0.6674500177545203
1.278 0.08044643140618767 0.503245158276753 0.6689358800617967
1.284 0.08044643140616899 0.5156558087399176 0.6703839957007975
1.29 0.0804464314061727 0.5315578908431269 0.6717948931959922
1.296 0.08044643140620146 0.5431164240422314 0.6731690867896694
1.302 0.08044643140618987 0.5532449739355799 0.6745070767495228
1.308 0.08044643140616814 0.5625442192443596 0.6758093496577141
1.314 0.08044643140618878 0.5712650044459218 0.6770763786826427
1.32 0.08044643140618028 0.5795406731669236 0.6783086238346415
1.326 0.08044643140618853 0.5874521187604949 0.679506532206612
1.332 0.08044643140617087 0.5950527488555303 0.680670538200646
1.338 0.08044643140619127 0.6023799716115148 0.6818010637415347
1.344 0.0804464314061747 0.6094611593256548 0.6828985184780151
1.35 0.08044643140618538 0.6163170267309536 0.6839632999725526
1.356 0.08044643140618812 0.6229636757932877 0.6849957938804001
1.362 0.0804464314061967 0.6294138997062111 0.6859963741185818
1.368 0.08044643140618535 0.6356780504096148 0.6869654030254809
1.374 0.08044643140617111 0.6417646363223944 0.6879032315115574
1.3800000000000001 0.08044643140622679 0.6476807465463017 0.6888101992017877
1.3860000000000001 0.0804464314061812 0.6534323596321358 0.6896866345702922
1.3920000000000001 0.08044643140618092 0.6590245733020532 0.6905328550676256
1.3980000000000001 0.0804464314061928 0.6644617786732698 0.6913491672411751
1.4040000000000001 0.0804464314061866 0.6697477946472739 0.692135866849031
1.41 0.0804464314061928 0.6748859731440267 0.6928932389677483
1.416 0.08044643140617365 0.6798792826214365 0.6936215580942893
1.422 0.08044643140621256 0.6847303751647402 0.6943210882425046
1.428 0.08044643140617563 0.6894416409645531 0.6949920830344293
1.434 0.08044643140618775 0.6940152529861872 0.6956347857866607
1.44 0.08044643140618876 0.6984532039163128 0.6962494295920834
1.446 0.08044643140619386 0.7027573369593435 0.6968362373971715
1.452 0.08044643140617262 0.706929371682648 0.6973954220750704
1.458 0.08044643140618206 0.7109709258346621 0.6979271864946662
1.464 0.08044643140618087 0.7148835338548968 0.6984317235858334
1.47 0.08044643140617949 0.7186686626402929 0.6989092164010163
1.476 0.08044643140621041 0.7223277250146738 0.6993598381732977
1.482 0.08044643140618842 0.725862091257511 0.6997837523711296
1.488 0.0804464314061839 0.729273098978194 0.7001811127498021
1.494 0.08044643140618538 0.7325620615671796 0.7005520633998238
1.5 0.08044643140616677 0.7357302754124413 0.7008967387923086
1.506 0.08044643140618092 0.7387790260356121 0.7012152638214365
1.512 0.08044643140618159 0.7417095932752862 0.701507753844145
1.518 0.08044643140616627 0.7445232556234184 0.7017743147170712
1.524 0.08044643140618021 0.7472212938037134 0.7020150428308629
1.53 0.08044643140617432 0.7498049936671997 0.7022300251419169
1.536 0.08044643140618128 0.7522756484693026 0.7024193392015781
1.542 0.08044643140617677 0.7546345605841852 0.7025830531829154
1.548 0.08044643140617617 0.7568830427052375 0.7027212259050638
1.554 0.08044643140618811 0.759022418575385 0.7028339068551958
1.56 0.08044643140618918 0.7610540232867514 0.7029211362081772
1.566 0.08044643140619238 0.7629792031861415 0.70298294484392
1.572 0.0804464314061889 0.7647993154206321 0.7030193543624506
1.578 0.08044643140618428 0.7665157271557475 0.7030303770967562
1.584 0.08044643140617626 0.7681298144978308 0.7030160161233625
1.59 0.08044643140618307 0.7696429611513816 0.7029762652707134
1.596 0.08044643140617638 0.7710565568417787 0.7029111091253394
1.602 0.08044643140620011 0.7723719955336741 0.7028205230357876
1.608 0.08044643140617708 0.7735906734751916 0.7027044731143665
1.614 0.08044643140617726 0.7747139870981612 0.7025629162366585
1.62 0.08044643140617169 0.7757433308045106 0.7023958000387887
1.6260000000000001 0.08044643140617515 0.7766800946688693 0.7022030629124592
1.6320000000000001 0.08044643140618221 0.7775256620872669 0.7019846339977082
1.6380000000000001 0.08044643140617447 0.7782814074013378 0.7017404331733694
1.6440000000000001 0.08044643140616703 0.7789486935269198 0.701470371045211
1.6500000000000001 0.08044643140617629 0.7795288696151306 0.7011743489316915
1.6560000000000001 0.08044643140617212 0.7800232687728854 0.7008522588473323
1.6620000000000001 0.08044643140617425 0.7804332058686434 0.7005039834836184
1.668 0.08044643140618667 0.7807599754474736 0.7001293961873842
1.674 0.080446431406174 0.7810048497779092 0.6997283609366478
1.68 0.08044643140617784 0.7811690770509152 0.6993007323137911
1.686 0.08044643140617473 0.7812538797492072 0.6988463554760294
1.692 0.0804464314061738 0.7820262613164054 0.6983650661230828
1.698 0.0804464314061744 0.7844163032698638 0.6978566904619754
1.704 0.0804464314061694 0.7867057616528895 0.697321045168824
1.71 0.08044643140617411 0.7888942187908996 0.6967579373475583
1.716 0.0804464314061776 0.7909812565673214 0.6961671644854054
1.722 0.08044643140618664 0.7929664562754155 0.695548514405055
1.728 0.0804464314061768 0.7948493984480977 0.6949017652133289
1.734 0.08044643140619871 0.796629662665432 0.6942266852462168
1.74 0.08044643140618113 0.7983068273394013 0.6935230330101282
1.746 0.08044643140618539 0.7998804694754047 0.6927905571191604
1.752 0.08044643140620567 0.8013501644099015 0.6920289962281873
1.758 0.08044643140618359 0.8027154855234775 0.6912380789615932
1.764 0.08044643140619712 0.8039760039285013 0.6904175238373838
1.77 0.08044643140620815 0.805131288130472 0.6895670391864605
1.776 0.08044643140618143 0.8061809036619926 0.6886863230667805
1.782 0.08044643140618833 0.8071244126882129 0.6877750631721283
1.788 0.08044643140617326 0.8079613735824571 0.6868329367351823
1.794 0.08044643140617512 0.8086913404705879 0.6858596104245468
1.8 0.08044643140617633 0.8093138627425474 0.6848547402354158
1.806 0.0804464314061754 0.8098284845293267 0.6838179713734434
1.812 0.08044643140617624 0.810234744143455 0.6827489381314483
1.818 0.08044643140618495 0.8105321734809288 0.6816472637584805
1.824 0.08044643140617445 0.81072029738227 0.6805125603207789
1.83 0.08044643140616846 0.8107986329502193 0.679344428554114
1.836 0.0804464314061915 0.8107666888212934 0.6781424577069245
1.842 0.08044643140617708 0.8106239643882159 0.6769062253736877
1.848 0.08044643140617852 0.8103699489699123 0.6756352973178513
1.854 0.08044643140620918 0.8100041209254636 0.6743292272836344
1.86 0.08044643140618077 0.8095259467080569 0.6729875567959441
1.866 0.08044643140617995 0.8089348798546185 0.6716098149476032
1.872 0.08044643140619598 0.8082303599063372 0.6701955181730024
1.8780000000000001 0.08044643140618875 0.807411811254901 0.6687441700072482
1.8840000000000001 0.08044643140618488 0.8064786419086801 0.6672552608297632
1.8900000000000001 0.08044643140617745 0.8054302421725603 0.6657282675912736
1.8960000000000001 0.08044643140617903 0.8042659832344867 0.6641626535229441
1.9020000000000001 0.08044643140618439 0.8029852156510642 0.6625578678264442
1.9080000000000001 0.08044643140618792 0.8015872677237625 0.6609133453434739
1.9140000000000001 0.08044643140618529 0.8000714437564156 0.6592285062033197
1.92 0.08044643140618571 0.7984370221836754 0.6575027554467526
1.926 0.08044643140617767 0.7966832535589863 0.6557354826245547
1.932 0.08044643140617896 0.7948093583894114 0.6539260613687152
1.938 0.08044643140617881 0.79281452480319 0.6520738489342482
1.944 0.08044643140619051 0.790697906034342 0.6501781857093697
1.95 0.08044643140619398 0.7884586177068181 0.6482383946915763
1.956 0.0804464314061683 0.7860957348986459 0.6462537809269701
1.962 0.08044643140617509 0.7836082889642224 0.6442236309099258
1.968 0.08044643140616854 0.7809952640901852 0.6421472119399227
1.974 0.08044643140620059 0.7782555935573721 0.6400237714321112
1.98 0.08044643140620893 0.7753881556778183 0.6378525361778291
1.986 0.08044643140618005 0.772391769371832 0.6356327115509575
1.992 0.08044643140619295 0.7692651893455639 0.6333634806555869
1.998 0.08044643140617673 0.766007100824297 0.6310440034100909
2.004 0.08044643140618919 0.7626161137904615 0.6286734155621212
2.0100000000000002 0.08044643140619052 0.7590907566684391 0.6262508276286416
2.016 0.08044643140618303 0.7554294693898648 0.6237753237543834
2.0220000000000002 0.08044643140621628 0.7516305957636144 0.6212459604815291
2.028 0.08044643140617838 0.7476923750633561 0.618661765422675
2.0340000000000003 0.08044643140618281 0.7436129327323487 0.6160217358282322
2.04 0.08044643140617105 0.7393902700895498 0.6133248370385758
2.0460000000000003 0.08044643140618304 0.7350222529026439 0.6105700008101225
2.052 0.08044643140619265 0.7305065986716854 0.6077561235033708
2.058 0.08044643140618764 0.7258408624408053 0.6048820641195877
2.064 0.0804464314062214 0.7210224209241628 0.6019466421713022
2.07 0.08044643140619476 0.7160484546944765 0.5989486353700697
2.076 0.08044643140618794 0.7109159281368698 0.5958867771129801
2.082 0.08044643140618256 0.70562156681524 0.5927597537472042
2.088 0.08044643140621269 0.7001618318305879 0.589566201589286
2.094 0.08044643140620197 0.6945328906674259 0.5863047036730633
2.1 0.08044643140617112 0.6887305839214786 0.5829737861966455
2.106 0.08044643140617262 0.6827503871739143 0.5795719146352166
2.112 0.08044643140617304 0.6765873671171687 0.5760974894818404
2.118 0.0804464314061714 0.6702361308355871 0.5725488415735431
2.124 0.08044643140618361 0.6636907668878089 0.5689242269538333
2.13 0.0804464314061989 0.6569447765098483 0.5652218212161508
2.136 0.08044643140619863 0.6499909928345091 0.5614397132645847
2.142 0.08044643140617162 0.6428214854715375 0.5575758984189213
2.148 0.0804464314061772 0.6354274470678645 0.5536282707800484
2.154 0.08044643140617865 0.6277990575039257 0.5495946147588441
2.16 0.08044643140617898 0.6199253200870769 0.5454725956563373
2.166 0.08044643140621767 0.6117938623411967 0.541259749164846
2.172 0.08044643140617454 0.6054669787662865 0.5369534696381246
2.178 0.08044643140617956 0.602117734707707 0.5325509969528125
2.184 0.08044643140617128 0.5987685297998231 0.5280494017523477
2.19 0.08044643140619971 0.5954197842367555 0.5234455688271644
2.196 0.0804464314061834 0.5920718283364639 0.5187361783395796
2.202 0.08044643140617763 0.5887249006884382 0.5139176845465274
2.208 0.08044643140618518 0.5853791467954116 0.5089862916056006
2.214 0.08044643140617705 0.5820346182210772 0.5039379259665228
2.22 0.08044643140617627 0.5786912722496559 0.4987682047469432
2.226 0.08044643140621441 0.5753489720569227 0.4934723993627771
2.232 0.08044643140620948 0.5720074873862643 0.48804539352186554
2.238 0.08044643140617597 0.5686664957175588 0.4824816344858514
2.244 0.08044643140619841 0.5653255839111594 0.4767750762455972
2.25 0.08044643140617826 0.5619842503044111 0.47091911292253685
2.2560000000000002 0.08044643140617727 0.5586419072337041 0.4649065002776772
2.262 0.08044643140617937 0.5552978839513806 0.458729262647724
2.2680000000000002 0.08044643140619795 0.5519514299038871 0.4523785818867255
2.274 0.08044643140618649 0.5486017183351888 0.4458446639047067
2.2800000000000002 0.08044643140618474 0.5452478501781407 0.4391165770652593
2.286 0.08044643140618858 0.5418888581956401 0.43218205489160993
2.2920000000000003 0.08044643140618075 0.5385237113334133 0.42502725302657074
2.298 0.08044643140618142 0.5351513192470108 0.4176364468822239
2.3040000000000003 0.08044643140617354 0.5317705369667106 0.4099916514181731
2.31 0.08044643140617802 0.5283801696660974 0.40207213724833457
2.316 0.08044643140618259 0.524978977502175 0.3938538065870554
2.322 0.08044643140618027 0.521565680497857 0.38530837642298593
2.328 0.08044643140621147 0.5181389634405996 0.37640229140829395
2.334 0.08044643140618399 0.514697480774398 0.36709524945189476
2.34 0.08044643140618088 0.511239861465964 0.3573381584267087
2.346 0.08044643140618503 0.5077647138295379 0.3470702331010285
2.352 0.08044643140618267 0.5042706302987536 0.3362147488638217
2.358 0.08044643140619694 0.5007561921376952 0.3246726133811955
2.364 0.08044643140617261 0.49721997408732305 0.31231222365059935
2.37 0.08044643140618735 0.4936605489472378 0.2989526278455691
2.376 0.08044643140616654 0.49007649209668264 0.28433372543690355
2.382 0.08044643140618346 0.4864663859625299 0.2680589442471902
2.388 0.08044643140618692 0.48282882444580955 0.24947169525600102
2.394 0.08044643140620386 0.47916241732220705 0.22734090859097253
2.4 0.08044643140618031 0.4754657946358071 0.2051566178566967
2.406 0.08044643140619166 0.47173761110927126 0.16549584170619053
2.40909109846 0.0804464314061805 0.46980416395104935 0.08044643140618124
2.412 0.08044643140619513 0.46797655059764853 0.16131014095817137
2.418 0.08044643140617 0.4641813306171967 0.20936286480349503
2.424 0.08044643140618365 0.4716431654382533 0.23671752271989552
2.43 0.08044643140619102 0.47969180273875267 0.2569077717957848
2.436 0.08044643140620182 0.4869746550123462 0.2732591929029934
2.442 0.08044643140618604 0.4935654457562029 0.287165111291989
2.448 0.0804464314061843 0.49952197039855856 0.2993551451260779
2.454 0.0804464314061891 0.5048901115592065 0.31026385013339336
2.46 0.08044643140618346 0.5097066328926755 0.32017299030886265
2.466 0.08044643140621432 0.5140011724840373 0.3292766705546798
2.472 0.0804464314061892 0.517797694907399 0.3377148343629076
2.478 0.08044643140617848 0.5211155669167946 0.3455920219371969
2.484 0.0804464314061716 0.523970364850442 0.35298858258950944
2.49 0.08044643140622468 0.526374486281632 0.359967732722693
2.496 0.08044643140618526 0.5283376155597019 0.3665801897958619
2.5020000000000002 0.08044643140617949 0.5298670777287972 0.37286732309728876
2.508 0.08044643140618234 0.5309681049993366 0.37886336027942563
2.5140000000000002 0.08044643140619939 0.531644032724374 0.3845969722100226
2.52 0.08044643140618177 0.5318964366027441 0.3900924365079609
2.5260000000000002 0.08044643140618121 0.5317252188803663 0.39537050829324344
2.532 0.08044643140618238 0.5311286481650237 0.40044908293833775
2.5380000000000003 0.0804464314061788 0.5301033547552716 0.4053437081464828
2.544 0.08044643140618898 0.5286442808253048 0.410067984971014
2.5500000000000003 0.0804464314062152 0.5278770260469596 0.41463388568936765
2.556 0.08044643140617713 0.5320642520583005 0.41905200854857155
2.562 0.08044643140618543 0.5361941568389426 0.4233317839653621
2.568 0.08044643140618303 0.5402673700013483 0.4274816429592974
2.574 0.0804464314062022 0.5442844940113502 0.43150915589042443
2.58 0.08044643140619544 0.5482461056457503 0.43542114761909634
2.586 0.08044643140618131 0.552152757358869 0.4392237937761839
2.592 0.08044643140617849 0.5560049785646685 0.4429227017734044
2.598 0.08044643140620189 0.5598032768405169 0.44652297939054103
2.604 0.08044643140617158 0.5635481390581755 0.4500292931762893
2.61 0.08044643140619208 0.5672400324471376 0.45344591844065685
2.616 0.08044643140618449 0.5708794055950311 0.4567767822630645
2.622 0.08044643140617729 0.5744666893894417 0.4600255006650233
2.628 0.08044643140618533 0.5780022979051528 0.46319541088041616
2.634 0.08044643140618923 0.5814866292404848 0.46628959948589277
2.64 0.08044643140617551 0.5869257479284222 0.4693109270182723
2.646 0.08044643140618349 0.5926146207851942 0.4722620495971071
2.652 0.0804464314061745 0.5982692791185276 0.4751454379831105
2.658 0.08044643140617333 0.6038888538822257 0.47796339443208086
2.664 0.08044643140617674 0.6094724811031575 0.4807180676461763
2.67 0.080446431406194 0.6150193018694776 0.4834114660769151
2.676 0.08044643140618504 0.620528462327512 0.4860454697952554
2.682 0.08044643140617821 0.625999113686593 0.4886218411117893
2.688 0.08044643140618439 0.6314304122312242 0.4911422341031823
2.694 0.08044643140620664 0.6368215193399549 0.49360820317862825
2.7 0.08044643140619533 0.6421716015104569 0.49602121080117867
2.706 0.08044643140617326 0.6474798303902715 0.4983826344630629
2.712 0.0804464314061904 0.6527453828127978 0.5006937730006992
2.718 0.08044643140618545 0.6579674408380775 0.5029558523237363
2.724 0.08044643140618839 0.6631451917979984 0.5051700306228594
2.73 0.08044643140619133 0.6682778283455534 0.5073374031128055
2.736 0.08044643140618915 0.6733645485078131 0.5094590063600115
2.742 0.0804464314061804 0.6784045557423157 0.5115358222382291
2.748 0.08044643140617887 0.6833970589965865 0.5135687815502501
2.754 0.08044643140618543 0.6883412727705006 0.5426801081872641
2.7600000000000002 0.08044643140620737 0.6932364171812824 0.5655571163940971
2.766 0.08044643140618354 0.6980817180308636 0.5822995469492869
2.7720000000000002 0.08044643140620279 0.7028764068754239 0.5964826114757773
2.778 0.08044643140619159 0.7076197210968977 0.6091392123665116
2.7840000000000003 0.08044643140619102 0.7123109039762661 0.620740097962742
2.79 0.08044643140617397 0.7169492047684496 0.6315464373306393
2.7960000000000003 0.0804464314061925 0.7215338787786584 0.6417207046196454
2.802 0.08044643140619696 0.7260641874400302 0.6513719345137066
2.8080000000000003 0.08044643140617547 0.730539398392417 0.6605773658303092
2.814 0.08044643140618228 0.7349587855622001 0.6693939800074246
2.82 0.08044643140618304 0.7393216292429777 0.6778651626098696
2.826 0.08044643140616925 0.7436272161770484 0.6860247920159925
2.832 0.08044643140617984 0.7478748396375338 0.6938998740301328
2.838 0.08044643140618189 0.7520637995110693 0.7015123081701774
2.844 0.08044643140617726 0.756193402380957 0.7088801114872249
2.85 0.08044643140617681 0.7602629616106619 0.7160182904725565
2.856 0.08044643140620887 0.7642717974276049 0.7229394772495215
2.862 0.0804464314061904 0.7682192370071339 0.729654403478356
2.868 0.08044643140617475 0.7721046145566097 0.7361722598240438
2.874 0.08044643140617629 0.7759272713995263 0.74250097301707
2.88 0.08044643140617717 0.7796865560595995 0.748647422459067
2.886 0.08044643140619004 0.783381824344747 0.7546176117367975
2.892 0.0804464314061896 0.7870124394309054 0.7604168059997187
2.898 0.0804464314061854 0.7905777719456117 0.7660496431456026
2.904 0.08044643140617352 0.7940772000513048 0.7715202246634094
2.91 0.08044643140620505 0.7975101095282726 0.7768321904999148
2.916 0.08044643140617845 0.8008758938572089 0.7819887812511098
2.922 0.08044643140616765 0.8041739543013163 0.7869928902026924
2.928 0.08044643140619374 0.8074036999879173 0.791847107170842
2.934 0.08044643140617971 0.8105645479895132 0.7965537556661386
2.94 0.08044643140619442 0.8136559234042592 0.8011149245801267
2.946 0.08044643140619365 0.8166772594358069 0.8055324953472042
2.952 0.08044643140618922 0.819627997472464 0.8098081653445268
2.958 0.08044643140621735 0.822507587165658 0.8139434681449522
2.964 0.08044643140618092 0.8253154865076309 0.8179397911223052
2.97 0.08044643140617383 0.828051161908357 0.8217983908170502
2.976 0.08044643140618433 0.8307140882716332 0.8255204063976931
2.982 0.08044643140618957 0.8333037490703082 0.829106871495195
2.988 0.08044643140618413 0.8358196364206331 0.8325587246408026
2.994 0.08044643140617945 0.8382612511556754 0.8358768184997388
3.0 0.08044643140618328 0.8406281028977944 0.8390619280621576
3.0060000000000002 0.08044643140620472 0.8429197101301267 0.8421147579275259
3.012 0.0804464314062107 0.8451356002670619 0.8450359487974727
3.0180000000000002 0.08044643140617923 0.8472753097236895 0.8478260832750092
3.024 0.08044643140616428 0.849338383984167 0.8504856910535212
3.0300000000000002 0.0804464314061809 0.8513243776690166 0.8530152535667803
3.036 0.08044643140618475 0.8532328546012905 0.855415208161318
3.0420000000000003 0.08044643140617215 0.8550633878716069 0.857685951843731
3.048 0.08044643140620261 0.856815559902025 0.8598278446484549
3.0540000000000003 0.08044643140620733 0.8584889625087286 0.8618412126652009
3.06 0.0804464314061821 0.8600831969635118 0.8637263507601916
3.0660000000000003 0.08044643140618954 0.8615978740540319 0.8654835250206637
3.072 0.0804464314061962 0.863032614142813 0.8671129749482933
3.078 0.08044643140618793 0.8643870472249899 0.8686149154238777
3.084 0.08044643140617108 0.8656608129847538 0.869989538462626
3.09 0.08044643140618389 0.8668535608504998 0.8712370147768639
3.096 0.08044643140617615 0.867964950048651 0.8723574951608191
3.102 0.08044643140619381 0.8689946496561303 0.8733511117100101
3.108 0.08044643140618003 0.8699423386514892 0.8742179788862208
3.114 0.08044643140617294 0.8708077059646498 0.8749581944372615
3.12 0.08044643140618257 0.8715904505252539 0.8755718401794612
3.126 0.08044643140617665 0.8722902813096207 0.876058982649507
3.132 0.08044643140617293 0.872906917386256 0.8764196736310109
3.138 0.08044643140618182 0.8734400879599584 0.8766539505601946
3.144 0.08044643140619417 0.8738895324144401 0.8767618368139704
3.15 0.08044643140617262 0.8742550003535098 0.8767433418827678
3.156 0.08044643140617518 0.8745362516407614 0.8765984614295476
3.162 0.08044643140617533 0.874733056437784 0.876327177235392
3.168 0.0804464314061777 0.8748451952408572 0.8759294570313809
3.174 0.08044643140618864 0.8748724589161438 0.8754052542152927
3.18 0.08044643140618005 0.8748146487333446 0.8747545074509582
3.186 0.0804464314061956 0.8746715763978227 0.8739771401469569
3.192 0.08044643140618123 0.8744430640811816 0.8730730598104598
3.198 0.0804464314061796 0.8741289444502822 0.8720421572707979
3.204 0.08044643140616868 0.8737290606946825 0.8708843057663507
3.21 0.08044643140618055 0.8732432665525263 0.8695993598868645
3.216 0.08044643140618464 0.8726714263348148 0.8681871543621233
3.222 0.08044643140617817 0.8720134149481072 0.8666475026861782
3.228 0.08044643140617652 0.8712691179156089 0.8649801955647124
3.234 0.08044643140618019 0.870438431396653 0.8631849991711312
3.24 0.08044643140618828 0.8695212622045638 0.8612616531947801
3.246 0.08044643140618014 0.8685175278229016 0.8592098686621937
3.2520000000000002 0.08044643140617667 0.8674271564200718 0.8570293255093315
3.258 0.08044643140619351 0.8662500868623149 0.854719669879639
3.2640000000000002 0.08044643140617853 0.8649862687250371 0.8522805111187215
3.27 0.08044643140618364 0.8636356623025206 0.8497114184322275
3.2760000000000002 0.08044643140617398 0.8621982386159703 0.8470119171681991
3.282 0.08044643140618708 0.8606739794199223 0.8441814846792889
3.2880000000000003 0.08044643140617823 0.8590628772070029 0.8412195457130358
3.294 0.08044643140618725 0.8573649352110275 0.8381254672701313
3.3000000000000003 0.08044643140619703 0.8555801674084558 0.8348985528606939
3.306 0.08044643140617934 0.8537085985181916 0.8315380360767991
3.3120000000000003 0.08044643140618196 0.8517502639997302 0.8280430733855195
3.318 0.0804464314061784 0.8497052100496686 0.8244127360297655
3.3240000000000003 0.08044643140617112 0.8475734935965532 0.8206460009040788
3.33 0.08044643140617737 0.8453551822941072 0.8167417402476305
3.336 0.08044643140618905 0.8430503545128097 0.8126987099668762
3.342 0.08044643140618947 0.8406590993298537 0.8085155363635329
3.348 0.08044643140620115 0.8381815165174912 0.8041907009981343
3.354 0.08044643140620159 0.8356177165297596 0.799722523363495
3.36 0.0804464314061865 0.8329678204876175 0.7951091409723707
3.366 0.08044643140617555 0.8302319601625041 0.7903484863757734
3.372 0.08044643140619073 0.8274102779583217 0.7854382605174554
3.378 0.08044643140618293 0.8245029268918794 0.7803759016884848
3.384 0.08044643140618017 0.8215100705718044 0.7751585491643214
3.39 0.08044643140618112 0.8184318831759503 0.7697830003713124
3.396 0.08044643140618543 0.8152685494273295 0.7642456601218158
3.402 0.08044643140618117 0.8120202645685944 0.7585424800507223
3.408 0.08044643140618357 0.8086872343351021 0.7526688858435548
3.414 0.08044643140616649 0.8052696749266045 0.7466196891135162
3.42 0.08044643140618674 0.8017678129775972 0.7403889797824895
3.426 0.08044643140620462 0.798181885526374 0.7339699934313736
3.432 0.08044643140617727 0.7945121399828478 0.7273549461286696
3.438 0.08044643140618278 0.7907588340951796 0.7205348264469733
3.444 0.08044643140619553 0.7869222359152832 0.7134991302974106
3.45 0.08044643140620109 0.7830026237632851 0.7062355181463064
3.456 0.08044643140618347 0.7790002861910039 0.6987293649536942
3.462 0.08044643140619497 0.7749155219445395 0.6909631587861796
3.468 0.08044643140617738 0.7707486399260665 0.6829156809677428
3.474 0.08044643140617949 0.7664999591549396 0.6745608623494923
3.48 0.0804464314061828 0.7621698087282187 0.6658661443739423
3.486 0.08044643140620142 0.7577585277807564 0.6567900550613522
3.492 0.08044643140619526 0.7532664654449744 0.6472784854482445
3.498 0.08044643140618721 0.7486939808104937 0.6372586990490186
3.504 0.0804464314061752 0.7440414428837991 0.626629120366948
3.5100000000000002 0.08044643140619055 0.7393092305481157 0.6152405799679201
3.516 0.08044643140619531 0.7344977325237289 0.6028582291062003
3.5220000000000002 0.08044643140619728 0.7296073473289715 0.589072235794478
3.528 0.08044643140617477 0.724638483242137 0.5730346994805128
3.5340000000000003 0.08044643140617619 0.7195915582646341 0.552243728101435
3.54 0.08044643140618395 0.7144670000856624 0.5168167196314215
3.5460000000000003 0.08044643140619695 0.7092652460488097 0.5149085113432631
3.552 0.08044643140618239 0.7039867431209319 0.5129610413205807
3.5580000000000003 0.08044643140618626 0.6986319478637701 0.5109735810490609
3.564 0.0804464314061793 0.6932013264087831 0.5089453638840732
3.5700000000000003 0.08044643140618472 0.6876953544357377 0.5068755825960852
3.576 0.080446431406185 0.6821145171556523 0.5047633867102069
3.5820000000000003 0.08044643140619478 0.6764593092987529 0.502607879618503
3.588 0.08044643140617751 0.6707302351081702 0.5004081154410901
3.594 0.08044643140617919 0.6649278083402225 0.49816309560898464
3.6 0.08044643140617427 0.6590525522721501 0.49587176513818737
3.606 0.08044643140617151 0.6531049997183377 0.493533008560481
3.612 0.08044643140621559 0.6470856930561326 0.4911456454717729
3.618 0.08044643140618452 0.640995184262503 0.48870842565351197
3.624 0.08044643140618424 0.6348340349629218 0.48622002371644735
3.63 0.08044643140621095 0.6286028164940106 0.4836790332088015
3.636 0.0804464314061878 0.6223021099816561 0.48108396012250937
3.642 0.08044643140617214 0.6159325064365079 0.4784332157213049
3.648 0.08044643140617451 0.6094946068689634 0.47572510860286116
3.654 0.08044643140618728 0.6029890224260183 0.4729578358935186
3.66 0.0804464314061742 0.5964163745525899 0.47012947345804157
3.666 0.08044643140617352 0.5897772951802538 0.4672379649876682
3.672 0.08044643140618829 0.5830724269466397 0.4642811098068792
3.678 0.08044643140617021 0.5763024234491317 0.4612565492120611
3.684 0.08044643140619666 0.5694679495368875 0.4581617511223901
3.69 0.08044643140620529 0.5625696816457281 0.4549939927837462
3.696 0.08044643140618697 0.555608308180851 0.4517503412184183
3.702 0.080446431406185 0.5485845299530231 0.44842763105501343
3.708 0.08044643140619102 0.5414990606744148 0.4450224393012889
3.714 0.08044643140619023 0.5343526275210572 0.44153105653462427
3.72 0.08044643140617037 0.5289528796337504 0.43794945387568074
3.726 0.08044643140617729 0.5254058331111262 0.4342732449748625
3.732 0.08044643140619773 0.5218273404313649 0.43049764207086244
3.738 0.08044643140617519 0.5182174271954938 0.42661740496541545
3.744 0.08044643140617502 0.5145761147871228 0.422626781485046
3.75 0.08044643140617447 0.5109034199457947 0.4185194376502882
3.7560000000000002 0.08044643140618632 0.5071993542817853 0.41428837532058965
3.762 0.08044643140619166 0.503463923723365 0.40992583449389464
3.7680000000000002 0.08044643140617347 0.4996971278861201 0.40542317666519584
3.774 0.08044643140619205 0.49589895935235645 0.4007707446197235
3.7800000000000002 0.08044643140617176 0.49206940284672207 0.3959576926556798
3.786 0.08044643140620021 0.488208434292091 0.3909717793570918
3.7920000000000003 0.08044643140617296 0.4843160197272831 0.38579911246056675
3.798 0.08044643140618304 0.48039211406544435 0.3804238317698295
3.8040000000000003 0.08044643140617655 0.47643665966867416 0.3748277109964886
3.81 0.08044643140617809 0.4724495847109111 0.36898965211448953
3.8160000000000003 0.08044643140618106 0.4684308012969285 0.36288503515745424
3.822 0.08044643140617212 0.46438020330064117 0.35648487050514693
3.8280000000000003 0.08044643140619039 0.46029766388065124 0.3497546765291665
3.834 0.08044643140619458 0.4561830326250847 0.3426529677922306
3.84 0.08044643140617264 0.4520361322711292 0.33512917872139736
3.846 0.08044643140618542 0.44785675493741534 0.3271207483711844
3.852 0.08044643140617587 0.44364465779928963 0.31854892276985974
3.858 0.08044643140620227 0.4393995581282238 0.3093125322878947
3.864 0.08044643140620426 0.43512112760708466 0.29927844953431887
3.87 0.08044643140617762 0.43080898582275046 0.28826636354571294
3.876 0.08044643140617115 0.42646269282684934 0.27602331337342917
3.882 0.08044643140619105 0.422081740644145 0.2621786360971792
3.888 0.08044643140620279 0.4176655435968016 0.24615878244719072
3.894 0.08044643140618374 0.4132134273014121 0.22701347647446313
3.9 0.08044643140617849 0.40872461618488354 0.22034686274907753
3.906 0.08044643140619775 0.4041982193552593 0.22007909677028556
3.912 0.0804464314061783 0.3996332146549295 0.22675482248398818
3.918 0.08044643140617364 0.395028430716769 0.2425149176973153
3.924 0.08044643140619055 0.39038252683914487 0.26171800067111406
3.93 0.08044643140620059 0.3857882602187582 0.27996925322948263
3.936 0.08044643140618031 0.3856610074011184 0.2964593569479525
3.942 0.08044643140617812 0.38536968653404663 0.311362377393539
3.948 0.08044643140617388 0.38490995824244967 0.32496273993528046
3.954 0.080446431406177 0.38427720013080835 0.3375007646425416
3.96 0.080446431406168 0.3834664741083674 0.349161313659545
3.966 0.08044643140617587 0.38247248894113406 0.3600850534019545
3.972 0.08044643140617029 0.38128955710743256 0.37038013389120905
3.978 0.08044643140619064 0.37991154482692385 0.3801310433632755
3.984 0.08044643140617334 0.3783318138692436 0.38940489783281707
3.99 0.0804464314061792 0.37654315340929945 0.3982558653261507
3.996 0.08044643140617709 0.374537699757084 0.40672830299962853
4.002 0.08044643140617712 0.37230684121587815 0.4148590132683737
4.008 0.08044643140617715 0.36984110456546637 0.42267889241870077
4.014 0.08044643140619347 0.3671300186576902 0.4302141546878555
4.0200000000000005 0.08044643140617928 0.3641619492511574 0.43748725512170245
4.026 0.08044643140620099 0.36092389735552033 0.4445175953555437
4.032 0.08044643140619463 0.35740125078888063 0.451322070578749
4.038 0.08044643140618324 0.3535774750508765 0.45791549863187175
4.0440000000000005 0.08044643140617916 0.34943372448099347 0.4643109604448713
4.05 0.08044643140619147 0.34494834722623785 0.47052007294733017
4.056 0.08044643140617416 0.3400962465313443 0.47655320994374345
4.062 0.08044643140617262 0.3348480442273846 0.4824196824570487
4.0680000000000005 0.08044643140617735 0.32916896654428307 0.48812788718237615
4.074 0.08044643140617463 0.3230173314247615 0.49368542961539935
4.08 0.0804464314061783 0.3163424493713408 0.49909922689310676
4.086 0.08044643140617744 0.3090816358120703 0.5043755942506972
4.0920000000000005 0.0804464314061839 0.30115583121600337 0.5095203181468705
4.098 0.08044643140617917 0.2924629508225176 0.5145387184642274
4.104 0.08044643140618657 0.28286735057080636 0.5194357016976721
4.11 0.08044643140616872 0.2721822486134096 0.5242158066623895
4.116 0.08044643140619154 0.2601383948544212 0.5288832439564458
4.122 0.08044643140618618 0.24632320466868216 0.5334419301803844
4.128 0.08044643140619215 0.2300476551224828 0.5378955177324907
4.134 0.08044643140620668 0.2099995432913896 0.5422474208522893
4.14 0.0804464314061776 0.18303048253928042 0.5465008384678394
4.146 0.08044643140619263 0.13561503867429053 0.5506587743082277
4.152 0.0804464314062015 0.14338631082644873 0.5547240546663202
4.158 0.08044643140621378 0.1776282973960307 0.5586993441346418
4.164 0.08044643140618014 0.19788851206808777 0.5625871595863982
4.17 0.08044643140618468 0.21311756806560989 0.5663898826316799
4.176 0.08044643140617463 0.2256969750817781 0.5701097707443039
4.182 0.0804464314061911 0.2366458774853213 0.5737489672259084
4.18274533501 0.08044643140618124 0.2379216926691285 0.5741955047237984
4.188 0.08044643140620938 0.24730597508460359 0.5773095101499284
4.194 0.0804464314061899 0.2582785104799981 0.5807933404079617
4.2 0.08044643140618908 0.2683406100275044 0.5842023089640912
4.206 0.08044643140616996 0.27764785734112535 0.5875381834084346
4.212 0.08044643140617183 0.28631368117013745 0.5908026538891445
4.218 0.08044643140618148 0.29442362765795954 0.5939973384916631
4.224 0.08044643140619256 0.3020440181324695 0.597123788125402
4.23 0.08044643140618588 0.30922746307458354 0.60018349097036
4.236 0.08044643140619735 0.31601651684697557 0.6031778765298217
4.242 0.0804464314061918 0.32244618224835303 0.6061083193296968
4.248 0.0804464314061741 0.3285456761388118 0.6089761423002238
4.2540000000000004 0.0804464314062104 0.3343397048047037 0.6117826198716647
4.26 0.08044643140617234 0.3398494048809482 0.6145289808119457
4.266 0.08044643140617451 0.3450930505263837 0.6172164108311077
4.272 0.08044643140618396 0.3507720737263579 0.6198460549746269
4.2780000000000005 0.08044643140618135 0.35753726604635155 0.622419019825342
4.284 0.08044643140618625 0.36426881511425885 0.6249363755315319
4.29 0.08044643140617354 0.3709661812759875 0.6273991576769227
4.296 0.08044643140617488 0.37762808561604144 0.6298083690067048
4.3020000000000005 0.0804464314061799 0.38425272881224937 0.6321649810222449
4.308 0.0804464314061748 0.39083796214025895 0.6344699354559017
4.314 0.08044643140617738 0.39738141925965154 0.6367241456361944
4.32 0.08044643140617522 0.40388061616964943 0.638928497752615
4.3260000000000005 0.08044643140617871 0.41033302561416773 0.6410838520284627
4.332 0.08044643140618384 0.4167361312173386 0.6431910438092818
4.338 0.0804464314061855 0.4230874657364452 0.6452508845737905
4.344 0.08044643140618186 0.42938463703010116 0.6472641628735495
4.3500000000000005 0.0804464314061997 0.43562534465528036 0.6492316452070359
4.356 0.08044643140620225 0.4418073894239461 0.6511540768333028
4.362 0.08044643140617688 0.4479286777619987 0.653032182529937
4.368 0.0804464314061748 0.45398722231064753 0.6548666672996185
4.374 0.0804464314061938 0.4599811398830334 0.6566582170291799
4.38 0.08044643140617495 0.4659086476260551 0.6584074991048171
4.386 0.0804464314061879 0.47176805802863886 0.6601151629866718
4.392 0.08044643140619395 0.4775577732538032 0.661781840745865
4.398 0.08044643140617182 0.4832762791443856 0.6634081475666964
4.404 0.08044643140617903 0.48892213915402566 0.6649946822165843
4.41 0.08044643140616886 0.49449398838012754 0.6665420274860634
4.416 0.08044643140619642 0.49999052781887865 0.6680507506009954
4.422 0.0804464314061999 0.5054105189200904 0.6695214036089605
4.428 0.08044643140618249 0.5231642378380655 0.6709545237416628
4.434 0.08044643140620802 0.5364399154509298 0.6723506337550266
4.44 0.08044643140617337 0.5473050484267648 0.6737102422485093
4.446 0.0804464314061748 0.5570576601295513 0.6750338439651142
4.452 0.08044643140617569 0.5661035829956135 0.676321920073354
4.458 0.08044643140620052 0.5746335213990847 0.677574938432441
4.464 0.08044643140618161 0.5827552368797145 0.6787933538418267
4.47 0.08044643140618195 0.590536635842814 0.6799776082760797
4.476 0.08044643140621212 0.5980237354066085 0.6811281311061571
4.482 0.0804464314061807 0.6052493860340405 0.6822453393078814
4.488 0.08044643140617906 0.6122379762423046 0.6833296376585053
4.494 0.0804464314061924 0.6190081751186151 0.6843814189220975
4.5 0.08044643140617572 0.6255746298219961 0.6854010640244914
4.506 0.08044643140617763 0.6319490677577767 0.686388942218419
4.5120000000000005 0.08044643140617458 0.6381410407802195 0.6873454112394716
4.518 0.08044643140619039 0.6441584443789482 0.6882708174534382
4.524 0.08044643140617533 0.6500078900686768 0.689165495995549
4.53 0.08044643140618407 0.6556949789353258 0.690029770902108
4.5360000000000005 0.08044643140619999 0.6612245067881498 0.6908639552349639
4.542 0.08044643140617817 0.6666006208484757 0.6916683511992467
4.548 0.08044643140619452 0.6718269413705054 0.6924432502547431
4.554 0.0804464314061752 0.6769066574093383 0.6931889332212876
4.5600000000000005 0.08044643140618463 0.6818426032081384 0.6939056703784705
4.566 0.0804464314062196 0.6866373198339587 0.6945937215600047
4.572 0.08044643140616863 0.6912931054293202 0.6952533362430222
4.578 0.08044643140618703 0.6958120565650189 0.695884753632555
4.5840000000000005 0.0804464314061755 0.7001961025538143 0.6964882027414592
4.59 0.08044643140619208 0.7044470341335266 0.6970639024659888
4.596 0.08044643140619785 0.7085665275983312 0.6976120616572604
4.602 0.08044643140618728 0.7125561652128029 0.698132879188759
4.6080000000000005 0.0804464314061797 0.7164174525606556 0.6986265440200944
4.614 0.08044643140619415 0.7201518333414346 0.6990932352571588
4.62 0.0804464314061896 0.7237607020228718 0.6995331222088401
4.626 0.08044643140617175 0.727245414674812 0.6999463644404229
4.632 0.08044643140617891 0.7306072982473482 0.7003331118238141
4.638 0.08044643140617823 0.7338476585060288 0.700693504584698
4.644 0.0804464314061771 0.7369677867979634 0.701027673346745
4.65 0.08044643140617397 0.7399689657916805 0.7013357391729511
4.656 0.08044643140617264 0.7428524743089298 0.7016178136042102
4.662 0.08044643140618417 0.7456195913471221 0.7018739986952025
4.668 0.08044643140616993 0.7482715993753957 0.7021043870476514
4.674 0.08044643140617426 0.7508097869748148 0.7023090618410479
4.68 0.0804464314061915 0.753235450883403 0.7024880968608672
4.686 0.08044643140616924 0.7555498974987525 0.702641556524359
4.692 0.08044643140618826 0.7577544438848836 0.7027694959039384
4.698 0.08044643140617953 0.7598504183252001 0.7028719607482241
4.704 0.08044643140619225 0.7618391604597737 0.7029489875007626
4.71 0.08044643140617766 0.7637220210424195 0.7030006033164649
4.716 0.08044643140617008 0.7655003613510646 0.7030268260757797
4.722 0.08044643140617226 0.767175552283508 0.7030276643966289
4.728 0.080446431406173 0.7687489731697847 0.7030031176440971
4.734 0.08044643140618864 0.7702220103317268 0.7029531759379367
4.74 0.08044643140620299 0.7715960554200714 0.7028778201578192
4.746 0.08044643140618303 0.77287250355934 0.7027770219464069
4.752 0.08044643140617061 0.7740527513306598 0.702650743710192
4.758 0.0804464314061805 0.7751381946226861 0.7024989386181111
4.764 0.08044643140619082 0.7761302263807885 0.7023215505979263
4.7700000000000005 0.08044643140617835 0.7770302342844541 0.7021185143303461
4.776 0.08044643140617583 0.7778395983826385 0.7018897552408603
4.782 0.08044643140617348 0.7785596887163249 0.7016351894892846
4.788 0.0804464314061793 0.7791918629568219 0.7013547239569303
4.7940000000000005 0.08044643140617636 0.779737464087521 0.7010482562314254
4.8 0.08044643140618525 0.7801978181555844 0.7007156745890999
4.806 0.08044643140617697 0.780574232118771 0.7003568579748698
4.812 0.0804464314061838 0.7808679918107742 0.6999716759796232
4.8180000000000005 0.08044643140616864 0.7810803600467837 0.6995599888149947
4.824 0.08044643140617946 0.7812125748887576 0.6991216472854578
4.83 0.08044643140618926 0.7812658480876525 0.6986564927576936
4.836 0.08044643140618729 0.7829972600143925 0.6981643571271163
4.8420000000000005 0.08044643140617003 0.7853469955339749 0.6976450627814784
4.848 0.08044643140618436 0.7875959799464048 0.6970984225614373
4.854 0.0804464314061725 0.7897437954161624 0.6965242397179967
4.86 0.0804464314061661 0.7917900236089173 0.6959223078666769
4.866 0.08044643140618599 0.793734245534542 0.6952924109382879
4.872 0.08044643140617407 0.7955760413680366 0.6946343231261664
4.878 0.08044643140618174 0.7973149902479515 0.6939478088297135
4.884 0.08044643140617876 0.7989506700518789 0.6932326225940648
4.89 0.08044643140617898 0.800482657148484 0.6924885090457116
4.896 0.08044643140618687 0.8019105261253517 0.6917152028238668
4.902 0.08044643140619201 0.8032338494919748 0.6909124285073661
4.908 0.0804464314061954 0.8044521973569766 0.6900799005368835
4.914 0.08044643140619248 0.8055651370785973 0.6892173231321687
4.92 0.08044643140618096 0.8065722328873711 0.6883243902040933
4.926 0.08044643140618686 0.8074730454797727 0.6874007852611624
4.932 0.0804464314061877 0.80826713158148 0.6864461813102106
4.938 0.08044643140619877 0.8089540434787581 0.6854602407509134
4.944 0.08044643140616978 0.8095333285163622 0.6844426152637808
4.95 0.08044643140617619 0.8100045285600961 0.6833929456912019
4.956 0.08044643140619037 0.8103671794221015 0.6823108619111349
4.962 0.08044643140618497 0.8106208102466692 0.6811959827029876
4.968 0.08044643140619291 0.8107649428542204 0.6800479156051782
4.974 0.08044643140618939 0.8107990910408293 0.6788662567638561
4.98 0.08044643140617856 0.8107227598304406 0.6776505907721933
4.986 0.08044643140618421 0.8105354446766915 0.6764004904996482
4.992 0.08044643140617574 0.8102366306108504 0.6751155169105155
4.998 0.08044643140617566 0.8098257913322178 0.6737952188710552
5.0040000000000004 0.08044643140617495 0.8093023882367906 0.6724391329444197
5.01 0.08044643140619019 0.8086658693797794 0.6710467831725402
5.016 0.08044643140620512 0.8079156683669735 0.6696176808440801
5.022 0.08044643140617712 0.8070512031695786 0.6681513242474725
5.0280000000000005 0.08044643140617454 0.806071874856546 0.6666471984079844
5.034 0.08044643140619905 0.8049770662378486 0.6651047748077001
5.04 0.08044643140617731 0.8037661404114874 0.6635235110871598
5.046 0.08044643140618793 0.8024384392062527 0.6619028507273551
5.0520000000000005 0.0804464314061844 0.8009932815114946 0.660242222710632
5.058 0.08044643140617927 0.7994299614841217 0.6585410411589574
5.064 0.08044643140620246 0.7977477466221453 0.6567987049478577
5.07 0.08044643140618614 0.7959458756928077 0.6550145972942125
5.0760000000000005 0.08044643140617751 0.7940235565020665 0.6531880853159303
5.082 0.08044643140617508 0.7919799634907387 0.651318519561349
5.088 0.08044643140618225 0.7898142351408785 0.6494052335060363
5.094 0.08044643140618096 0.7875254711741347 0.6474475430144585
5.1000000000000005 0.08044643140617827 0.7851127295216269 0.645444745763755
5.106 0.0804464314061836 0.7825750230424469 0.6433961206266109
5.112 0.08044643140617291 0.7799113159651013 0.6413009270099679
5.118 0.08044643140618768 0.77712052002302 0.6391584041459677
5.124 0.08044643140617942 0.7742014902515919 0.6369677703312633
5.13 0.08044643140618549 0.7711530204099738 0.634728222110387
5.136 0.08044643140619866 0.7679738379861215 0.6324389333985264
5.142 0.08044643140619198 0.7646625987378415 0.6300990545385543
5.148 0.08044643140619152 0.7612178807162541 0.6277077112867115
5.154 0.08044643140617803 0.7576381777104946 0.625264003720706
5.16 0.08044643140616817 0.7539218920437453 0.6227670050634837
5.166 0.08044643140617448 0.7500673266404465 0.6202157604150922
5.172 0.08044643140621555 0.7460726762725319 0.6176092853844007
5.178 0.08044643140619345 0.7419360178784196 0.6149465646114841
5.184 0.08044643140618438 0.7376552998317957 0.6122265501705556
5.19 0.08044643140617128 0.7332283300174414 0.6094481598421544
5.196 0.08044643140619014 0.728652762547864 0.6066102752421565
5.202 0.08044643140617999 0.7239260829262825 0.6037117397936436
5.208 0.08044643140617712 0.7190455914278336 0.6007513565261781
5.214 0.08044643140618173 0.7140083844300686 0.5977278856851598
5.22 0.08044643140618135 0.7088113333745201 0.594640042131897
5.226 0.08044643140617885 0.7034510609809712 0.5914864925127051
5.232 0.0804464314061944 0.6979239142625309 0.5882658521726385
5.238 0.08044643140617508 0.692225933798953 0.5849766817864043
5.244 0.0804464314062093 0.6863528186134429 0.5816174836755018
5.25 0.08044643140617783 0.6802998858582555 0.5781866977765747
5.256 0.08044643140619484 0.6740620243388201 0.5746826972212704
5.2620000000000005 0.0804464314062118 0.667633640684136 0.5711037834825475
5.268 0.0804464314061791 0.6610085966885848 0.5674481810360349
5.274 0.08044643140617846 0.6541801359872927 0.5637140314777984
5.28 0.0804464314061957 0.6471407977570998 0.5598993870313472
5.2860000000000005 0.08044643140618614 0.6398823145206299 0.5560022033666587
5.292 0.08044643140618987 0.6323954903194018 0.5520203316424127
5.298 0.08044643140619798 0.6246700544386427 0.547951509668638
5.304 0.0804464314061727 0.6166944844035163 0.5437933520707271
5.3100000000000005 0.08044643140617767 0.608455789965382 0.539543339316269
5.316 0.08044643140619225 0.6041232061905157 0.5351988054429596
5.322 0.08044643140617869 0.6007739217036677 0.5307569242980679
5.328 0.08044643140617531 0.5974248556170978 0.5262146940665119
5.3340000000000005 0.08044643140617401 0.5940763923178621 0.5215689198241781
5.34 0.08044643140617183 0.590728825515355 0.51681619380402
5.346 0.08044643140617634 0.5873823565853565 0.511952873002637
5.352 0.08044643140618697 0.5840370934136861 0.5069750536813998
5.3580000000000005 0.08044643140619344 0.5806930497489384 0.5018785422255276
5.364 0.08044643140617967 0.5773501450676402 0.4966588217117758
5.37 0.08044643140619581 0.57400820494902 0.49131101339462335
5.376 0.08044643140620504 0.5706669619505745 0.4858298321436764
5.382 0.08044643140617548 0.5673260569699972 0.48020953464058874
5.388 0.08044643140617766 0.563985041073686 0.4744438588572628
5.394 0.08044643140618465 0.560643377767474 0.4685259529683203
5.4 0.0804464314061716 0.5573004456809725 0.4624482913720445
5.406 0.0804464314061864 0.5539555416335984 0.45620257486668037
5.412 0.08044643140618304 0.5506078840476439 0.4497796111986481
5.418 0.08044643140617098 0.5472566166717913 0.4431691710885546
5.424 0.08044643140618067 0.5439008125772717 0.43635981333767193
5.43 0.08044643140617819 0.540539478388511 0.4293386705574426
5.436 0.08044643140617405 0.5371715587102484 0.4220911842025173
5.442 0.0804464314061782 0.5337959407141173 0.4146007735516356
5.448 0.08044643140617065 0.5304114588491652 0.4068484174950817
5.454 0.08044643140620707 0.5270168996428184 0.39881211954358653
5.46 0.08044643140617601 0.5236110065613533 0.39046621390186587
5.466 0.08044643140618324 0.5201924849018323 0.38178045131318505
5.472 0.08044643140618105 0.5167600066905881 0.37271877351812016
5.478 0.08044643140617629 0.5133122155669944 0.36323763724455843
5.484 0.08044643140618109 0.5098477316346716 0.3532836692393792
5.49 0.08044643140617692 0.506365156266248 0.3427902973799138
5.496 0.08044643140617727 0.5028630768515445 0.3316727581619258
5.502 0.08044643140617688 0.4993400714829416 0.3198204194184738
5.508 0.08044643140618991 0.495794713575642 0.3070844333893263
5.514 0.08044643140619609 0.49222557642438686 0.29325674576765176
5.5200000000000005 0.0804464314061851 0.48863123770202466 0.2780317902365137
5.526 0.08044643140618214 0.48501028390926415 0.26092971331952997
5.532 0.08044643140617282 0.4813613147886898 0.24112093775790544
5.538 0.08044643140617536 0.47768294772002473 0.21900932705425785
5.5440000000000005 0.08044643140617985 0.4739738221174452 0.1930197025958722
5.55 0.08044643140617021 0.47023260385377974 0.12367276205857405
5.556 0.08044643140617891 0.4664579897404052 0.18547002563328815
5.562 0.08044643140619971 0.4664188050302889 0.22159512545223994
5.5680000000000005 0.0804464314061955 0.4749700043092502 0.2454200291502263
5.574 0.08044643140617848 0.48270129662845473 0.2638290673207634
5.58 0.08044643140619143 0.4896986230944698 0.27908219104638293
5.586 0.08044643140617463 0.4960287310989168 0.2922332397208026
5.5920000000000005 0.08044643140617075 0.5017442345861847 0.3038675762984693
5.598 0.08044643140618565 0.5068870740114952 0.31434730736669036
5.604 0.08044643140617726 0.5114909495694149 0.32391354481706863
5.61 0.0804464314061695 0.5155830726456964 0.33273569739523295
5.6160000000000005 0.08044643140619222 0.5191854508615895 0.3409377794708543
5.622 0.08044643140616616 0.5223158454948283 0.3486135637966652
5.628 0.08044643140617604 0.5249884931326734 0.35583584148939473
5.634 0.0804464314061995 0.527214653722406 0.3626623562310284
5.64 0.0804464314061866 0.5290030278484438 0.36913975843326485
5.646 0.08044643140619319 0.5303600731216042 0.3753063274211639
5.652 0.08044643140618961 0.5312902406589711 0.38119389814249355
5.658 0.08044643140618551 0.531796146315289 0.3868292577615952
5.664 0.08044643140617357 0.5318786866800557 0.39223517920704914
5.67 0.08044643140618826 0.5315371062719388 0.39743120010100347
5.676 0.08044643140617608 0.5307690194206492 0.4024342193335303
5.682 0.08044643140617667 0.5295703877063566 0.40725896058511624
5.688 0.08044643140618066 0.5279354512563976 0.41191833714392734
5.694 0.08044643140621748 0.5295639703013788 0.41642374239598523
5.7 0.08044643140619062 0.5337281202047893 0.4207852835845138
5.706 0.0804464314061714 0.5378352048515906 0.42501197173439154
5.712 0.08044643140618912 0.5418858427811449 0.4291118773247879
5.718 0.08044643140618891 0.5458806259823927 0.4330922589219871
5.724 0.08044643140617666 0.5498201213140911 0.43695967026347154
5.73 0.08044643140621925 0.5537048718367219 0.44072005001902054
5.736 0.08044643140618313 0.5575353980624782 0.4443787975131812
5.742 0.08044643140619666 0.5613121991291831 0.44794083698525294
5.748 0.0804464314061793 0.5650357539035438 0.4514106724247671
5.7540000000000004 0.08044643140617992 0.5687065220186918 0.45479243460751334
5.76 0.08044643140617358 0.5723249448505823 0.4580899216376042
5.766 0.08044643140618722 0.5758914464374516 0.4613066340515515
5.772 0.08044643140621012 0.5794064343462106 0.46444580534424934
5.7780000000000005 0.08044643140617551 0.5835033750037572 0.46751042862118514
5.784 0.08044643140618092 0.5892123165988219 0.4705032799573319
5.79 0.08044643140618639 0.5948875664707189 0.4734269389434953
5.796 0.08044643140620242 0.6005282525261153 0.47628380682054633
5.8020000000000005 0.08044643140617737 0.6061335077562532 0.479076122536573
5.808 0.08044643140617634 0.6117024702196235 0.4818059770086189
5.814 0.08044643140618049 0.617234283033756 0.48447532582685726
5.82 0.08044643140618672 0.6227280943753747 0.4870860006028054
5.8260000000000005 0.08044643140618897 0.6281830574882418 0.4896397191332702
5.832 0.08044643140617648 0.6335983306980891 0.492138094526691
5.838 0.0804464314061716 0.6389730774340431 0.49458264341764885
5.844 0.08044643140618256 0.644306466256031 0.49697479337777645
5.8500000000000005 0.08044643140617522 0.6495976708876855 0.4993158896165388
5.856 0.08044643140617642 0.6548458702543071 0.5016072010527712
5.862 0.08044643140618357 0.6600502485254669 0.5038499258273156
5.868 0.08044643140617838 0.6652099951618761 0.5060451963179728
5.8740000000000006 0.08044643140618053 0.6703243049661746 0.5081940837102914
5.88 0.08044643140618203 0.6753923781373171 0.5102976021710495
5.886 0.08044643140620933 0.6804134203282416 0.5123567126655958
5.892 0.08044643140617658 0.6853866427065696 0.5143723264552716
5.898 0.08044643140618618 0.690311262018046 0.5531717036038211
5.904 0.08044643140618894 0.6951865006525227 0.5726986373593372
5.91 0.08044643140618374 0.7000115867122054 0.5882192141863483
5.916 0.08044643140618518 0.7047857540820178 0.6017108408784274
5.922 0.0804464314061823 0.709508242501836 0.6139029091688311
5.928 0.0804464314061785 0.714178297640451 0.6251606284245544
5.934 0.08044643140617806 0.7187951711710606 0.6356975108061373
5.94 0.08044643140618792 0.7233581208481544 0.6456509502431419
5.946 0.08044643140619283 0.7278664105856316 0.6551153645391992
5.952 0.08044643140617638 0.7323193105360142 0.6641588256239433
5.958 0.0804464314061848 0.7367160971706259 0.672832238500073
5.964 0.08044643140617591 0.7410560533606156 0.681174782183597
5.97 0.08044643140618087 0.7453384684587062 0.6892173193799105
5.976 0.0804464314061688 0.7495626383815637 0.6969846308565107
5.982 0.08044643140617702 0.7537278656926809 0.704496934404088
5.988 0.08044643140617637 0.7578334596856738 0.7117709496939356
5.994 0.08044643140617705 0.7618787364679207 0.7188206645603225
6.0 0.08044643140616828 0.7658630190444248 0.7256578989774107
6.006 0.08044643140618035 0.7697856374018452 0.7322927283534856
6.0120000000000005 0.08044643140618983 0.7736459285926033 0.738733806751751
6.018 0.08044643140618149 0.7774432368190024 0.7449886174887184
6.024 0.08044643140618365 0.7811769135172776 0.7510636700884766
6.03 0.08044643140618647 0.7848463174415196 0.7569646569783647
6.0360000000000005 0.08044643140619391 0.7884508147474023 0.7626965795375723
6.042 0.08044643140618908 0.791989779075663 0.7682638505125665
6.048 0.08044643140617594 0.7954625916352631 0.7736703779929098
6.054 0.08044643140618836 0.7988686412861885 0.7789196348447343
6.0600000000000005 0.08044643140619005 0.8022073246218315 0.7840147165620913
6.066 0.08044643140618672 0.8054780460508986 0.7889583898099441
6.072 0.08044643140617337 0.8086802178788021 0.7937531334232184
6.078 0.08044643140617584 0.8118132603885051 0.798401173244325
6.0840000000000005 0.08044643140620467 0.8148766019207272 0.8029045118916135
6.09 0.08044643140618438 0.8178696789535372 0.8072649543293643
6.096 0.0804464314062024 0.8207919361812225 0.8114841299383051
6.102 0.08044643140618545 0.8236428265924611 0.8155635116518399
6.1080000000000005 0.08044643140618711 0.8264218115476988 0.8195044326181893
6.114 0.0804464314061769 0.8291283608557474 0.8233081007652618
6.12 0.08044643140619422 0.8317619528495285 0.8269756115788374
6.126 0.08044643140617094 0.8343220744609542 0.8305079593512477
6.132000000000001 0.08044643140617998 0.8368082212949106 0.8339060471148583
6.138 0.08044643140618704 0.8392198977022902 0.8371706954395225
6.144 0.08044643140618449 0.8415566168520823 0.8403026502447107
6.15 0.08044643140617926 0.8438179008024521 0.8433025897535197
6.156 0.08044643140618041 0.8460032805708072 0.8461711306963632
6.162 0.0804464314061904 0.8481122962028148 0.8489088338560298
6.168 0.08044643140617776 0.8501444968403461 0.8515162090324696
6.174 0.08044643140617741 0.8520994407883161 0.8539937194943323
6.18 0.08044643140618439 0.853976695580403 0.8563417859748965
6.186 0.08044643140618275 0.8557758380436201 0.8585607902619948
6.192 0.08044643140617601 0.8574964543617176 0.8606510784248458
6.198 0.08044643140617576 0.8591381401373815 0.8626129637147999
6.204 0.0804464314061823 0.8607005004532357 0.8644467291722288
6.21 0.0804464314061817 0.8621831499315912 0.8661526299674208
6.216 0.08044643140618725 0.8635857127929443 0.867730895499705
6.222 0.08044643140619151 0.8649078229132084 0.869181731275958
6.228 0.08044643140618898 0.8661491238796375 0.870505320586723
6.234 0.08044643140617995 0.867309269045445 0.8717018259958982
6.24 0.08044643140616946 0.8683879215830863 0.8727713906577438
6.246 0.08044643140617237 0.869384754536195 0.8737141394731229
6.252 0.08044643140618865 0.8702994508701566 0.8745301800951255
6.258 0.0804464314061766 0.8711317035212996 0.8752196037929459
6.264 0.08044643140618145 0.8718812154446701 0.8757824861811866
6.2700000000000005 0.08044643140617712 0.872547699660436 0.8762188878208561
6.276 0.08044643140618034 0.8731308792988162 0.8765288546969657
6.282 0.08044643140618041 0.8736304876435964 0.8767124185767099


==> maxeig_d2g3_prange.txt <==
x |alpha| p2 p1
1e-08 1 0.9508040620070201 0.7729327754982519
0.00100001 0.9999986920662878 0.9490466437549502 0.7713187790018191
0.00200001 0.9999947683180244 0.947288959848354 0.7697019574697526
0.00300001 0.9999882287568894 0.9455310093474779 0.7680822953182171
0.00400001 0.9999790733856744 0.9437727913075873 0.7664597767524868
0.00500001 0.9999673022082969 0.942014304778929 0.7648343857633919
0.00600001 0.999952915229782 0.9402555488066952 0.7632061061237354
0.00700001 0.9999359124562786 0.9384965224309862 0.7615749213846014
0.00800001 0.9999162938950519 0.9367372246867682 0.759940814871597
0.009000010000000001 0.9998940595544806 0.934977654603842 0.7583037696810119
0.01000001 0.9998692094440567 0.9332178112067958 0.756663768675889
0.01100001 0.9998417435743918 0.9314576935149761 0.7550207944820134
0.01200001 0.9998116619572067 0.9296973005424385 0.7533748294838127
0.013000010000000001 0.9997789646053329 0.9279366312979138 0.7517258558201613
0.01400001 0.9997436515327227 0.9261756847847671 0.7500738553800941
0.01500001 0.9997057227544262 0.9244144600009548 0.7484188097984291
0.016000010000000002 0.9996651782866082 0.9226529559389853 0.7467607004512833
0.017000010000000003 0.9996220181465426 0.9208911715858779 0.7450995084514916
0.018000010000000004 0.9995762423526072 0.9191291059231174 0.7434352146439184
0.01900001 0.9995278509242849 0.9173667579266173 0.7417677996006671
0.020000010000000002 0.9994768438821567 0.9156041265666724 0.7400972436161712
0.021000010000000003 0.9994232212479122 0.9138412108079187 0.7384235267021846
0.02200001 0.9993669830443366 0.9120780096092866 0.7367466285826407
0.02300001 0.9993081292953067 0.9103145219239595 0.7350665286884005
0.024000010000000002 0.999246660025808 0.908550746699327 0.7333832061518817
0.025000010000000003 0.999182575261905 0.9067866828769425 0.7316966398015418
0.026000010000000004 0.9991158750307594 0.9050223293924764 0.7300068081562575
0.02700001 0.9990465593606206 0.903257685175669 0.7283136894195495
0.028000010000000002 0.9989746282808253 0.9014927491502852 0.726617261473676
0.029000010000000003 0.9989000818217895 0.8997275202340682 0.7249175018735843
0.03000001 0.9988229200150182 0.8979619973386893 0.723214387840717
0.03100001 0.9987431428930811 0.8961961793697042 0.7215078962566632
0.03200001 0.9986607504896371 0.8944300652265009 0.7197980036566587
0.03300001 0.9985757428394096 0.892663653802254 0.7180846862229237
0.034000010000000004 0.9984881199781946 0.8908969439838681 0.7163679197778414
0.035000010000000005 0.9983978819428517 0.8891299346519415 0.7146476797769556
0.036000010000000006 0.998305028771306 0.8873626246807004 0.7129239413018073
0.03700001 0.9982095605025406 0.8855950129379564 0.7111966790525769
0.03800001 0.9981114771765994 0.8838270982850547 0.7094658673405566
0.03900001 0.9980107788345727 0.882058879576819 0.7077314800804211
0.04000001 0.9979074655186053 0.8802903556615003 0.7059934907822933
0.04100001 0.9978015372718859 0.8785215253807233 0.7042518725436371
0.042000010000000004 0.9976929941386479 0.8767523875694332 0.7025065980408963
0.043000010000000005 0.9975818361641585 0.8749829410558391 0.700757639520958
0.04400001 0.9974680633947195 0.8732131846613632 0.6990049687923715
0.04500001 0.9973516758776702 0.8714431172005799 0.6972485572163375
0.04600001 0.9972326736613654 0.8696727374811607 0.6954883756974635
0.04700001 0.9971110567951915 0.8679020443038237 0.6937243946742805
0.04800001 0.9969868253295459 0.8661310364622659 0.6919565841094916
0.049000010000000004 0.9968599793158415 0.8643597127431114 0.6901849134799733
0.050000010000000004 0.9967305188065013 0.8625880719258527 0.6884093517664972
0.051000010000000005 0.9965984438549483 0.8608161127827882 0.6866298674431814
0.052000010000000006 0.9964637545156086 0.8590438340789643 0.6848464284666423
0.05300001 0.9963264508439027 0.8572712345721096 0.6830590022648628
0.05400001 0.9961865328962416 0.8554983130125845 0.6812675557257414
0.05500001 0.9960440007300166 0.8537250681433084 0.6794720551853304
0.05600001 0.995898854403604 0.8519514986996998 0.6776724664157404
0.057000010000000004 0.9957510939763499 0.8501776034096132 0.6758687546127118
0.058000010000000005 0.9956007195085728 0.848403380993277 0.6740608843828272
0.059000010000000006 0.9954477310615545 0.8466288301632205 0.6722488197303624
0.06000001 0.995292128697536 0.8448539496242207 0.6704325240437703
0.06100001 0.9951339124797095 0.8430787380732261 0.6686119600817545
0.06200001 0.9949730824722153 0.8413031941992879 0.6667870899589708
0.06300001 0.9948096387401353 0.8395273166835011 0.6649578751312831
0.06400001 0.994643581349488 0.8377511041989282 0.6631242763805941
0.06500001 0.9944749103672201 0.8359745554105297 0.661286253799252
0.06600001 0.9943036258612044 0.8341976689750971 0.6594437667739512
0.06700001 0.9941297279002292 0.8324204435411764 0.6575967739691968
0.06800001 0.9939532165539947 0.830642877749004 0.6557452333102435
0.06900001 0.9937740918931107 0.8288649702304253 0.6538891019655246
0.07000001 0.9935923539890772 0.8270867196088224 0.6520283363285538
0.07100001 0.9934080029142934 0.8253081244990456 0.6501628919992662
0.07200001 0.9932210387420454 0.8235291835073264 0.6482927237647778
0.07300000999999999 0.9930314615464909 0.8217498952312101 0.646417785579569
0.07400000999999999 0.9928392714026703 0.819970258259478 0.64453803054502
0.07500000999999999 0.9926444683864813 0.8191547336125333 0.6426534108883311
0.07600000999999999 0.9924470525746818 0.8183946285566618 0.6407638779407518
0.07700001 0.9922470240448872 0.8176326411522651 0.6388693821151353
0.07800001 0.9920443828755511 0.8168687615816439 0.6369698728827561
0.07900001 0.991839129145963 0.8161029799447639 0.6350652987493982
0.08000001 0.9916312629362498 0.8153352862582766 0.6331556072306407
0.08100001 0.9914207843273549 0.8145656704545419 0.6312407448263632
0.08200001 0.9912076934010414 0.8137941223806348 0.6293206569943774
0.08300001 0.9909919902398747 0.8130206317973322 0.6273952881232191
0.08400001 0.990773674927225 0.8122451883780929 0.6254645815040009
0.08500001 0.9905527475472494 0.8114677817080017 0.6235284793013349
0.08600001 0.9903292081848958 0.8106884012827279 0.6215869225232559
0.08700001 0.9901030569258789 0.8099070365074397 0.6196398509901299
0.08800000999999999 0.9898742938566922 0.8091236766957187 0.617687203302483
0.08900000999999999 0.9896429190645838 0.8083383110684457 0.6157289168077241
0.09000000999999999 0.9894089326375523 0.8075509287526851 0.6137649275656981
0.09100000999999999 0.9891723346643418 0.8067615187805279 0.6117951703130275
0.09200001 0.9889331252344336 0.8059700700879496 0.6098195784261946
0.09300001 0.9886913044380278 0.8051765715136093 0.6078380838833077
0.09400001 0.988446872366052 0.8043810117976744 0.605850617224484
0.09500001 0.9881998291101374 0.803583379580577 0.6038571075107999
0.09600001 0.9879501747626174 0.8027836634018017 0.6018574822817471
0.09700001 0.9876979094165141 0.8019818516986205 0.599851667511106
0.09800001 0.9874430331655351 0.8011779328048064 0.5978395875612105
0.09900001 0.9871855461040606 0.8003718949493552 0.5958211651354698
0.10000001 0.9869254483271388 0.7995637262551478 0.5937963212291226
0.10100001 0.9866627399304648 0.7987534147376246 0.5917649750781118
0.10200001 0.9863974210103844 0.7979409483034174 0.5897270441060045
0.10300001 0.9861294916638796 0.7971263147489707 0.5876824438688524
0.10400001 0.9858589519885618 0.7963095017591275 0.5856310879979204
0.10500000999999999 0.985585802082649 0.795490496905703 0.5835728881401547
0.10600000999999999 0.9853100420449782 0.7946692876460372 0.5815077538962957
0.10700000999999999 0.9850316719749774 0.7938458613215068 0.5794355927565289
0.10800001 0.9847506919726663 0.793020205156034 0.5773563100335233
0.10900001 0.9844671021386384 0.7921923062545454 0.5752698087927821
0.11000001 0.9841809025740569 0.791362151601429 0.5731759897801068
0.11100001 0.9838920933806409 0.7905297280589555 0.5710747513460903
0.11200001 0.9836006746606563 0.7896950223656647 0.5689659893674425
0.11300001 0.983306646516909 0.7888580211347399 0.5668495971650147
0.11400001 0.9830100090527253 0.7880187108523405 0.5647254654183517
0.11500001 0.9827107623719517 0.7871770778759144 0.5625934820765701
0.11600001 0.9824089065789382 0.7863331084324808 0.560453532265391
0.11700001 0.9821044417785291 0.7854867886168734 0.5583054981901188
0.11800001 0.981797368076051 0.7846381043899796 0.5561492590343458
0.11900001 0.9814876855773044 0.7837870415769075 0.5539846908541535
0.12000000999999999 0.9811753943885487 0.7829335858651622 0.5518116664675644
0.12100000999999999 0.9808604946164968 0.7820777228027577 0.5496300553389938
0.12200000999999999 0.9805429863683011 0.7812194377963226 0.5474397234584031
0.12300000999999999 0.9802228697515329 0.780358716109155 0.5452405332148802
0.12400001 0.9799001448741929 0.7794955428592383 0.5430323432643117
0.12500001 0.9795748118446767 0.7786299030172505 0.5408150083908335
0.12600001 0.9792468707717763 0.7777617814044909 0.5385883793616677
0.12700001 0.9789163217646653 0.7768911626908226 0.5363523027749959
0.12800001 0.9785831649328907 0.7760180313925331 0.5341066209004228
0.12900001 0.978247400386346 0.7751423718701829 0.5318511715116203
0.13000001 0.9779090282352827 0.77426416832641 0.5295857877106602
0.13100001 0.9775680485902806 0.7733834048036802 0.5273102977435401
0.13200001 0.9772244615622403 0.7725000651820156 0.5250245248063532
0.13300001 0.9768782672623747 0.771614133176668 0.5227282868415263
0.13400001 0.9765294658021915 0.7707255923357575 0.5204213963234992
0.13500001 0.976178057293482 0.7698344260378602 0.5181036600331772
0.13600001 0.9758240418483122 0.7689406174895536 0.5157748788204201
0.13700001 0.975467419579005 0.7680441497229148 0.5134348473538107
0.13800001 0.9751081905981297 0.7671450055929782 0.5110833538568509
0.13900001 0.9747463550184918 0.7662431677751392 0.5087201798296854
0.14000001 0.9743819129531159 0.7653386187624991 0.5063450997553767
0.14100001 0.9740148645152324 0.764431340863186 0.5039578807896781
0.14200001 0.9736452098182705 0.7635213161975897 0.501558282433166
0.14300001 0.9732729489758372 0.7626085266955791 0.4991460561844965
0.14400001 0.9728980821017078 0.7616929540936332 0.4967209451734509
0.14500000999999998 0.972520609309816 0.7607745799319379 0.49428268377232015
0.14600000999999999 0.9721405307142307 0.759853385551422 0.49183099718405227
0.14700001 0.9717578464291532 0.7589293520907249 0.48936560100547555
0.14800001 0.9713725565688967 0.758002460483117 0.4868862007636884
0.14900001 0.970984661247871 0.7570726914533578 0.484392491423654
0.15000001 0.9705941605805785 0.7561400255144773 0.4818841568647408
0.15100001 0.9702010546815866 0.7552044429645138 0.4793608693238328
0.15200001 0.9698053436655273 0.7542659238831704 0.4768222888023541
0.15300001 0.9694070276470721 0.7533244481284159 0.4742680624343533
0.15400001 0.9690061067409205 0.7523799953330008 0.47169782381245917
0.15500001 0.9686025810617916 0.751432544900931 0.46911119226828907
0.15600001 0.9681964507244014 0.7504820760038218 0.4665077721034715
0.15700001 0.9677877158434521 0.7495285675772346 0.4638871517671321
0.15800001 0.9673763765336177 0.7485719983168974 0.4612489029752238
0.15900001 0.9669624329095283 0.7476123466748549 0.45859257976664036
0.16000001 0.966545885085753 0.7466495908555578 0.45591771749050497
0.16100001 0.9661267331767921 0.7456837088118311 0.45322383171842906
0.16200001 0.9657049772970543 0.7447146782408055 0.45051041707487494
0.16300001 0.9652806175608397 0.7437424765797241 0.44777694597802253
0.16400001 0.9648536540823373 0.7427670810016799 0.4450228672826303
0.16500001 0.9644240869755955 0.7417884684112569 0.44224760481551273
0.16600001 0.9639919163545123 0.7408066154400741 0.43945055579307657
0.16700001 0.9635571423328246 0.739821498442248 0.43663108910917126
0.16800001 0.9631197650240821 0.7388330934897245 0.43378854348012247
0.16900001 0.9626797845416387 0.7378413763675612 0.43092222543216413
0.17000001 0.9622372009986339 0.7368463225690457 0.42803140711469023
0.17100001 0.9617920145079778 0.7358479072907527 0.425115323920646
0.17200001 0.9613442251823359 0.7348461054274767 0.42217317189296893
0.17300001 0.9608938331341096 0.7338408915670421 0.4192041048932077
0.17400001 0.9604408384754217 0.7328322399850099 0.4162072315052695
0.17500001 0.9599852413181028 0.7318201246392685 0.41318161164353256
0.17600000999999998 0.9595270417736661 0.7308045191644819 0.41012625283025084
0.17700000999999999 0.9590662399532988 0.7297853968664387 0.4070401061021946
0.17800001 0.9586028359678477 0.7287627307162517 0.40392206150061816
0.17900001 0.9581368299277866 0.7277364933444311 0.4007709430917891
0.18000001 0.9576682219432213 0.7267066570348303 0.39758550345727467
0.18100001 0.9571970121238532 0.7256731937184273 0.3943644175836744
0.18200001 0.9567232005789739 0.7246360749669926 0.39110627607024356
0.18300001 0.9562467874174394 0.7235952719865771 0.387809577559485
0.18400001 0.9557677727476616 0.7225507556108773 0.3844727202798279
0.18500001 0.9552861566775831 0.7215024962944138 0.38109399257038806
0.18600001 0.9548019393146628 0.7204504641055642 0.3776715622347816
0.18700001 0.9543151207658567 0.7193946287194424 0.374203464543157
0.18800001 0.9538257011376008 0.7183349594105526 0.37068758866770435
0.18900001 0.9533336805357986 0.7172714250453419 0.3671216622956764
0.19000001 0.9528390590657885 0.7162039940745094 0.36350323411312613
0.19100001 0.9523418368323359 0.7151326345251497 0.35982965378991333
0.19200001 0.9518420139396173 0.7140573139927092 0.3560980490186674
0.19300001 0.9513395904911941 0.7129779996327301 0.35230529906295405
0.19400001 0.9508345665899989 0.7118946581523904 0.3484480041473251
0.19500001 0.9503269423383113 0.7108072558018537 0.34452244986641456
0.19600001 0.949816717837748 0.7097157583653427 0.3405245655915983
0.19700001 0.9493038931892287 0.7086201311520673 0.33644987559779954
0.19800001 0.9487884684929812 0.707520338986853 0.3322934413004798
0.19900001 0.9482704438484925 0.7064163462005603 0.328049792556639
0.20000001 0.9477498193545134 0.7053081166202492 0.32371284540578793
0.20100001 0.9472265951090237 0.704195613559081 0.3192758028529057
0.20200001 0.9467007712092254 0.7030787998059813 0.3147310342468575
0.20300001 0.9461723477515079 0.7019576376149846 0.31006992736896366
0.20400001 0.9456413248314411 0.7008320886943576 0.3052827053449284
0.20500001 0.9451077025437478 0.6997021141953624 0.30035819766714494
0.20600001 0.9445714809822854 0.6985676747007754 0.29528355055733707
0.20700001 0.9440326602400303 0.6974287302130726 0.2900438559695079
0.20800001 0.9434912404090453 0.6962852401422875 0.2846216696900768
0.20900000999999999 0.9429472215804718 0.695137163293553 0.27899637550802114
0.21000001 0.9424006038445029 0.6939844578542808 0.27314333134728036
0.21100001 0.9418513872903643 0.6928270813810069 0.26703269935587226
0.21200001 0.9412995720062853 0.6916649907858532 0.26062780566333166
0.21300001 0.9407451580794947 0.6904981423226085 0.25388277856412067
0.21400001 0.9401881455961825 0.6893264915724286 0.24673903957349974
0.21500001 0.9396285346414855 0.6881499934291241 0.2391198922306281
0.21600001 0.9390663252994657 0.6869686020840119 0.2309217916993461
0.21700001 0.9385015176530896 0.6857822710103524 0.22199944769187407
0.21800001 0.9379341117842058 0.6845909529473145 0.2121385223281296
0.21900001 0.9373641077735152 0.6833945998834858 0.2010006236140744
0.22000001 0.9367915057005608 0.6821931630398821 0.19139758070933546
0.22100001 0.9362163056436974 0.6809865928524645 0.1788360493240156
0.22200001 0.935638507680071 0.6797748389541387 0.15935574408267475
0.22300001 0.9350581118855991 0.6785578501561789 0.0953678282393053
0.223058938161 0.9350238291771676 0.6784859708038699 0.08044643140618124
0.22400001 0.9344751183349426 0.6773355744291335 0.16139961688958004
0.22500001 0.9338895271014847 0.6761079588831169 0.18860707087098405
0.22600001 0.9333013382573085 0.6748749497475007 0.20706145010296148
0.22700001 0.9327105518731732 0.673636492349988 0.2215732756937895
0.22800001 0.9321171680184955 0.6723925310950012 0.23376196805309507
0.22900001 0.9315211867613102 0.6711430094414371 0.2443914805748252
0.23000001 0.9309226081682687 0.6698878698796713 0.2538893371263006
0.23100001 0.9303214323045967 0.6686270539078562 0.26252150060183943
0.23200001 0.929717659234078 0.6673605020074383 0.2704658956435372
0.23300001 0.9291112890190314 0.666088153617897 0.2778480516322412
0.23400001 0.9285023217202785 0.6648099471106417 0.28476021004487156
0.23500001 0.9278907573971257 0.6635258197620536 0.2912723683214609
0.23600001 0.9272765961073411 0.6622357077256296 0.29743904885743355
0.23700001 0.9266598379071226 0.6609395460032067 0.303303648012706
0.23800001 0.926040482851077 0.6596372684151859 0.30890134063080016
0.23900001 0.9254185309921914 0.6583288075697713 0.31426108376225204
0.24000000999999999 0.9247939823818103 0.6570140948311334 0.31940703758305117
0.24100001 0.9241668370696126 0.6556930602864747 0.32435959721360463
0.24200001 0.9235370951035764 0.6543656327119515 0.3291361576176208
0.24300001 0.9229047565299602 0.6530317395373902 0.33375169100690494
0.24400001 0.9222698213932773 0.6516913068097451 0.33821918976739274
0.24500001 0.9216322897362619 0.6503442591552582 0.34255001112841493
0.24600001 0.920992161599851 0.6489905197402476 0.34675414884239303
0.24700001 0.9203494370231498 0.6476300102304502 0.35084044983131357
0.24800001 0.9197041160434046 0.6462626507489045 0.35481678877626843
0.24900001 0.9190561986959916 0.6448883598322336 0.35869021017108227
0.25000001 0.9184056850143619 0.6435070543853133 0.3624670449227514
0.25100001 0.917752575030034 0.6421186496342125 0.36615300683478025
0.25200001 0.9170968687725596 0.6407230590773588 0.3697532730402516
0.25300001 0.9164385662694952 0.6393201944347974 0.37327255151755145
0.25400001 0.9157776675463718 0.6379099655955051 0.37671513812605084
0.25500001 0.9151141726266669 0.6364922805626168 0.38008496507537987
0.25600001 0.9144480815317843 0.6350670453964914 0.3833856423435318
0.25700001 0.9137793942810052 0.6336341641555066 0.3866204932532233
0.25800001 0.9131081108914848 0.6321935388344476 0.38979258517890986
0.25900001 0.9124342313781904 0.6307450693004024 0.39290475617183723
0.26000001 0.9117577557539089 0.6292886532259918 0.395959638144755
0.26100001 0.911078684029185 0.6278241860198568 0.39895967714244596
0.26200001 0.910397016212306 0.6263515607541849 0.4019071511319415
0.26300001 0.909712752309271 0.6248706680891954 0.40480418567223364
0.26400001 0.9090258923237519 0.6233813961943457 0.40765276776334225
0.26500001 0.9083364362570715 0.6218836306661695 0.41045475812590504
0.26600001 0.907644384108167 0.6203772544424649 0.4132119021226121
0.26700001 0.9069497358735596 0.6188621477127232 0.4159258395000852
0.26800001 0.9062524915473243 0.6173381878245209 0.4185981131027631
0.26900001 0.9055526511210522 0.6158052491856849 0.4212301766879513
0.27000001 0.904850214583822 0.6142632031619834 0.4238234019524371
0.27100001 0.9041451819221688 0.6127119179700657 0.42637908486552606
0.27200001 0.9034375531200507 0.6111512585654244 0.4288984513900988
0.27300001 0.9027273281588053 0.6095810865250053 0.4313826626622736
0.27400001 0.902014507017133 0.6080012599242282 0.4338328196908352
0.27500001 0.9012990896710565 0.606411633208059 0.43624996762961205
0.27600001 0.9005810760938733 0.604812057055712 0.4386350996691644
0.27700001 0.8998604662561472 0.60320237823868 0.44098916058836257
0.27800001 0.8991372601256433 0.6015824394716146 0.44331305000138355
0.27900001 0.8984114576673247 0.5999520792556251 0.4456076253314121
0.28000001 0.897683058843286 0.5983111317135121 0.4478737045385508
0.28100001 0.896952063612743 0.5966594264163989 0.45011206862630787
0.28200001 0.8962184719319783 0.594996788201228 0.4523234639481727
0.28300001 0.8954822837543213 0.5937352805766757 0.45450860433340134
0.28400001 0.8947434990300924 0.5926963326157895 0.4566681730490032
0.28500001 0.894002117706587 0.5916519067586421 0.45880282461308375
0.28600001 0.893258139728019 0.5906019257512841 0.46091318647302243
0.28700001 0.8925115650354944 0.5895463108511189 0.4629998605606327
0.28800001000000003 0.891762393566971 0.5884849817845781 0.4650634247350871
0.28900001 0.8910106252572199 0.5874178567033024 0.46710443412337554
0.29000001 0.8902562600377829 0.5863448521387536 0.46912342236701965
0.29100001 0.8894992978369376 0.585265882955158 0.47112090278293417
0.29200001 0.8887397385796573 0.5841808623007607 0.47309736944555364
0.29300001 0.8879775821875711 0.5830897015572725 0.4750532981966383
0.29400001 0.8872128285789196 0.5819923102874415 0.47698914758857874
0.29500001 0.8864454776685203 0.5808885961806742 0.4789053597664868
0.29600001 0.8856755293677235 0.5797784649966032 0.48080236129383513
0.29700001 0.8849029835843691 0.5786618205065082 0.48268056392601927
0.29800001 0.8841278402227494 0.5775385644325031 0.48454036533579053
0.29900001 0.8833500991835601 0.5764085963843582 0.48638214979417094
0.30000001 0.8825697603638636 0.5752718137938868 0.4882062888101565
0.30100001 0.8817868236570415 0.5741281118467306 0.49001314173220295
0.30200001 0.881001288952757 0.5729773834114604 0.49180305631426274
0.30300001 0.8802131561369043 0.5718195189658359 0.4935763692488908
0.30400001 0.879422425091565 0.5706544065201041 0.49533340666973547
0.30500001 0.8786290956949699 0.569481931537172 0.4970744846255428
0.30600001 0.8778331678214424 0.5683019768495087 0.4987999095276166
0.30700001 0.8770346413413657 0.5671144225726176 0.5005099785725469
0.30800001 0.8762335161211207 0.5659191460148881 0.5022049801418403
0.30900001 0.8754297920230568 0.5647160215836603 0.5038851941800178
0.31000001 0.8746234689054316 0.5635049206872894 0.5055508925525247
0.31100001 0.8738145466223679 0.5622857116330305 0.5072023393848265
0.31200001 0.873003025023807 0.5610582595204712 0.5088397913838405
0.31300001 0.8721889039554525 0.5598224261303462 0.5104634981428413
0.31400001 0.8713721832587314 0.5585780698084243 0.5120737024308571
0.31500001 0.8705528627707363 0.5573250453442435 0.5136706404675355
0.31600001 0.8697309423241798 0.5560632038443767 0.5152545421843423
0.31700001 0.8689064217473396 0.5547923925999808 0.5168256314729283
0.31800001 0.8680793008640121 0.553512454948239 0.5183841264214356
0.31900001 0.8672495794934538 0.5522232301274198 0.519930239539445
0.32000001 0.8664172574503343 0.5509245531251566 0.5214641779722344
0.32100001 0.8655823345446745 0.5496162545195561 0.5229861437049679
0.32200001 0.8647448105818125 0.5482981603127478 0.5244963337573842
0.32300001 0.8639046853623258 0.5469700917564062 0.5259949403695388
0.32400001 0.8630619586819833 0.5456318651687748 0.5274821511790714
0.32500001 0.8622166303317066 0.5442832917427116 0.5289581493905089
0.32600001 0.8613687000974847 0.5429241773441777 0.5304231139370085
0.32700001 0.8605181677603425 0.5415543223006106 0.5318772196349604
0.32800001 0.859665033096269 0.540173521178551 0.5333206373318559
0.32900001 0.8588092958761651 0.5387815625498624 0.5347535340477388
0.33000001 0.8579509558657805 0.537378228745807 0.536176073110627
0.33100001 0.8570900128256579 0.5359632955982333 0.53758841428617
0.33200001 0.8562264665110719 0.5345365321670079 0.5389907139018983
0.33300001 0.8553603166719657 0.5330977004528449 0.5403831249662684
0.33400001 0.8544915630528941 0.5316465550945263 0.5417657972828562
0.33500001 0.8536202053929548 0.530182843049495 0.5431388775598519
0.33600001 0.8527462434257314 0.5287063032567028 0.5445025095151714
0.33700001 0.851869676879226 0.527216666280497 0.5458568339773382
0.33800001 0.8509905054757961 0.5257136539342346 0.5472019889823831
0.33900001 0.8501087289320852 0.5241969788822142 0.5485381098669362
0.34000001 0.8492243469589641 0.5226663442183918 0.5498653293576986
0.34100001 0.8483373592614568 0.5211214430202137 0.5511837776574607
0.34200001 0.8474477655386772 0.5195619578757609 0.552493582527842
0.34300001 0.8465555654837578 0.5179875603822596 0.5537948693688945
0.34400001 0.8456607587837784 0.5163979106138055 0.5550877612957179
0.34500001 0.8447633451197049 0.5147926565560017 0.556372379212221
0.34600001 0.8438633241663048 0.513171433504971 0.5576488418821671
0.34700001 0.8429606955920852 0.5115338634279815 0.5589172659976169
0.34800001 0.8420554590592136 0.5098795542826959 0.5601777662448847
0.34900001 0.8411476142234514 0.5082080992917198 0.561430455368124
0.35000001000000003 0.8402371607340673 0.5065190761688659 0.5626754442306424
0.35100001000000003 0.8393240982337737 0.5048120462931742 0.5639128418740414
0.35200001 0.838408426358643 0.5030865538263564 0.565142755575278
0.35300001 0.8374901447380291 0.5013421247688777 0.5663652909017339
0.35400001 0.836569252994491 0.499578265949467 0.567580551764377
0.35500001 0.8356457507437158 0.4977944639422301 0.568788640469097
0.35600001 0.8347196375944302 0.49599018390502597 0.5699896577662781
0.35700001 0.8337909131483242 0.4941648683320316 0.5711837028987029
0.35800001 0.8328595769999677 0.49231793571269766 0.5723708736478289
0.35900001 0.8319256287367237 0.4904487790884506 0.5735512663785232
0.36000001 0.8309890679386649 0.4885567644975326 0.5747249760822981
0.36100001 0.8300498941784874 0.4866412292972877 0.57589209641913
0.36200001 0.8291081070214213 0.48470148035201416 0.5770527197578812
0.36300001 0.828163706025144 0.48273679207306897 0.5782069372154173
0.36400001 0.8272166907396927 0.4807464042964184 0.579354838694437
0.36500001 0.8262670607073622 0.4787295199809448 0.5804965129200825
0.36600001 0.8253148154626286 0.47668530270888526 0.5816320474753545
0.36700001 0.824359954532042 0.47461287396737517 0.5827615288354022
0.36800001 0.823402477434137 0.4725113101874398 0.5838850424007074
0.36900001 0.8224423836793411 0.4703796395137036 0.585002672529208
0.37000001 0.8214796727698664 0.4682168382745566 0.5861145025673926
0.37100001 0.8205143441996198 0.4660218271184504 0.587220614880419
0.37200001 0.8195463974540986 0.46379346677727573 0.5883210908812601
0.37300001 0.8185758320102839 0.4615305534122889 0.5894160110589414
0.37400001 0.8176026473365524 0.4592318134917054 0.5905054550058747
0.37500001 0.8166268428925574 0.45689589814158266 0.5915895014443232
0.37600001 0.8156484181291244 0.4545213769029547 0.5926682282520441
0.37700001 0.8146673724881478 0.45210673081782343 0.5937417124871046
0.37800001 0.8136837054024866 0.44965034475461946 0.5948100304119108
0.37900001 0.8126974162958333 0.44715049886929337 0.595873257516481
0.38000001 0.8117085045826316 0.44460535908124693 0.5969314685409718
0.38100001 0.8107169696679305 0.4420129664229232 0.597984737497479
0.38200001 0.8097228109472958 0.43937122509754145 0.5990331376911555
0.38300001 0.8087260278066734 0.43667788905012234 0.6000767417406246
0.38400001 0.8077266196222804 0.4339305468214951 0.6011156215977479
0.38500001 0.8067245857604856 0.4311266044119257 0.6021498485667459
0.38600001 0.8057199255776665 0.42826326582841173 0.6031794933226824
0.38700001 0.8047126384201196 0.42533751092516653 0.6042046259293403
0.38800001 0.8037027236239054 0.42234607006713076 0.6052253158565081
0.38900001 0.8026901805147336 0.4192853950474716 0.6062416319966647
0.39000001 0.8016750084078192 0.41615162556644325 0.6072536426811185
0.39100001 0.8006572066077715 0.4129405504235495 0.6082614156955669
0.39200001 0.7996367744084414 0.4096475623780924 0.6092650182951194
0.39300001 0.7986137110927938 0.4062676053819816 0.6102645172188091
0.39400001 0.797588015932766 0.40279511256547496 0.6112599787035433
0.39500001 0.7965596881891284 0.39922393293729774 0.6122514684975755
0.39600001 0.7955287271113435 0.395547244211628 0.6132390518734677
0.39700001 0.7944951319374132 0.3917574484486451 0.6142227936405544
0.39800001 0.793458901893743 0.3878460462256373 0.6152027581569455
0.39900001 0.7924200361949854 0.38380348374503515 0.6161790093410264
0.40000001 0.791378534043884 0.3796189654926969 0.6171516106825267
0.40100001 0.7903343946311329 0.37528022257349636 0.6181206252531081
0.40200001 0.7892876171352031 0.3707732233532328 0.6190861157165228
0.40300001 0.788238200722196 0.36608180803527474 0.620048144338318
0.40400001 0.7871861445456765 0.3611872215253011 0.621006772995111
0.40500001 0.7861314477465065 0.3560675081465771 0.6219620631834427
0.40600001 0.7850741094526805 0.35069671541424635 0.6229140760282076
0.40700001 0.7840141287791578 0.34504382868938616 0.6238628722906686
0.40800001 0.7829515048276887 0.33907131804118634 0.6248085123760683
0.40900001 0.7818862366866337 0.3327331120502963 0.6257510563408316
0.41000001 0.7808183234307892 0.3259716998471198 0.6266905638993843
0.41100001 0.7797477641212119 0.3187138614362068 0.6276270944305755
0.41200001 0.778674557805025 0.3108641519572374 0.6285607069837098
0.41300001000000003 0.7775987035152349 0.30229452844372523 0.6294914602842075
0.41400001000000003 0.7765202002705414 0.29282695357823374 0.6304194127388971
0.41500001000000003 0.7754390470751445 0.2822022436170843 0.6313446224409228
0.41600001000000003 0.7743552429185449 0.27001929731375257 0.6322671471743008
0.41700001 0.773268786775348 0.2556018119811346 0.6331870444181111
0.41800001 0.7721796776050542 0.23765104352065708 0.6341043713503393
0.41900001 0.7710879143518615 0.21726626636488502 0.635019184851372
0.42000001 0.7699934959444396 0.17800796181775552 0.6359315415071419
0.42044878165 0.769501488554393 0.08044643140618124 0.6363401975766958
0.42100001 0.7688964212957313 0.18596500635236304 0.6368414976119342
0.42200001 0.7677966893027254 0.22762237718732442 0.6377491091708704
0.42300001 0.7666942988462392 0.25177922381337425 0.6386544319020474
0.42400001 0.7655892487906921 0.2696851124882979 0.639557521238372
0.42500001 0.7644815379838734 0.28423233537994674 0.6404584323290576
0.42600001 0.7633711652567108 0.29664407118052954 0.6413572200408211
0.42700001 0.7622581294230316 0.307562388293934 0.642253938958773
0.42800001 0.761142429279326 0.3173697009893516 0.6431486433869901
0.42900001 0.7600240636044955 0.32631372147286236 0.6440413873488103
0.43000001 0.7589030311595989 0.33456485839095546 0.6449322245868288
0.43100001 0.7577793306876096 0.3422457814321485 0.6458212085626025
0.43200001 0.7566529609131439 0.34944798456568454 0.646708392456085
0.43300001 0.7555239205422032 0.356241684803564 0.6475938291647869
0.43400001 0.7543922082619047 0.36268204980485363 0.6484775713026626
0.43500001 0.7532578227402028 0.3688132833723154 0.649359671198746
0.43600001 0.7521207626256162 0.37467140064825755 0.6502401808955282
0.43700001 0.7509810265469403 0.38028616958263495 0.6511191521470806
0.43800001 0.7498386131129596 0.3856825038542099 0.651996636416962
0.43900001 0.7486935209121499 0.39088148433682246 0.6528726848758527
0.44000001 0.7475457485123839 0.39590112265368876 0.6537473483990177
0.44100001 0.7463952944606193 0.40075694167585896 0.6546206775634914
0.44200001 0.7452421572825945 0.4054624235417583 0.6554927226451118
0.44300001 0.7440863354825021 0.4100293601225719 0.6563635336153028
0.44400001 0.7429278275426756 0.41446813052377407 0.6572331601376958
0.44500001 0.7417666319232551 0.41878792324227476 0.6581016515645521
0.44600001 0.7406027470618448 0.42299691580514703 0.6589690569330107
0.44700001 0.7394361713731888 0.42710242136170223 0.659835424961177
0.44800001 0.7382669032488048 0.43111100931598695 0.6607008040440309
0.44900001 0.7370949410566391 0.43502860536666293 0.6615652422492134
0.45000001 0.7359202831406988 0.4388605750637936 0.6624287873126526
0.45100001 0.7347429278206881 0.4426117940615185 0.6632914866340724
0.45200001 0.7335628733916281 0.44628670754914146 0.6641533872723713
0.45300001 0.7323801181234728 0.44988938081638064 0.6650145359408889
0.45400001 0.7311946602607191 0.45342354250617156 0.6658749790025902
0.45500001 0.7300064980220099 0.4568926217982889 0.6667347624651383
0.45600001 0.728815629599722 0.4602997805259758 0.6675939319758913
0.45700001 0.7276220531595576 0.463647941038897 0.6684525328168459
0.45800001 0.7264257668401126 0.4669398104765485 0.6693106098994985
0.45900001 0.7252267687524532 0.4701779019977672 0.6701682077596849
0.46000001 0.7240250569796725 0.47336455341701633 0.6710253705523538
0.46100001 0.7228206295764339 0.4765019436218006 0.6718821420463359
0.46200001 0.7216134845685257 0.47959210708358596 0.6727385656190971
0.46300001 0.7204036199523874 0.482636946724217 0.673594684251465
0.46400001 0.7191910336946207 0.48563824535852235 0.6744505405223943
0.46500001 0.7179757237315254 0.48859767589978004 0.6753061766037276
0.46600001 0.7167576879685782 0.4915168104866263 0.676161634254987
0.46700001 0.7155369242799408 0.49439712866664987 0.6770169548182213
0.46800001 0.7143134305079359 0.49724002475235723 0.6778721792128816
0.46900001 0.7130872044625169 0.5000468144489377 0.6787273479307739
0.47000001 0.7118582439207278 0.5028187408394786 0.6795825010310813
0.47100001 0.7106265466261541 0.5055569798016905 0.6804376781354623
0.47200001 0.7093921102883537 0.5082626449203465 0.6812929184232533
0.47300001 0.7081549325822867 0.5109367919513272 0.6821482606267627
0.47400001 0.7069150111477286 0.5135804228859843 0.6830037430266921
0.47500001000000003 0.7056723435886578 0.5161944896584431 0.6838594034476704
0.47600001000000003 0.7044269274726579 0.5187798975332195 0.684715279253924
0.47700001000000003 0.7031787603302784 0.5213375082060185 0.6855714073450931
0.47800001000000003 0.7019278396544023 0.5238681426466708 0.6864278241522033
0.47900001000000003 0.7006741628995843 0.5263725837097858 0.6872845656337861
0.48000001 0.6994177274813851 0.52885157853577 0.6881416672721811
0.48100001 0.69815853077569 0.531305840762318 0.6889991640700185
0.48200001 0.6968965701180021 0.5337360525642297 0.6898570905468715
0.48300001 0.6956318428027379 0.5361428665374826 0.6907154807361171
0.48400001 0.6943643460824853 0.538526907441773 0.6915743681820019
0.48500001 0.6930940771672645 0.540888773814235 0.6924337859368986
0.48600001 0.69182103322376 0.5432290394657037 0.6932937665587928
0.48700001 0.6905452113745404 0.5455482548698081 0.6941543421089804
0.48800001 0.689266608697256 0.5478469484539991 0.695015544150002
0.48900001 0.6879852222238232 0.5501256278008675 0.6958774037438008
0.49000001 0.68670104893959 0.5523847807671696 0.6967399514501161
0.49100001 0.6854140857824745 0.5546248765273549 0.6976032173251203
0.49200001 0.684124329642093 0.556846366547644 0.6984672309203123
0.49300001 0.6828317773588581 0.5590496854962431 0.6993320212816265
0.49400001 0.6815364257230696 0.5612352520946853 0.7001976169488353
0.49500001 0.6802382714739676 0.5634034699148791 0.701064045955168
0.49600001 0.6789373112987686 0.5655547281260005 0.7019313358272041
0.49700001 0.6776335418316921 0.5676894021950333 0.7027995135850252
0.49800001 0.6763269596529399 0.569807854544394 0.7036686057426039
0.49900001 0.6750175612876707 0.5719104351697955 0.7045386383084824
0.50000001 0.6737053432049385 0.573997482221252 0.705409636786678
0.50100001 0.6723903018166107 0.5760693225498388 0.7062816261778637
0.50200001 0.671072433476262 0.5781262722226567 0.7071546309808024
0.50300001 0.6697517344780269 0.5801686370081973 0.708028675194032
0.50400001 0.6684282010554425 0.5821967128341775 0.7089037823178092
0.50500001 0.6671018293802514 0.584210786219697 0.7097799753562954
0.5060000100000001 0.6657726155611834 0.5862111346834572 0.7106572768199969
0.5070000100000001 0.664440555642683 0.5881980271296504 0.7115357087284484
0.5080000100000001 0.6631056456036454 0.5901717242129517 0.7124152926131361
0.5090000100000001 0.6617678813560817 0.5921324786840217 0.7132960495206555
0.5100000100000001 0.6604272587437715 0.594080535716723 0.7141780000161024
0.5110000100000001 0.6590837735408707 0.5960161332182509 0.7150611641866935
0.5120000100000001 0.6577374214504965 0.5979395021232378 0.715945561645601
0.5130000100000001 0.6563881981032587 0.5998508666728154 0.7168312115360144
0.5140000100000001 0.6550360990557644 0.6017504446795897 0.7177181325353972
0.5150000100000001 0.6536811197890834 0.6036384477793547 0.7186063428599662
0.5160000100000001 0.6523232557071628 0.605515081670362 0.7194958602693471
0.5170000100000001 0.6509625021352153 0.6073805463408791 0.7203867020714374
0.5180000100000001 0.649598854318051 0.609235036285732 0.7212788851274415
0.5190000100000001 0.648232307418369 0.611078740712468 0.7221724258570849
0.5200000100000001 0.6468628565150101 0.6129118437377409 0.7230673402439993
0.5210000100000001 0.645490496601149 0.6147345245744734 0.7239636438412572
0.5220000100000001 0.6441152225824457 0.6165469577103372 0.7248613517770768
0.5230000100000001 0.6427370292751493 0.6183493130779959 0.7257604787606509
0.5240000100000001 0.6413559114041405 0.6201417562176168 0.7266610390881265
0.5250000100000001 0.6399718636009273 0.6219244484320404 0.7275630466487014
0.5260000100000001 0.6385848804015805 0.6236975469350178 0.7284665149308456
0.5270000100000001 0.6371949562446099 0.6254612049928886 0.7293714570286339
0.5280000100000001 0.6358020854687925 0.6272155720600658 0.7302778856481724
0.5290000100000001 0.6344062623109237 0.628960793908613 0.7311858131141313
0.5300000100000001 0.6330074809035142 0.630697012752269 0.7320952513763422
0.5310000100000001 0.6316057352724133 0.6324243673651901 0.7330062120164885
0.5320000100000001 0.6302010193343741 0.6341429931956589 0.7339187062548594
0.5330000100000001 0.6287933268945414 0.6358530224750586 0.7348327449571564
0.5340000100000001 0.6273826516438622 0.6375545843223133 0.7357483386413477
0.5350000100000001 0.6259689871564316 0.6392478048440556 0.736665497484582
0.5360000100000001 0.6245523268867469 0.640932807230693 0.7375842313301074
0.5370000100000001 0.623132664166898 0.6426097118486084 0.7385045496942404
0.5380000100000001 0.6217099922036482 0.644278636328682 0.739426461773332
0.5390000100000001 0.6202843040754543 0.6459396956512691 0.7403499764507626
0.5400000100000001 0.6188555927293772 0.6475930022278734 0.7412751023039166
0.5410000100000001 0.6174238509779088 0.6492386659796099 0.7422018476111618
0.5420000100000001 0.6159890714956922 0.6508767944126426 0.7431302203588129
0.5430000100000001 0.6145512468161539 0.6525074926907245 0.7440602282480743
0.5440000100000001 0.6131103693280219 0.6541308637049885 0.7449918787019507
0.5450000100000001 0.61166643127173 0.6557470081410882 0.7459251788721208
0.5460000100000001 0.6102194247357271 0.6573560245438529 0.7468601356457755
0.5470000100000001 0.608769341652649 0.6589580093795122 0.7477967556523932
0.5480000100000001 0.6073161737953826 0.6605530570956544 0.748735045270485
0.5490000100000001 0.6058599127730007 0.6621412601789829 0.7496750106342452
0.5500000100000001 0.6044005500265548 0.6637227092109813 0.7506166576401622
0.5510000100000001 0.6029380768247509 0.6652974929215785 0.7515599919535473
0.5520000100000001 0.6014724842594655 0.6668656982408999 0.752505019014969
0.5530000100000001 0.6000037632411206 0.668427410349188 0.7534517440466518
0.5540000100000001 0.598531904493912 0.6699827127249562 0.7544001720587189
0.5550000100000001 0.5970568985508634 0.6715316871914905 0.7553503078554088
0.5560000100000001 0.5955787357487268 0.6730744139617088 0.7563021560411499
0.5570000100000001 0.5940974062227028 0.6746109716815128 0.7572557210265559
0.5580000100000001 0.5926128999009874 0.6761414374716306 0.7582110070343118
0.5590000100000001 0.5911252064991229 0.6776658869680697 0.7591680181049546
0.5600000100000001 0.5896343155141559 0.6791843943611947 0.760126758102538
0.5610000100000001 0.5881402162185939 0.6806970324335059 0.761087230720188
0.5620000100000001 0.5866428976541551 0.6822038725961679 0.762049439485538
0.5630000100000001 0.5851423486252767 0.6837049849243461 0.763013387766055
0.5640000100000001 0.5836385576924169 0.6852004381913672 0.7639790787742271
0.5650000100000001 0.5821569012448173 0.6866902999017973 0.7649465155726496
0.5660000100000001 0.5815530836364835 0.6881746363234347 0.7659157010789619
0.5670000100000001 0.5809470876478047 0.6896535125183041 0.7668866380706844
0.5680000100000001 0.5803389060508048 0.6911269923726386 0.7678593291898992
0.5690000100000001 0.5797285315914451 0.6925951386259365 0.7688337769478364
0.5700000100000001 0.5791159569895166 0.6940580128991023 0.769809983729301
0.5710000100000001 0.5785011749385389 0.6955156757217176 0.7707879517969816
0.5720000100000001 0.5778841781056595 0.6969681865584568 0.7717676832956266
0.5730000100000001 0.5772649591315331 0.6984156038347017 0.7727491802561083
0.5740000100000001 0.5772354212234506 0.6998579849613814 0.7737324445993145
0.5750000100000001 0.5781327002775055 0.7012953863590453 0.7747174781399591
0.5760000100000001 0.5790251684722358 0.7027278634812205 0.7757042825902264
0.57700001 0.5799127920373789 0.7041554708370715 0.7766928595633054
0.57800001 0.5807955375930401 0.7055782620133809 0.7776832105767881
0.57900001 0.5816733721397221 0.706996289695898 0.7786753370559393
0.58000001 0.5825462630484327 0.7084096056900335 0.779669240336847
0.58100001 0.583414178050857 0.7098182609409759 0.7806649216694391
0.58200001 0.5842770852296159 0.7112223055532194 0.7816623822203829
0.58300001 0.5851349530085812 0.7126217888095207 0.7826616230758611
0.58400001 0.5859877501432725 0.7140167591893269 0.7836626452442077
0.58500001 0.5868354457113257 0.7154072643866662 0.7846654496584754
0.58600001 0.5876780091030381 0.7167933513275514 0.7856700371788198
0.58700001 0.5885154100119774 0.7181750661868738 0.7866764085948176
0.58800001 0.5893476184256807 0.7195524544048426 0.7876845646276508
0.58900001 0.5901746046164064 0.7209255607029608 0.7886945059321813
0.59000001 0.5909963391319843 0.7222944290995584 0.7897062330989232
0.59100001 0.5918127927867172 0.7236591029249096 0.7907197466558984
0.59200001 0.5926239366523752 0.725019624835928 0.7917350470703941
0.59300001 0.5934297420492455 0.7263760368304722 0.7927521347506227
0.59400001 0.5942301805372644 0.727728380261255 0.7937710100472681
0.59500001 0.5950252239072281 0.7290766958493944 0.7947916732549546
0.59600001 0.5958148441720613 0.730421023697596 0.7958141246135952
0.59700001 0.5965990135581677 0.7317614033029833 0.7968383643096831
0.59800001 0.597377704496849 0.7330978735696031 0.7978643924774562
0.59900001 0.5981508896157886 0.7344304728205858 0.7988922092000065
0.60000001 0.5989185417306214 0.7357592388100053 0.7999218145102873
0.60100001 0.5996806338365473 0.7370842087344244 0.8009532083920465
0.60200001 0.6004371391000413 0.738405419244149 0.8019863907806817
0.60300001 0.6011880308506017 0.739722906454182 0.8030213615640125
0.60400001 0.6019332825725944 0.7410367059549148 0.8040581205829972
0.60500001 0.6026728678971388 0.7423468528225385 0.8050966676323599
0.60600001 0.6034067605940749 0.7436533816291876 0.8061370024611598
0.60700001 0.6041349345639828 0.7449563264528515 0.8071791247733031
0.60800001 0.6048573638302678 0.7462557208870134 0.8082230342279757
0.60900001 0.6055740225313216 0.7475515980500635 0.8092687304400339
0.61000001 0.6062848849127145 0.7488439905944922 0.810316212980335
0.61100001 0.606989925319483 0.7501329307158265 0.8113654813759994
0.61200001 0.6076891181884405 0.7514184501613776 0.812416535110646
0.61300001 0.608382438040576 0.7527005802387677 0.8134693736245642
0.61400001 0.6090698594734861 0.753979351824247 0.8145239963148451
0.61500001 0.6097513571538803 0.7552547953708127 0.8155804025354583
0.61600001 0.6104269058101274 0.7565269409161368 0.8166385915973166
0.61700001 0.6110964802248579 0.7577958180903088 0.8176985627682659
0.61800001 0.6117600552276157 0.759061456123383 0.8187603152730705
0.61900001 0.6124176056875715 0.760323883852764 0.8198238482933481
0.62000001 0.6130691065062658 0.7615831297304096 0.8208891609674779
0.62100001 0.6137145326104172 0.7628392218298711 0.8219562523904873
0.62200001 0.6143538589447645 0.7640921878531586 0.8230251216138956
0.62300001 0.6149870604649665 0.7653420551374771 0.824095767645557
0.62400001 0.61561411213052 0.7665888506617707 0.8251681894494604
0.62500001 0.6162349888977601 0.7678326010531455 0.8262423859455195
0.62600001 0.616849665712854 0.7690733325931339 0.827318356009357
0.62700001 0.6174581175048786 0.7703110712238244 0.828396098472037
0.62800001 0.6180603191789045 0.7715458425538488 0.8294756121198323
0.62900001 0.6186562456091258 0.7727776718642339 0.8305568956939372
0.63000001 0.6192458716320308 0.7740065841141327 0.8316399478901992
0.6310000100000001 0.6198291720396016 0.7752326039464118 0.8327247673588285
0.6320000100000001 0.6204061215725478 0.7764557556931374 0.8338113527041021
0.6330000100000001 0.6209766949135609 0.7776760633809223 0.8348997024840702
0.6340000100000001 0.6215408666806146 0.7788935507361648 0.8359898152102485
0.6350000100000001 0.6220986114202783 0.7801082411901709 0.8370816893473243
0.6360000100000001 0.6226499036010634 0.7813201578841684 0.8381753233128513
0.6370000100000001 0.6231947176067986 0.7825293236742189 0.8392707154769344
0.6380000100000001 0.6237330277300127 0.7837357611359983 0.8403678641619576
0.6390000100000001 0.6242648081653608 0.7849394925695176 0.841466767642266
0.6400000100000001 0.6247900330030457 0.7861405400037047 0.8425674241438881
0.6410000100000001 0.6253086762222864 0.7873389252009039 0.843669831844243
0.6420000100000001 0.625820711684774 0.7885346696612976 0.8447739888718878
0.6430000100000001 0.6263261131281601 0.7897277946272029 0.8458798933062215
0.6440000100000001 0.6268248541595713 0.7909183210873001 0.8469875431772511
0.6450000100000001 0.6273169082490949 0.7921062697807754 0.8480969364653377
0.6460000100000001 0.6278022487233199 0.7932916612013611 0.8492080711009597
0.6470000100000001 0.6282808487588633 0.794474515601308 0.850320944964495
0.6480000100000001 0.628752681375905 0.7956548529952762 0.8514355558860188
0.6490000100000001 0.6292177194317364 0.7968326931641287 0.852551901645095
0.6500000100000001 0.6296759356143029 0.7980080556586719 0.8536699799706088
0.6510000100000001 0.6301273024357714 0.799180959803304 0.8547897885406024
0.6520000100000001 0.6305717922260551 0.8003514246995994 0.8559113249821191
0.6530000100000001 0.6310093771263886 0.8015194692298151 0.8570345868710848
0.6540000100000001 0.6314400290828669 0.8026851120603292 0.8581595717321763
0.6550000100000001 0.6318637198399892 0.8038483716450086 0.8592862770387532
0.6560000100000001 0.6322804209341987 0.8050092662285183 0.8604147002127471
0.6570000100000001 0.6326901036874195 0.8061678138495599 0.8615448386246248
0.6580000100000001 0.633092739200567 0.8073240323440357 0.8626766895933407
0.6590000100000001 0.6334882983470729 0.8084779393481797 0.8638102503863136
0.6600000100000001 0.6338767517663688 0.8096295523015956 0.8649455182194222
0.6610000100000001 0.6342580698573818 0.8107788884502516 0.866082490257026
0.6620000100000001 0.634632222772001 0.8119259648494251 0.8672211636120075
0.6630000100000001 0.6349991804085172 0.8130707983665755 0.8683615353458081
0.6640000100000001 0.6353589124050635 0.814213405684169 0.869503602468531
0.6650000100000001 0.6357113881330166 0.8153538033024441 0.870647361939016
0.6660000100000001 0.6360565766903824 0.8164920075421398 0.871792810664972
0.6670000100000001 0.6363944468951588 0.8176280345471572 0.872939945503095
0.6680000100000001 0.6367249672786603 0.8187619002871727 0.874088763259242
0.6690000100000001 0.6370481060788215 0.8198936205602058 0.8752392606885985
0.6700000100000001 0.6373638312334798 0.821023210995146 0.8763914344958721
0.6710000100000001 0.6376721103735901 0.8221506870542136 0.8775452813355165
0.6720000100000001 0.637972910816451 0.8232760640353955 0.8787007978119545
0.6730000100000001 0.6382661995588523 0.8243993570748235 0.8798579804798472
0.6740000100000001 0.6385519432702125 0.8255205811491159 0.8810168258443474
0.6750000100000001 0.6388301082856591 0.8266397510776617 0.8821773303614142
0.6760000100000001 0.6391006605990692 0.8277568815248914 0.883339490438111
0.6770000100000001 0.6393635658560677 0.8288719870024738 0.8845033024329354
0.6780000100000001 0.6396187893469718 0.8299850818715019 0.8856687626561686
0.6790000100000001 0.6398662959996967 0.8310961803446072 0.8868358673702458
0.6800000100000001 0.6401060503725929 0.8322052964880842 0.888004612790129
0.6810000100000001 0.6403380166472413 0.833312444223919 0.8891749950837132
0.6820000100000001 0.6405621586211948 0.8344176373318256 0.8903470103722462
0.6830000100000001 0.6407784397006422 0.8355208894512302 0.8915206547307544
0.6840000100000001 0.6409868228930321 0.8366222140832148 0.8926959241884979
0.6850000100000001 0.6411872707996222 0.8377216245924394 0.8938728147294335
0.6860000100000001 0.6413797456079595 0.8388191342090261 0.8950513222926962
0.6870000100000001 0.6415642090843017 0.8399147560303958 0.896231442773091
0.6880000100000001 0.6417406225659587 0.8410085030231021 0.8974131720216078
0.6890000100000001 0.6419089469535624 0.8421003880246021 0.8985965058459431
0.6900000100000001 0.6420691427032587 0.8431904237450194 0.8997814400110322
0.6910000100000001 0.6422211698188268 0.8442786227688683 0.9009679702396096
0.6920000100000001 0.6423649878437103 0.8453649975567451 0.9021560922127623
0.6930000100000001 0.6425005558529546 0.8464495604469944 0.9033458015705151
0.6940000100000001 0.6426278324450837 0.847532323657354 0.9045370939124042
0.6950000100000001 0.6427467757338501 0.8486132992865547 0.9057299647980916
0.6960000100000001 0.6428573433399225 0.8496924993159048 0.9069244097479636
0.6970000100000001 0.6429594923824545 0.8507699356108522 0.9081204242437457
0.6980000100000001 0.6430531794705682 0.8518456199225108 0.9093180037291537
0.6990000100000001 0.6431383606947235 0.8529195638891572 0.9105171436105075
0.7000000100000001 0.6432149916179896 0.8539917790377317 0.9117178392573976
0.7010000100000001 0.6432830272671979 0.8550622767852567 0.912920086003329
0.7020000100000001 0.6433424221239822 0.856131068440305 0.9141238791463941
0.7030000100000001 0.6433931301157213 0.8571981652043855 0.915329213949937
0.70400001 0.6434351046063216 0.8582635781733363 0.9165360856432461
0.70500001 0.6434682983869174 0.8593273183386699 0.9177444894222183
0.70600001 0.6434926636664138 0.8603893965889343 0.9189544204500792
0.70700001 0.643508152061907 0.8614498237110143 0.9201658738580509
0.70800001 0.6435147145889766 0.8625086103914373 0.9213788447460781
0.70900001 0.6435123016518183 0.8635657672176389 0.9225933281835222
0.71000001 0.6435008630332523 0.8646213046792228 0.9238093192098827
0.71100001 0.6434803478845684 0.8656752331691983 0.9250268128355078
0.71200001 0.643450704715222 0.8667275629851876 0.9262458040423128
0.71300001 0.6434118813823747 0.8677783043306244 0.9274662877845067
0.71400001 0.6433638250802705 0.8688274673159321 0.9286882589893148
0.71500001 0.6433064823294397 0.8698750619596793 0.9299117125577127
0.71600001 0.6432397989657346 0.8709210981897203 0.9311366433651458
0.71700001 0.6431637201291931 0.8719655858443102 0.9323630462622623
0.71800001 0.643078190252697 0.8730085346732274 0.9335909160756558
0.71900001 0.6429831530504736 0.8740499543388365 0.9348202476085832
0.72000001 0.6428785515063772 0.8750898544171712 0.9360510356417114
0.72100001 0.6427643278619801 0.8761282443989906 0.937283274933837
0.72200001 0.6426404236044575 0.8771651336908051 0.9385169602226314
0.72300001 0.6425067794542625 0.8782005316159112 0.9397520862253586
0.72400001 0.6423633353525735 0.8792344474153845 0.9409886476396233
0.72500001 0.642210030448528 0.8802668902490747 0.9422266391440821
0.72600001 0.642046803086215 0.8812978691965812 0.9434660553991807
0.72700001 0.6418735907914375 0.8823273932582126 0.9447068910478817
0.72800001 0.6416903302582174 0.8833554713559341 0.9459491407163779
0.72900001 0.6414969573350614 0.8843821123342943 0.9471927990148243
0.73000001 0.6412934070109537 0.8854073249613457 0.9484378605380387
0.73100001 0.6410796134010859 0.8864311179295465 0.9496843198662375
0.73200001 0.640855509732306 0.8874534998566522 0.9509321715657261
0.73300001 0.640621028328291 0.8884744792865988 0.9521814101896129
0.73400001 0.6403761005944139 0.8894940646903435 0.9534320302785145
0.73500001 0.6401206570023134 0.8905122644667446 0.9546840263612499
0.73600001 0.6398546270741544 0.891529086943385 0.9559373929555391
0.73700001 0.6395779393665607 0.8925445403773957 0.9571921245686834
0.73800001 0.6392905214542172 0.8935586329562781 0.9584482156982531
0.73900001 0.6389922999131342 0.8945713727986963 0.9597056608327703
0.74000001 0.6386832003035591 0.8955827679552815 0.9609644544523713
0.74100001 0.6383631471525106 0.8965928264093935 0.9622245910294889
0.74200001 0.6380320639359681 0.8976015560779018 0.963486065029497
0.74300001 0.6376898730606356 0.8986089648119361 0.9647488709113801
0.74400001 0.6373364958453456 0.8996150603976333 0.9660130031283717
0.74500001 0.6369718525020214 0.9006198505568737 0.9672784561286066
0.74600001 0.6365958621162329 0.9016233429479984 0.9685452243557491
0.74700001 0.6362084426273096 0.9026255451665303 0.9698133022496286
0.74800001 0.6358095108079964 0.9036264647458805 0.9710826842468608
0.74900001 0.635398982243655 0.9046261091580328 0.9723533647814626
0.75000001 0.6349767713109726 0.9056244858142346 0.9736253382854612
0.75100001 0.6345427911561806 0.9066216020656721 0.9748985991894944
0.75200001 0.63409695367276 0.907617465204123 0.9761731419234128
0.75300001 0.6336391694786071 0.9086120824626341 0.9774489609168548
0.75400001 0.6331693478926771 0.9096054610161463 0.9787260505998394
0.75500001 0.6326873969110268 0.910597607982145 0.980004405403326
0.7560000100000001 0.6321932231823102 0.9115885304212816 0.9812840197597845
0.7570000100000001 0.6316867319826373 0.9125782353379984 0.9825648881037571
0.7580000100000001 0.6311678271898407 0.9135667296811375 0.9838470048723944
0.7590000100000001 0.6306364112570734 0.9145540203445441 0.9851303645060114
0.7600000100000001 0.6300923851857481 0.9155401141676626 0.9864149614486067
0.7610000100000001 0.6295356484977989 0.9165250179361175 0.9877007901483994
0.7620000100000001 0.6289660992072118 0.9175087383823017 0.9889878450583363
0.7630000100000001 0.6283836337908305 0.9184912821859365 0.9902761206366107
0.7640000100000001 0.6277881471583973 0.9194726559746407 0.9915656113471542
0.7650000100000001 0.6271795326218026 0.9204528663244858 0.9928563116601334
0.7660000100000001 0.6265576818635246 0.9214319197605433 0.9941482160524381
0.7670000100000001 0.6259224849042081 0.9224098227574191 0.9954413190081525
0.7680000100000001 0.625273830069396 0.9233865817397987 0.9967356150190256
0.7690000100000001 0.6246116039553188 0.9243622030829622 0.9980310985849313
0.7700000100000001 0.6239356913937829 0.9253366931133092 0.9993277642143221
0.7710000100000001 0.6232459754160512 0.9263100581088661 1.0006256064246706
0.7720000100000001 0.6225423372157485 0.9272823042998009 1.0019246197429053
0.7730000100000001 0.6218246561106947 0.9282534378689126 1.0032247987058387
0.7740000100000001 0.6210928095036752 0.9292234649521205 1.004526137860589
0.7750000100000001 0.62034667284208 0.9301923916389625 1.005828631764984
0.7760000100000001 0.6195861195763781 0.9311602239730661 1.007132274987976
0.7770000100000001 0.6188110211173926 0.9321269679526191 1.0084370621100238
0.7780000100000001 0.6180212467923045 0.9330926295308466 1.0097429877234885
0.7790000100000001 0.6172166637993819 0.9340572146164565 1.0110500464330108
0.7800000100000001 0.6163971371613364 0.9350207290741096 1.0123582328558784
0.7810000100000001 0.6155625296772874 0.9359831787248606 1.0136675416223895
0.7820000100000001 0.6147127018732794 0.9369445693465965 1.0149779673762132
0.7830000100000001 0.6138475119512576 0.9379049066744881 1.0162895047747322
0.7840000100000001 0.6129668157365135 0.9389399202869778 1.0176021484893827
0.7850000100000001 0.6120704666234585 0.9405546777389205 1.018915893205981
0.7860000100000001 0.6111583155197231 0.942168068898144 1.0202307336250602
0.7870000100000001 0.6102302107884826 0.9437800996805259 1.021546664462175
0.7880000100000001 0.609285998188941 0.9453907759603118 1.0228636804482103
0.7890000100000001 0.6083255208149073 0.9470001035705218 1.0241817763296868
0.7900000100000001 0.6073486190313896 0.948608088303355 1.0255009468690601
0.7910000100000001 0.6063551304091009 0.9502147359105892 1.026821186844989
0.7920000100000001 0.6053448896568162 0.951820052103974 1.0281424910526327
0.7930000100000001 0.6043177285514938 0.9534240425556209 1.0294648543039129
0.7940000100000001 0.6032734758660238 0.9550267128983881 1.0307882714277705
0.7950000100000001 0.6022119572945693 0.9566280687262617 1.0321127372704464
0.7960000100000001 0.6011329953753458 0.9582281155947234 1.033438246695706
0.7970000100000001 0.6000364094107398 0.9598268590211301 1.03476479458509
0.7980000100000001 0.5989220153846664 0.9614243044850734 1.0360923758381646
0.7990000100000001 0.5977896258770337 0.9630204574287433 1.0374209853727285
0.8000000100000001 0.5966390499751938 0.9646153232572847 1.0387506181250465
0.8010000100000001 0.5954700931822235 0.9662089073391463 1.0400812690500691
0.8020000100000001 0.5942825573219291 0.9678012150064352 1.041412933121631
0.8030000100000001 0.5930762404404041 0.969392251555254 1.0427456053326605
0.8040000100000001 0.5918509367039768 0.9709820222460465 1.044079280695374
0.8050000100000001 0.59060643629341 0.9725705323039263 1.0454139542414607
0.8060000100000001 0.5893425252941445 0.9741577869190139 1.0467496210222778
0.8070000100000001 0.5880589855824345 0.9757437912467604 1.0480862761090115
0.8080000100000001 0.5867555947071482 0.9773285504082764 1.0494239145928606
0.8090000100000001 0.5854321257670696 0.9789120694906426 1.0507625315851994
0.8100000100000001 0.5840883472834372 0.9804943535472329 1.0521021222177243
0.8110000100000001 0.5827240230675265 0.9820754075980249 1.0534426816426217
0.8120000100000001 0.5813389120830181 0.9836552366299065 1.054784205032708
0.8130000100000001 0.5799327683029012 0.9852338455969821 1.056126687581577
0.8140000100000001 0.5785053405606315 0.9868112394208709 1.0574701245037208
0.8150000100000001 0.5770563723952632 0.9883874229910101 1.0588145110346823
0.8160000100000001 0.5755856018902507 0.9899624011649386 1.0601598424311522
0.8170000100000001 0.5740927615055919 0.9915361787686003 1.061506113971115
0.8180000100000001 0.5725775779029624 0.9931087605966228 1.0628533209539455
0.8190000100000001 0.5710397717635023 0.9946801514126022 1.0642014587005262
0.8200000100000001 0.5694790575978249 0.9962503559493836 1.0655505225533441
0.8210000100000001 0.5678951435478823 0.9978193789093405 1.0669005078765956
0.8220000100000001 0.5662877311802113 0.9993872249646458 1.0682514100562759
0.8230000100000001 0.5646565152701077 1.000953898757549 1.0696032245002696
0.8240000100000001 0.5630011835762423 1.0025194049006294 1.0709559466384297
0.8250000100000001 0.5613214166051662 1.0040837479770814 1.072309571922669
0.8260000100000001 0.5596168873651499 1.0056469325409545 1.0736640958270145
0.8270000100000001 0.5578872611087702 1.00720896311743 1.075019513847699
0.8280000100000001 0.5561321950635585 1.0087698442030653 1.076375821503213
0.8290000100000001 0.5543513381500667 1.0103295802660488 1.0777330143343675
0.8300000100000001 0.552544330686585 1.011888175746453 1.0790910879043527
0.8310000100000001 0.5507108040797299 1.0134456350564802 1.080450037798791
0.8320000100000001 0.5488503805000642 1.0150019625807025 1.081809859625782
0.83300001 0.5469626725418298 1.0165571626763124 1.0831705490159484
0.83400001 0.5450472828658406 1.0181112396733474 1.0845321016224823
0.83500001 0.5431038038244557 1.019664197874944 1.0858945131211681
0.83600001 0.5411318170675683 1.0212160415575524 1.0872577792104263
0.83700001 0.5391308931283457 1.0227667749711844 1.0886218956113372
0.83800001 0.5371005909874474 1.0243164023396267 1.0899868580676657
0.83900001 0.5350404576143393 1.0258649278606806 1.0913526623458856
0.84000001 0.5329500274841541 1.0274123557063721 1.092719304235193
0.84100001 0.5308288220684978 1.0289586900231817 1.094086779547526
0.84200001 0.5286763492984401 1.03050393493226 1.0954550841175683
0.84300001 0.5264921029977634 1.0320480945296424 1.096824213802763
0.84400001 0.5242755622844294 1.0335911728864653 1.0981941644833162
0.84500001 0.5220261909380203 1.035133174049172 1.0995649320621923
0.84600001 0.5197434367307205 1.0366741020397297 1.1009365124651207
0.84700001 0.5174267307192221 1.0382139608558307 1.1023089016405805
0.84800001 0.5150754864946631 1.0397527544710925 1.1036820955598057
0.84900001 0.5126890993875008 1.0412904868352737 1.1050560902167568
0.85000001 0.5102669456239125 1.0428271618744605 1.1064308816281234
0.85100001 0.507808381429995 1.0443627834912705 1.1078064658332973
0.85200001 0.5053127420797286 1.045897355565045 1.1091828388943599
0.85300001 0.5027793408822507 1.0474308819520528 1.1105599968960538
0.85400001 0.5002074681035735 1.048963366485663 1.11193793594576
0.85500001 0.49759638981741344 1.050494812976559 1.1133166521734723
0.85600001 0.49494534667925727 1.052025225212899 1.11469614173177
0.85700001 0.4922535526172059 1.053554606960522 1.1160764007957784
0.85800001 0.4895201934324916 1.0550829619631281 1.1174574255631413
0.85900001 0.4867444253017872 1.0566102939424478 1.1188392122539852
0.86000001 0.48392537317263606 1.0581366065984377 1.1202217571108672
0.86100001 0.48106212904236745 1.059661903609446 1.1216050563987527
0.86200001 0.47815375010981853 1.061186188632394 1.1229891064049589
0.86300001 0.4751992567879943 1.0627094653029536 1.1243739034391131
0.86400001 0.4721976305644246 1.0642317372357097 1.1257594438331076
0.86500001 0.4691478116944859 1.0657530080243405 1.1271457239410487
0.86600001 0.4660486967111674 1.067273281241782 1.128532740139203
0.86700001 0.46289913573280694 1.0687925604403903 1.12992048882595
0.86800001 0.4596979295480364 1.0703108491521165 1.131308966421723
0.86900001 0.45644382645456466 1.0718281508886667 1.1326981693689497
0.87000001 0.4531355188254606 1.073344469141654 1.1340880941320024
0.87100001 0.44977163937313275 1.0748598073827764 1.1354787371971315
0.87200001 0.4463507570772199 1.0763741690639612 1.1368700950724027
0.87300001 0.4428713727380106 1.077887557617529 1.138262164287642
0.87400001 0.4393319141116368 1.079399976456343 1.139654941394363
0.87500001 0.4357307305770346 1.080911428973969 1.141048422965706
0.87600001 0.4320660872773598 1.0824219185448287 1.1424426055963626
0.87700001 0.4283361586699522 1.083931448524338 1.1438374859025184
0.87800001 0.42453902140882976 1.0854400222490714 1.1452330605217727
0.87900001 0.42067264647174707 1.0869476430369034 1.1466293261130704
0.88000001 0.4167348904296126 1.0884543141871441 1.1480262793566343
0.8810000100000001 0.41272348573917744 1.0899600389807091 1.1494239169538787
0.8820000100000001 0.40863602991961473 1.0914648206802349 1.1508222356273552
0.8830000100000001 0.4044699734492273 1.0929686625302408 1.1522212321206462
0.8840000100000001 0.4002226061890925 1.094471567757258 1.1536209031983182
0.8850000100000001 0.3958910421046906 1.0959735395699726 1.1550212456458233
0.8860000100000001 0.3914722020129164 1.0974745811593642 1.156422256269425
0.8870000100000001 0.3869627940283274 1.098974695698839 1.1578239318961214
0.8880000100000001 0.382359291316421 1.1004738863443682 1.1592262693735618
0.8890000100000001 0.377657906679609 1.1019721562346119 1.1606292655699644
0.8900000100000001 0.37285456339912476 1.1034695084910702 1.1620329173740245
0.8910000100000001 0.36794486162706863 1.1049659462182024 1.1634372216948505
0.8920000100000001 0.36292403945938334 1.106461472503547 1.1648421754618636
0.8930000100000001 0.3577869276120422 1.107956090417871 1.166247775624708
0.8940000100000001 0.35252789635424175 1.109449803015275 1.167654019153181
0.8950000100000001 0.3471407930040419 1.1109426133333422 1.1690609030371368
0.8960000100000001 0.34161886783558093 1.1124345243932465 1.170468424286393
0.8970000100000001 0.3359546856432959 1.1139255391998781 1.1718765799306516
0.8980000100000001 0.330140019401713 1.1154156607419714 1.1732853670194123
0.8990000100000001 0.32416572136817484 1.1169048919922209 1.1746947826218723
0.9000000100000001 0.318021565482453 1.1183932359074036 1.1761048238268395
0.9010000100000001 0.31169605284526686 1.1198806954285034 1.1775154877426497
0.9020000100000001 0.3051761691414207 1.121367273480811 1.1789267714970637
0.9030000100000001 0.29844707870247034 1.1228529729740624 1.180338672237188
0.9040000100000001 0.29149173383333454 1.124337796802537 1.1817511871293709
0.9050000100000001 0.2842903690191201 1.1258217478451857 1.1831643133591159
0.9060000100000001 0.2768198359696844 1.12730482896573 1.1845780481309904
0.9070000100000001 0.26905271424356375 1.1287870430127858 1.1859923886685253
0.9080000100000001 0.26095609833002414 1.1302683928199702 1.1874073322141345
0.9090000100000001 0.2524899063211911 1.1317488812060073 1.1888228760290052
0.9100000100000001 0.24360446021861132 1.1332285109748454 1.1902390173930122
0.9110000100000001 0.23423691890781173 1.134707284915762 1.1916557536046242
0.9120000100000001 0.22430582953335976 1.1361852058034623 1.1930730819808073
0.9130000100000001 0.21370243978455397 1.137662276398201 1.1944909998569206
0.9140000100000001 0.20227609187950155 1.1391384994458675 1.195909504586645
0.9150000100000001 0.18980795819965873 1.1406138776781147 1.1973285935418536
0.9160000100000001 0.1759594366116245 1.1420884138124416 1.1987482641125506
0.9170000100000001 0.1601574759583159 1.1435621105522977 1.2001685137067524
0.9180000100000001 0.14128774700961375 1.145034970587194 1.2015893397503945
0.9190000100000001 0.11655454837541589 1.1465069965927956 1.2030107396872451
0.919863915785 0.08044643140618124 1.1477780189277578 1.204239155416556
0.9200000100000001 0.09171939444557518 1.1479781912310227 1.2044327109788033
0.9210000100000001 0.12727036538898054 1.149448557150152 1.2058552511041951
0.9220000100000001 0.145766674328935 1.150918096984907 1.207278357560092
0.9230000100000001 0.1599900517260639 1.1523868133565611 1.2087020278606022
0.9240000100000001 0.17221104882401736 1.1538547088730322 1.2101262595371776
0.9250000100000001 0.1832987893120978 1.1553217861289684 1.2115510501385256
0.9260000100000001 0.19368960858161186 1.1567880477058645 1.212976397230492
0.9270000100000001 0.20363814910694464 1.158253496172123 1.2144022983959888
0.9280000100000001 0.2133080463707038 1.159718134083176 1.21582875123488
0.9290000100000001 0.2228114949004972 1.1611819639815613 1.2172557533638915
0.9300000100000001 0.23222878616871137 1.1626449883970136 1.2186833024165116
0.9310000100000001 0.24161884674583858 1.1641072098465537 1.220111396042904
0.9320000100000001 0.25102532939218464 1.1655686308345872 1.221540031909802
0.9330000100000001 0.26048036129899643 1.1670292538529843 1.2229692077004048
0.9340000100000001 0.2700070095444143 1.1684890813811593 1.224398921114308
0.9350000100000001 0.2796210313897519 1.1699481158861813 1.2258291698673731
0.9360000100000001 0.2893322227829417 1.1714063598228295 1.2272599516916658
0.9370000100000001 0.29914553640059277 1.1728638156337035 1.2286912643353265
0.9380000100000001 0.3090620569188334 1.1743204857492948 1.2301231055625055
0.9390000100000001 0.3190798716537519 1.1757763725880734 1.231555473153242
0.9400000100000001 0.3291948471961968 1.1772314785565707 1.2329883649033837
0.9410000100000001 0.3394013100334616 1.1786858060494567 1.2344217786244933
0.9420000100000001 0.34969262620673186 1.1801393574496357 1.2358557121437415
0.9430000100000001 0.3600616776312324 1.1815921351283074 1.2372901633038176
0.9440000100000001 0.3705012375658632 1.1830441414450612 1.2387251299628412
0.9450000100000001 0.381004252626048 1.184495378747948 1.2401606099942548
0.9460000100000001 0.3915640424342799 1.1859458493735682 1.2415966012867465
0.9470000100000001 0.40217443004640496 1.1873955556471276 1.2430331017441363
0.9480000100000001 0.41282981676636216 1.1888444998825451 1.2444701092852986
0.9490000100000001 0.423525214234347 1.190292684382507 1.245907621844062
0.9500000100000001 0.43425624518689404 1.19174011143855 1.2473456373691163
0.9510000100000001 0.4450191224411601 1.1931867833311303 1.2487841538239173
0.9520000100000001 0.45581061375001625 1.1946327023297116 1.250223169186603
0.9530000100000001 0.4666279984024558 1.1960778706928328 1.2516626814498868
0.9540000100000001 0.47746901990783824 1.1975222906681682 1.2531026886209746
0.9550000100000001 0.48833183783909956 1.1989659644926178 1.2545431887214749
0.9560000100000001 0.49921498091355676 1.2004088943923745 1.2559841797873041
0.9570000100000001 0.5101173026318326 1.201851082582988 1.2574256598685924
0.9580000100000001 0.5210379402373159 1.2032925312694442 1.2588676270295933
0.9590000100000001 0.5319762773610934 1.2047332426462336 1.2603100793485968
0.96000001 0.5429319104441519 1.2061732188974152 1.2617530149178415
0.96100001 0.5539046188487543 1.2076124621966935 1.263196431843411
0.96200001 0.5648943384594658 1.2090509747074807 1.2646403282451644
0.96300001 0.5759011385113585 1.2104887585829662 1.2660847022566228
0.96400001 0.586925201353626 1.2119258159661874 1.267529552024904
0.96500001 0.5979668048501705 1.2133621489900928 1.2689748757106163
0.96600001 0.6090263071265061 1.2147977597776012 1.270420671487778
0.96700001 0.6201041333888179 1.2162326504416885 1.2718669375437324
0.96800001 0.6312007645624567 1.217666823085422 1.2733136720790525
0.96900001 0.6423167275205158 1.219100279802054 1.2747608733074567
0.97000001 0.6534525866970367 1.2205330226750688 1.276208539455719
0.97100001 0.6646089369023238 1.2219650537782518 1.2776566687635926
0.97200001 0.675786397179531 1.2233963751757488 1.2791052594837147
0.97300001 0.6869856055614748 1.2248269889221302 1.2805543098815142
0.97400001 0.6982072146045345 1.2262568970624574 1.2820038182351536
0.97500001 0.7094518875925858 1.2276861016323337 1.2834537828353976
0.97600001 0.7207202953180082 1.229114604657977 1.2849042019855852
0.97700001 0.7320131133593132 1.230542408156266 1.286355074001494
0.97800001 0.7433310197858637 1.2319695141348177 1.2878063972112817
0.97900001 0.7546746932295912 1.2333959245920332 1.2892581699554106
0.98000001 0.7660448112719926 1.2348216415171545 1.290710390586541
0.98100001 0.7774420491016371 1.2362466668903391 1.2921630574694627
0.98200001 0.7888670784038366 1.237671002682695 1.2936161689810133
0.98300001 0.800320566449228 1.2390946508563634 1.295069723509989
0.98400001 0.8118031753528446 1.2405176133645561 1.2965237194570736
0.98500001 0.8233155614790063 1.2419398921516145 1.2979781552347365
0.98600001 0.8348583749709254 1.2433614891530778 1.2994330292671823
0.98700001 0.846432259386829 1.244782406295725 1.3008883399902456
0.98800001 0.8580378514268653 1.246202645497637 1.3023440858513178
0.98900001 0.8696757807373499 1.2476222086682447 1.3038002653092768
0.99000001 0.8813466697806696 1.2490410977083968 1.3052568768343928
0.99100001 0.8930511337609024 1.250459314510398 1.3067139189082604
0.99200001 0.9047897805964819 1.2518768609580677 1.3081713900237153
0.99300001 0.9165632109324993 1.2532937389268004 1.3096292886847578
0.99400001 0.9283720181863204 1.2547099502836083 1.3110876134064775
0.99500001 0.9402167886209166 1.2561254968871751 1.3125463627149703
0.99600001 0.9520981014413148 1.2575403805879126 1.3140055351472688
0.99700001 0.9640165289099937 1.2589546032280028 1.3154651292512574
0.99800001 0.9759726364778408 1.260368166641465 1.3169251435856097
0.99900001 0.9879669829275683 1.2617810726541867 1.3183855767196966


==> maxeig_d3g2_phirange.txt <==
x arg(beta) phi arg(alpha)
0.0 0.7173448044494396 0.674024606362153 0.6740246063621533
0.008 0.7163752376359627 0.6740246063621521 0.6740246063621533
0.016 0.7154021218205506 0.6740246063621554 0.674024606362156
0.024 0.7144223694081947 0.6740246063621572 0.6740246063621526
0.032 0.7134324911752941 0.6740246063621542 0.674024606362155
0.04 0.7124286533399593 0.6740246063621541 0.6740246063621538
0.048 0.7114067390945298 0.6740246063621539 0.6740246063621537
0.056 0.7103624122722763 0.6740246063621534 0.6740246063621549
0.064 0.7092911811136546 0.6740246063621544 0.6740246063621547
0.07200000000000001 0.7081884604857303 0.6740246063621554 0.6740246063621526
0.08 0.7070496313433398 0.6740246063621557 0.6740246063621541
0.088 0.7058700966602964 0.6740246063621529 0.6740246063621519
0.096 0.7046453334705394 0.6740246063621531 0.674024606362154
0.10400000000000001 0.703370941020413 0.6740246063621533 0.6740246063621539
0.112 0.7020426853307811 0.6740246063621529 0.6740246063621517
0.12 0.7006565406948282 0.6740246063621536 0.6740246063621548
0.128 0.6992087287932174 0.6740246063621544 0.674024606362154
0.136 0.6976957561940348 0.6740246063621539 0.6740246063621542
0.14400000000000002 0.6961144510223624 0.6740246063621522 0.6740246063621539
0.152 0.6944619995354563 0.6740246063621542 0.6740246063621547
0.16 0.6927359832233867 0.6740246063621539 0.6740246063621551
0.168 0.6909344168714795 0.6740246063621541 0.6740246063621527
0.176 0.6890557877665745 0.6740246063621554 0.6740246063621529
0.184 0.6870990959045848 0.6740246063621537 0.6740246063621528
0.192 0.6850638946644501 0.6740246063621526 0.6740246063621554
0.2 0.6829503309646078 0.6740246063621514 0.6740246063621524
0.20800000000000002 0.6807591834358077 0.6740246063621531 0.6740246063621539
0.216 0.678491896667022 0.6740246063621551 0.6740246063621547
0.224 0.6761506091684476 0.6740246063621531 0.674024606362157
0.232 0.6741954968074874 0.6740246063621542 0.6740246063621536
0.24 0.6757856949932943 0.6740246063621537 0.6740246063621572
0.248 0.6773498989886056 0.6740246063621547 0.6740246063621537
0.256 0.6788879383115448 0.6740246063621546 0.6740246063621554
0.264 0.6803996873730354 0.6740246063621522 0.6740246063621528
0.272 0.6818850604488391 0.6740246063621533 0.6740246063621558
0.28 0.6833440073515081 0.6740246063621536 0.6740246063621548
0.28800000000000003 0.6847765097063172 0.6740246063621546 0.6740246063621543
0.296 0.6861825777506424 0.6740246063621558 0.6740246063621548
0.304 0.6875622475891875 0.6740246063621538 0.6740246063621531
0.312 0.6889155788481754 0.6740246063621566 0.6740246063621532
0.32 0.6902426526808012 0.674024606362155 0.6740246063621534
0.328 0.6915435700838432 0.674024606362155 0.6740246063621544
0.336 0.6928184504917951 0.6740246063621543 0.6740246063621529
0.34400000000000003 0.6940674306204535 0.6740246063621553 0.674024606362157
0.352 0.6952906635365704 0.6740246063621541 0.6740246063621529
0.36 0.6964883179343309 0.674024606362156 0.674024606362152
0.368 0.6976605776028325 0.6740246063621533 0.6740246063621556
0.376 0.6988076410719947 0.6740246063621538 0.6740246063621534
0.384 0.6999297214269123 0.6740246063621523 0.6740246063621542
0.392 0.7016647463249918 0.6740246063621566 0.6740246063621544
0.4 0.7035534784255576 0.6740246063621546 0.6740246063621536
0.40800000000000003 0.7054991888267644 0.6740246063621532 0.674024606362154
0.41600000000000004 0.7075049628697392 0.674024606362154 0.6740246063621551
0.424 0.709573767226456 0.6740246063621533 0.6740246063621531
0.432 0.711708171382016 0.6740246063621533 0.6740246063621537
0.44 0.7139100051303143 0.674024606362155 0.6740246063621523
0.448 0.7161799625693865 0.6740246063621518 0.6740246063621547
0.456 0.7185171783421819 0.6740246063621542 0.6740246063621548
0.464 0.7209188199484752 0.6740246063621553 0.6740246063621537
0.47200000000000003 0.7233797564328381 0.6740246063621546 0.6740246063621543
0.48 0.7258923717370689 0.6740246063621538 0.6740246063621553
0.488 0.7284465832013162 0.6740246063621549 0.6740246063621548
0.496 0.7310300983486127 0.6740246063621549 0.6740246063621542
0.504 0.7336288999248157 0.6740246063621547 0.6740246063621547
0.512 0.7362279022233077 0.6740246063621552 0.6740246063621554
0.52 0.7388116869438884 0.6740246063621551 0.6740246063621541
0.528 0.7413652162521913 0.6740246063621526 0.6740246063621539
0.536 0.7438744362772658 0.6740246063621531 0.6740246063621558
0.544 0.7463267176611735 0.6740246063621522 0.6740246063621537
0.552 0.7487111176947796 0.6740246063621566 0.6740246063621562
0.56 0.7510184796124879 0.6740246063621553 0.6740246063621547
0.5680000000000001 0.7532414031221883 0.6740246063621546 0.6740246063621557
0.5760000000000001 0.7553741263227778 0.6740246063621539 0.6740246063621547
0.584 0.7574123563032189 0.674024606362153 0.674024606362152
0.592 0.7593530781963677 0.6740246063621553 0.6740246063621527
0.6 0.7611943637083749 0.6740246063621542 0.6740246063621553
0.608 0.7629351922339692 0.6740246063621528 0.6740246063621543
0.616 0.7645752914884267 0.6740246063621552 0.6740246063621568
0.624 0.7661150002578582 0.6740246063621546 0.6740246063621533
0.632 0.767555153123083 0.6740246063621523 0.6740246063621536
0.64 0.7688969854592799 0.674024606362153 0.6740246063621527
0.648 0.7701420562793497 0.6740246063621543 0.6740246063621536
0.656 0.771292186272477 0.6740246063621536 0.6740246063621534
0.664 0.7723494084731939 0.6740246063621527 0.6740246063621551
0.672 0.7733159292337559 0.674024606362154 0.6740246063621523
0.68 0.7741940974724486 0.6740246063621537 0.6740246063621536
0.6880000000000001 0.774986380478681 0.6740246063621556 0.6740246063621541
0.6960000000000001 0.7756953448440865 0.6740246063621559 0.6740246063621542
0.704 0.7763236413442322 0.6740246063621543 0.6740246063621552
0.712 0.7768739928140235 0.6740246063621538 0.6740246063621536
0.72 0.7773491842425511 0.6740246063621547 0.6740246063621549
0.728 0.7777520544638035 0.6740246063621551 0.6740246063621543
0.736 0.7780854889423907 0.6740246063621551 0.6740246063621534
0.744 0.7783524132533846 0.6740246063621531 0.6740246063621531
0.752 0.7785557869365117 0.6740246063621544 0.6740246063621556
0.76 0.7786985974710466 0.6740246063621534 0.6740246063621543
0.768 0.7787838541726598 0.6740246063621531 0.6740246063621522
0.776 0.7788145818591281 0.6740246063621533 0.6740246063621532
0.784 0.7787938141709604 0.6740246063621523 0.6740246063621536
0.792 0.778724586467218 0.6740246063621546 0.6740246063621542
0.8 0.7786099282473492 0.6740246063621526 0.6740246063621542
0.808 0.7784528550777022 0.6740246063621536 0.6740246063621533
0.8160000000000001 0.7782563600271647 0.674024606362154 0.6740246063621532
0.8240000000000001 0.7780234046403711 0.674024606362152 0.6740246063621536
0.8320000000000001 0.7777569094990925 0.6740246063621541 0.6740246063621533
0.84 0.7774597444429676 0.674024606362155 0.6740246063621533
0.848 0.7771347185388121 0.6740246063621538 0.6740246063621553
0.856 0.7767845699035795 0.674024606362155 0.6740246063621527
0.864 0.7764119554988314 0.6740246063621551 0.6740246063621532
0.872 0.776019441023937 0.6740246063621553 0.6740246063621546
0.88 0.7756094910411143 0.674024606362154 0.6740246063621534
0.888 0.7751844594672919 0.6740246063621532 0.6740246063621537
0.896 0.7747465805659268 0.6740246063621558 0.6740246063621538
0.904 0.7742979605661995 0.6740246063621562 0.6740246063621546
0.912 0.7738405700279715 0.6740246063621558 0.6740246063621531
0.92 0.7733762370591198 0.6740246063621529 0.6740246063621557
0.928 0.7729066414777879 0.6740246063621536 0.6740246063621524
0.936 0.7724333099967559 0.6740246063621544 0.6740246063621559
0.9440000000000001 0.7719576124914431 0.6740246063621547 0.6740246063621551
0.9520000000000001 0.771480759397824 0.6740246063621553 0.6740246063621549
0.96 0.7710038002726736 0.674024606362157 0.6740246063621533
0.968 0.7705276235371287 0.6740246063621536 0.6740246063621523
0.976 0.7700529574159738 0.6740246063621527 0.6740246063621549
0.984 0.7695803720802851 0.6740246063621519 0.6740246063621537
0.992 0.7691102830004031 0.6740246063621544 0.674024606362157
1.0 0.7686429555198617 0.6740246063621531 0.6740246063621538
1.008 0.7681785106695815 0.6740246063621536 0.6740246063621529
1.016 0.767716932254561 0.6740246063621532 0.6740246063621558
1.024 0.7672580752632118 0.6740246063621536 0.6740246063621524
1.032 0.7668016756715299 0.6740246063621543 0.6740246063621561
1.04 0.7663473617400861 0.6740246063621533 0.6740246063621558
1.048 0.7658946669310251 0.6740246063621537 0.6740246063621544
1.056 0.7654430446032893 0.6740246063621533 0.6740246063621533
1.064 0.7649918846759307 0.674024606362154 0.6740246063621514
1.072 0.7645405324795721 0.6740246063621528 0.6740246063621542
1.08 0.7640883100409038 0.6740246063621541 0.6740246063621559
1.088 0.7636345400613952 0.6740246063621543 0.6740246063621527
1.096 0.7631785728510772 0.6740246063621529 0.6740246063621522
1.104 0.7627198164544794 0.6740246063621511 0.6740246063621536
1.112 0.7622577701453871 0.6740246063621523 0.674024606362151
1.12 0.761792061356205 0.6740246063621536 0.6740246063621521
1.1280000000000001 0.7613224859265239 0.6740246063621533 0.6740246063621533
1.1360000000000001 0.7608490512824434 0.6740246063621568 0.6740246063621549
1.1440000000000001 0.7603720217687693 0.6740246063621533 0.6740246063621531
1.1520000000000001 0.759891964827523 0.6740246063621562 0.6740246063621549
1.16 0.7594097960336111 0.6740246063621536 0.6740246063621547
1.168 0.7589268201645761 0.6740246063621547 0.6740246063621551
1.176 0.7584447645321516 0.674024606362155 0.6740246063621522
1.184 0.7579657998253456 0.6740246063621552 0.6740246063621542
1.192 0.7574925428648347 0.674024606362155 0.6740246063621533
1.2 0.7570280351842718 0.6740246063621537 0.6740246063621526
1.208 0.7565756915462529 0.6740246063621513 0.6740246063621513
1.216 0.7561392137088289 0.6740246063621533 0.6740246063621542
1.224 0.755722467259315 0.674024606362155 0.674024606362153
1.232 0.7553293232040766 0.674024606362153 0.6740246063621564
1.24 0.7549634709756141 0.6740246063621533 0.6740246063621537
1.248 0.7546282148788884 0.6740246063621564 0.6740246063621553
1.256 0.7543262706344365 0.6740246063621537 0.6740246063621537
1.264 0.7540595813138411 0.6740246063621527 0.6740246063621576
1.272 0.7538291715763746 0.6740246063621536 0.6740246063621561
1.28 0.7536350553504935 0.6740246063621542 0.6740246063621536
1.288 0.7534762055234168 0.6740246063621551 0.6740246063621517
1.296 0.7533505861858155 0.6740246063621519 0.6740246063621521
1.304 0.7532552402858591 0.6740246063621521 0.6740246063621569
1.312 0.7531864197398762 0.6740246063621548 0.6740246063621528
1.32 0.7531397420259006 0.6740246063621557 0.6740246063621539
1.328 0.7531103571328499 0.6740246063621547 0.6740246063621554
1.336 0.753093110860134 0.6740246063621553 0.6740246063621547
1.344 0.7530826939282148 0.6740246063621572 0.6740246063621541
1.352 0.7530737702309177 0.6740246063621544 0.6740246063621523
1.36 0.7530610811183408 0.6740246063621551 0.6740246063621557
1.368 0.7530395254309334 0.6740246063621521 0.6740246063621543
1.3760000000000001 0.7530042169734924 0.6740246063621559 0.6740246063621562
1.3840000000000001 0.7529505222771496 0.6740246063621542 0.6740246063621537
1.3920000000000001 0.7528740820048879 0.6740246063621564 0.6740246063621563
1.4000000000000001 0.7527708193990683 0.6740246063621537 0.6740246063621527
1.408 0.7526369389197342 0.6740246063621531 0.6740246063621526
1.416 0.7524689178188773 0.6740246063621532 0.6740246063621548
1.424 0.7522634929352641 0.6740246063621531 0.6740246063621554
1.432 0.7520176445405414 0.674024606362155 0.6740246063621541
1.44 0.7517285786555193 0.6740246063621533 0.6740246063621531
1.448 0.7513937089017138 0.6740246063621551 0.6740246063621539
1.456 0.7510106386620073 0.674024606362153 0.6740246063621548
1.464 0.7505771440920749 0.6740246063621533 0.6740246063621558
1.472 0.7500911583440336 0.6740246063621524 0.6740246063621542
1.48 0.7495507572280965 0.6740246063621538 0.6740246063621559
1.488 0.7489541464379444 0.6740246063621513 0.674024606362154
1.496 0.7482996503944517 0.674024606362157 0.6740246063621543
1.504 0.7475857027131485 0.674024606362155 0.6740246063621544
1.512 0.7468108382688362 0.6740246063621542 0.6740246063621532
1.52 0.7459736868113592 0.674024606362154 0.6740246063621522
1.528 0.7450729680763559 0.6740246063621543 0.6740246063621564
1.536 0.7441074883313921 0.6740246063621543 0.6740246063621533
1.544 0.7430761382994073 0.674024606362159 0.6740246063621542
1.552 0.7419778924055268 0.6740246063621558 0.6740246063621526
1.56 0.7408118093002758 0.6740246063621558 0.6740246063621548
1.568 0.7395770336199291 0.6740246063621559 0.6740246063621536
1.576 0.7382727989533189 0.6740246063621538 0.6740246063621558
1.584 0.7368984319936117 0.6740246063621531 0.6740246063621546
1.592 0.7354533578624621 0.6740246063621546 0.6740246063621572
1.6 0.73596561434034 0.6740246063621543 0.6740246063621552
1.608 0.7368622942919271 0.674024606362155 0.6740246063621561
1.616 0.7377231174813481 0.6740246063621553 0.6740246063621536
1.624 0.7385471731273053 0.6740246063621533 0.6740246063621523
1.6320000000000001 0.7393335418040771 0.6740246063621524 0.6740246063621551
1.6400000000000001 0.7400813029327576 0.6740246063621556 0.6740246063621547
1.6480000000000001 0.7407895422674204 0.674024606362152 0.6740246063621531
1.6560000000000001 0.7414573593022881 0.6740246063621537 0.6740246063621536
1.6640000000000001 0.7420838745274744 0.6740246063621541 0.6740246063621553
1.672 0.7426682364642827 0.6740246063621534 0.6740246063621532
1.68 0.743209628416129 0.6740246063621522 0.6740246063621514
1.688 0.743707274878156 0.6740246063621532 0.6740246063621526
1.696 0.7441604475571691 0.6740246063621549 0.6740246063621529
1.704 0.7445684709635394 0.6740246063621533 0.6740246063621557
1.712 0.7449307275477772 0.6740246063621519 0.674024606362153
1.72 0.7452466623662417 0.6740246063621528 0.6740246063621513
1.728 0.7455157872726826 0.6740246063621558 0.6740246063621534
1.736 0.7457376846440288 0.6740246063621558 0.6740246063621523
1.744 0.7459120106607771 0.674024606362153 0.674024606362155
1.752 0.7460384981725683 0.6740246063621533 0.6740246063621539
1.76 0.7461169591894756 0.6740246063621531 0.6740246063621544
1.768 0.7461472870474147 0.6740246063621538 0.6740246063621503
1.776 0.7461294583028389 0.6740246063621539 0.674024606362155
1.784 0.7460635344166321 0.6740246063621542 0.6740246063621546
1.792 0.7459496632903041 0.6740246063621559 0.6740246063621542
1.8 0.7457880807189211 0.6740246063621537 0.6740246063621523
1.808 0.7455791118245401 0.6740246063621561 0.6740246063621562
1.816 0.7453231725318971 0.6740246063621537 0.6740246063621543
1.824 0.7450207711437219 0.6740246063621531 0.6740246063621543
1.832 0.7446725100673198 0.674024606362155 0.6740246063621544
1.84 0.7442790877359229 0.6740246063621543 0.6740246063621531
1.848 0.7438413007581922 0.6740246063621547 0.674024606362153
1.856 0.743360046316199 0.6740246063621528 0.674024606362156
1.864 0.7428363248158466 0.6740246063621539 0.6740246063621511
1.872 0.7422712427731408 0.6740246063621539 0.6740246063621533
1.8800000000000001 0.7416660158933263 0.6740246063621526 0.6740246063621538
1.8880000000000001 0.7410219722670117 0.6740246063621539 0.6740246063621553
1.8960000000000001 0.7403405555654099 0.6740246063621586 0.674024606362156
1.9040000000000001 0.7396233280646961 0.6740246063621543 0.6740246063621542
1.9120000000000001 0.7388719732654797 0.6740246063621562 0.6740246063621546
1.92 0.7380882977963461 0.6740246063621554 0.6740246063621556
1.928 0.7372742322012427 0.6740246063621559 0.674024606362155
1.936 0.7364318301107725 0.6740246063621541 0.6740246063621539
1.944 0.7355632651926538 0.6740246063621567 0.6740246063621543
1.952 0.7346708251753489 0.6740246063621543 0.6740246063621566
1.96 0.7337569021537513 0.6740246063621553 0.6740246063621544
1.968 0.7328239783345349 0.6740246063621546 0.6740246063621532
1.976 0.7318746063820112 0.6740246063621531 0.674024606362153
1.984 0.7309113836056269 0.6740246063621547 0.6740246063621529
1.992 0.7299369194093922 0.6740246063621532 0.6740246063621531
2.0 0.7289537957156147 0.6740246063621537 0.6740246063621557
2.008 0.7279645204848607 0.6740246063621543 0.6740246063621531
2.016 0.7269714749670873 0.6740246063621553 0.6740246063621547
2.024 0.7259768559025068 0.6740246063621556 0.6740246063621532
2.032 0.7249826144911513 0.674024606362152 0.6740246063621547
2.04 0.723990394497244 0.6740246063621508 0.6740246063621549
2.048 0.7230014722723054 0.674024606362155 0.6740246063621513
2.056 0.7220167016980443 0.6740246063621522 0.6740246063621542
2.064 0.7210364670163532 0.6740246063621557 0.6740246063621527
2.072 0.720060646209855 0.6740246063621531 0.674024606362156
2.08 0.7190885870417316 0.6740246063621548 0.6740246063621572
2.088 0.7181190971135897 0.6740246063621553 0.6740246063621557
2.096 0.7171504484390001 0.6740246063621532 0.674024606362157
2.104 0.7161803961545508 0.6740246063621529 0.6740246063621539
2.112 0.7152062101942426 0.6740246063621533 0.6740246063621546
2.12 0.7142247181130378 0.6740246063621553 0.674024606362154
2.128 0.7132323568101311 0.6740246063621538 0.6740246063621527
2.136 0.7122252306907436 0.6740246063621534 0.6740246063621513
2.144 0.7111991738057656 0.6740246063621524 0.6740246063621546
2.152 0.7101498136902189 0.674024606362154 0.6740246063621526
2.16 0.7090726349376038 0.6740246063621524 0.6740246063621522
2.168 0.7079630409488387 0.6740246063621536 0.6740246063621564
2.176 0.7068164127333812 0.6740246063621554 0.6740246063621532
2.184 0.7056281640764838 0.6740246063621552 0.6740246063621543
2.192 0.7043937927895256 0.674024606362154 0.6740246063621547
2.2 0.7031089281098416 0.6740246063621546 0.6740246063621538
2.208 0.7017693745998742 0.6740246063621547 0.6740246063621539
2.216 0.7003711531085894 0.6740246063621561 0.6740246063621516
2.224 0.6989105394995226 0.674024606362154 0.6740246063621523
2.232 0.6973841019218444 0.6740246063621518 0.674024606362156
2.24 0.6957887374047188 0.6740246063621552 0.6740246063621531
2.248 0.6941217084930835 0.6740246063621528 0.6740246063621543
2.2560000000000002 0.6923806805134366 0.6740246063621532 0.674024606362154
2.2640000000000002 0.6905637598604728 0.6740246063621544 0.674024606362155
2.2720000000000002 0.6886695334273596 0.6740246063621531 0.6740246063621537
2.2800000000000002 0.686697108963413 0.6740246063621538 0.6740246063621529
2.2880000000000003 0.6846461557383241 0.674024606362153 0.6740246063621554
2.2960000000000003 0.6825169444339579 0.6740246063621529 0.6740246063621543
2.3040000000000003 0.6803103846998048 0.6740246063621533 0.6740246063621543
2.312 0.6780280583386585 0.6740246063621542 0.674024606362153
2.32 0.6756722456979842 0.674024606362153 0.674024606362152
2.32545709206 0.6740246063621547 0.6740246063621551 0.6740246063621551
2.328 0.6745165844148711 0.6740246063621534 0.6740246063621546
2.336 0.6761015838672095 0.6740246063621524 0.6740246063621522
2.344 0.677660551060454 0.6740246063621543 0.6740246063621539
2.352 0.6791933249592732 0.6740246063621542 0.6740246063621526
2.36 0.6806997883511463 0.674024606362152 0.6740246063621528
2.368 0.6821798629673289 0.674024606362154 0.6740246063621521
2.376 0.6836335052831265 0.674024606362155 0.6740246063621536
2.384 0.6850607029048533 0.674024606362154 0.6740246063621528
2.392 0.6864614714657148 0.6740246063621514 0.6740246063621548
2.4 0.6878358519653149 0.6740246063621508 0.674024606362157
2.408 0.6891839084978406 0.6740246063621548 0.6740246063621532
2.416 0.690505726322992 0.6740246063621528 0.6740246063621538
2.424 0.6918014102407283 0.6740246063621551 0.6740246063621564
2.432 0.6930710832375374 0.6740246063621558 0.6740246063621548
2.44 0.6943148853771292 0.6740246063621524 0.6740246063621582
2.448 0.6955329729129948 0.6740246063621508 0.674024606362153
2.456 0.6967255176043294 0.6740246063621508 0.6740246063621546
2.464 0.6978927062202993 0.6740246063621529 0.6740246063621524
2.472 0.6990347402203898 0.6740246063621527 0.6740246063621553
2.48 0.7001938823084224 0.6740246063621538 0.6740246063621568
2.488 0.7020392268907405 0.674024606362152 0.6740246063621502
2.496 0.7039391441493219 0.6740246063621523 0.6740246063621543
2.504 0.7058966569727924 0.6740246063621527 0.6740246063621558
2.512 0.707914846095426 0.6740246063621532 0.6740246063621559
2.52 0.7099966229453022 0.6740246063621546 0.6740246063621567
2.528 0.7121444380320706 0.674024606362155 0.674024606362155
2.536 0.7143599264411176 0.6740246063621537 0.6740246063621534
2.544 0.7166435036376889 0.6740246063621538 0.6740246063621541
2.552 0.7189939408277902 0.6740246063621543 0.674024606362154
2.56 0.7214079673282914 0.6740246063621523 0.6740246063621532
2.568 0.723879962782701 0.6740246063621538 0.6740246063621522
2.576 0.7264018074119322 0.6740246063621553 0.6740246063621566
2.584 0.7289629468722999 0.6740246063621542 0.6740246063621523
2.592 0.7315506971860879 0.6740246063621547 0.674024606362155
2.6 0.7341507701022667 0.6740246063621538 0.6740246063621532
2.608 0.7367479534696652 0.6740246063621531 0.6740246063621534
2.616 0.7393268505782259 0.6740246063621559 0.6740246063621546
2.624 0.7418725773023244 0.6740246063621564 0.6740246063621534
2.632 0.7443713359523957 0.6740246063621541 0.6740246063621514
2.64 0.7468108201219535 0.6740246063621533 0.6740246063621549
2.648 0.7491804421180679 0.6740246063621546 0.674024606362153
2.656 0.7514714033337035 0.674024606362155 0.6740246063621534
2.664 0.7536766437719603 0.6740246063621522 0.6740246063621522
2.672 0.7557907108777252 0.6740246063621536 0.6740246063621547
2.68 0.757809583707561 0.6740246063621538 0.6740246063621546
2.688 0.7597304804674198 0.67402460636215 0.674024606362155
2.696 0.7615516687414386 0.6740246063621533 0.6740246063621517
2.704 0.7632722901314026 0.6740246063621558 0.6740246063621569
2.712 0.7648922052259453 0.6740246063621549 0.6740246063621521
2.72 0.7664118608350978 0.6740246063621539 0.6740246063621539
2.728 0.7678321789511036 0.6740246063621538 0.6740246063621536
2.736 0.769154465535548 0.6740246063621551 0.6740246063621528
2.744 0.7703803366239348 0.6740246063621574 0.6740246063621543
2.7520000000000002 0.7715116590976483 0.6740246063621533 0.6740246063621522
2.7600000000000002 0.7725505035973689 0.6740246063621537 0.6740246063621532
2.7680000000000002 0.7734991073083157 0.6740246063621537 0.6740246063621537
2.7760000000000002 0.7743598446520826 0.6740246063621537 0.674024606362155
2.7840000000000003 0.7751352042260823 0.6740246063621532 0.6740246063621537
2.7920000000000003 0.7758277706138862 0.6740246063621543 0.6740246063621533
2.8000000000000003 0.7764402099378958 0.6740246063621536 0.6740246063621534
2.8080000000000003 0.776975258236775 0.6740246063621552 0.6740246063621528
2.816 0.7774357119261486 0.6740246063621526 0.6740246063621537
2.824 0.777824419745643 0.6740246063621526 0.6740246063621531
2.832 0.7781442757131595 0.6740246063621551 0.6740246063621532
2.84 0.7783982127031389 0.6740246063621539 0.6740246063621542
2.848 0.7785891963433769 0.6740246063621541 0.674024606362154
2.856 0.7787202189886383 0.6740246063621536 0.6740246063621541
2.8600280622 0.7787644449046821 0.6740246063621547 0.6740246063621539
2.864 0.7787942935820752 0.674024606362154 0.674024606362154
2.872 0.7788144472596649 0.6740246063621564 0.674024606362155
2.88 0.7787837145910069 0.6740246063621528 0.6740246063621547
2.888 0.7787051303830507 0.6740246063621532 0.6740246063621558
2.896 0.7785817220034293 0.6740246063621557 0.6740246063621531
2.904 0.7784165012073462 0.6740246063621529 0.674024606362152
2.912 0.7782124554774091 0.6740246063621539 0.674024606362157
2.92 0.7779725389095109 0.674024606362153 0.6740246063621529
2.928 0.7776996626995331 0.6740246063621521 0.6740246063621539
2.936 0.7773966853059437 0.6740246063621539 0.6740246063621542
2.944 0.7770664023808622 0.674024606362153 0.6740246063621562
2.952 0.7767115365775137 0.6740246063621531 0.6740246063621526
2.96 0.7763347273540566 0.6740246063621554 0.6740246063621538
2.968 0.7759385209024997 0.6740246063621543 0.6740246063621529
2.976 0.7755253603365146 0.6740246063621553 0.6740246063621538
2.984 0.7750975762730442 0.6740246063621532 0.6740246063621551
2.992 0.7746573779400268 0.6740246063621527 0.6740246063621549
3.0 0.7742068449360161 0.6740246063621546 0.6740246063621522
3.008 0.7737479197580607 0.6740246063621524 0.6740246063621532
3.016 0.7732824012016037 0.6740246063621541 0.674024606362154
3.024 0.772811938722141 0.6740246063621507 0.6740246063621527
3.032 0.7723380278325173 0.6740246063621563 0.6740246063621533
3.04 0.7718620065943902 0.6740246063621532 0.6740246063621539
3.048 0.7713850532471154 0.6740246063621524 0.6740246063621533
3.056 0.770908185004022 0.6740246063621524 0.6740246063621543
3.064 0.7704322580350632 0.6740246063621546 0.6740246063621533
3.072 0.769957968646987 0.6740246063621542 0.674024606362154
3.08 0.7694858556681856 0.6740246063621566 0.6740246063621546
3.088 0.7690163040455129 0.674024606362152 0.6740246063621543
3.096 0.768549549665168 0.6740246063621529 0.6740246063621553
3.104 0.7680856854190464 0.6740246063621526 0.6740246063621529
3.112 0.7676246685521092 0.6740246063621537 0.6740246063621536
3.12 0.7671663293449937 0.6740246063621554 0.6740246063621554
3.128 0.7667103812088643 0.6740246063621554 0.674024606362155
3.136 0.7662564322962728 0.6740246063621564 0.6740246063621519
3.144 0.7658039987611531 0.6740246063621544 0.6740246063621558
3.152 0.7653525198326484 0.6740246063621554 0.6740246063621548
3.16 0.7649013748988504 0.6740246063621553 0.6740246063621512
3.168 0.764449902826022 0.6740246063621548 0.6740246063621531
3.176 0.7639974237624139 0.6740246063621531 0.6740246063621533
3.184 0.7635432636891843 0.6740246063621536 0.6740246063621538
3.192 0.7630867819769225 0.6740246063621536 0.6740246063621538
3.2 0.7626274021759537 0.6740246063621558 0.6740246063621537
3.208 0.7621646461995163 0.6740246063621546 0.6740246063621554
3.216 0.7616981719355228 0.6740246063621546 0.6740246063621533
3.224 0.7612278141249019 0.6740246063621533 0.6740246063621533
3.232 0.7607536280500009 0.6740246063621536 0.6740246063621558
3.24 0.7602759351609621 0.6740246063621538 0.6740246063621556
3.248 0.7597953692091378 0.6740246063621519 0.6740246063621528
3.2560000000000002 0.7593129207426879 0.674024606362153 0.674024606362155
3.2640000000000002 0.7588299769581545 0.6740246063621516 0.6740246063621532
3.2720000000000002 0.7583483529379743 0.6740246063621537 0.6740246063621537
3.2800000000000002 0.7578703093363905 0.6740246063621533 0.6740246063621552
3.2880000000000003 0.7573985507780489 0.6740246063621554 0.6740246063621563
3.2960000000000003 0.7569361988583084 0.6740246063621548 0.6740246063621532
3.3040000000000003 0.7564867340033429 0.6740246063621528 0.6740246063621543
3.3120000000000003 0.7560539018975904 0.6740246063621536 0.6740246063621523
3.3200000000000003 0.755641582964948 0.6740246063621533 0.674024606362155
3.3280000000000003 0.7552536275178865 0.6740246063621536 0.6740246063621524
3.336 0.7548936643109923 0.6740246063621553 0.6740246063621529
3.344 0.7545648955496673 0.6740246063621551 0.674024606362154
3.352 0.7542698957404003 0.6740246063621558 0.6740246063621534
3.36 0.7540104338665523 0.6740246063621548 0.6740246063621533
3.368 0.7537873373096892 0.6740246063621548 0.6740246063621538
3.376 0.7536004115313428 0.6740246063621532 0.6740246063621542
3.384 0.7534484225309079 0.6740246063621528 0.6740246063621529
3.392 0.7533291410007271 0.6740246063621536 0.6740246063621516
3.4 0.753239439676181 0.6740246063621522 0.6740246063621542
3.408 0.7531754300840853 0.6740246063621519 0.6740246063621527
3.416 0.7531326224662309 0.6740246063621527 0.6740246063621537
3.424 0.7531060930212081 0.6740246063621527 0.6740246063621547
3.432 0.7530906450788484 0.674024606362155 0.6740246063621521
3.44 0.753080954438895 0.6740246063621539 0.6740246063621542
3.448 0.7530716929612762 0.6740246063621546 0.6740246063621539
3.456 0.7530576279310743 0.6740246063621518 0.6740246063621516
3.464 0.7530336973833255 0.6740246063621547 0.6740246063621549
3.472 0.7529950633696298 0.6740246063621526 0.6740246063621533
3.48 0.7529371461628903 0.6740246063621539 0.674024606362153
3.488 0.7528556427955807 0.6740246063621547 0.6740246063621562
3.496 0.752746533298385 0.6740246063621557 0.674024606362156
3.504 0.7526060777157294 0.6740246063621542 0.6740246063621511
3.512 0.7524308065530007 0.6740246063621539 0.6740246063621526
3.52 0.7522175068469801 0.6740246063621548 0.6740246063621533
3.528 0.7519632056035499 0.674024606362153 0.6740246063621542
3.536 0.7516651519455773 0.6740246063621533 0.6740246063621518
3.544 0.7513207989726577 0.6740246063621528 0.6740246063621546
3.552 0.7509277860555574 0.6740246063621548 0.6740246063621528
3.56 0.7504839220667331 0.6740246063621531 0.6740246063621533
3.568 0.7499871698780647 0.6740246063621554 0.6740246063621547
3.576 0.7494356323287609 0.6740246063621556 0.6740246063621528
3.584 0.7488275397729213 0.6740246063621544 0.6740246063621528
3.592 0.7481612392497459 0.6740246063621538 0.6740246063621523
3.6 0.7474351852743647 0.674024606362152 0.674024606362154
3.608 0.746647932217769 0.6740246063621517 0.6740246063621532
3.616 0.7457981282271638 0.6740246063621537 0.6740246063621501
3.624 0.7448845106294639 0.6740246063621544 0.6740246063621529
3.632 0.7439059027583258 0.6740246063621528 0.6740246063621521
3.64 0.7428612121471622 0.674024606362155 0.6740246063621528
3.648 0.7417494300355643 0.6740246063621543 0.6740246063621533
3.656 0.7405696321436209 0.6740246063621536 0.6740246063621524
3.664 0.739320980676389 0.674024606362155 0.6740246063621544
3.66908666303 0.7384908934694525 0.6740246063621547 0.6740246063621547
3.672 0.7380027275299298 0.6740246063621544 0.674024606362152
3.68 0.7366142186789396 0.6740246063621542 0.6740246063621538
3.688 0.7352236321691911 0.6740246063621522 0.6740246063621546
3.696 0.7361483310771433 0.6740246063621539 0.6740246063621534
3.704 0.737037890087865 0.6740246063621528 0.6740246063621549
3.712 0.7378914106742739 0.674024606362155 0.6740246063621541
3.72 0.7387079797224807 0.6740246063621542 0.6740246063621559
3.728 0.7394866769738343 0.6740246063621539 0.6740246063621552
3.736 0.7402265825211068 0.6740246063621553 0.6740246063621522
3.744 0.7409267842847104 0.6740246063621539 0.6740246063621569
3.7520000000000002 0.7415863853952128 0.6740246063621546 0.6740246063621526
3.7600000000000002 0.7422045114102577 0.6740246063621531 0.6740246063621521
3.7680000000000002 0.7427803172977299 0.6740246063621543 0.6740246063621552
3.7760000000000002 0.7433129941225305 0.6740246063621538 0.6740246063621518
3.7840000000000003 0.7438017753815835 0.6740246063621532 0.674024606362153
3.7920000000000003 0.7442459429406505 0.6740246063621532 0.674024606362153
3.8000000000000003 0.7446448325366979 0.6740246063621558 0.674024606362155
3.8080000000000003 0.7449978388208583 0.6740246063621539 0.674024606362153
3.8160000000000003 0.745304419928921 0.6740246063621528 0.6740246063621531
3.8240000000000003 0.7455641015783505 0.6740246063621517 0.6740246063621518
3.8320000000000003 0.7457764807027585 0.6740246063621543 0.6740246063621536
3.84 0.7459412286462827 0.6740246063621526 0.6740246063621538
3.848 0.7460580939505602 0.6740246063621564 0.6740246063621516
3.856 0.7461269047765104 0.6740246063621574 0.6740246063621521
3.864 0.7461475710108418 0.6740246063621569 0.6740246063621527
3.872 0.7461200861135036 0.6740246063621534 0.6740246063621543
3.88 0.7460445287668498 0.6740246063621534 0.674024606362154
3.888 0.7459210643899644 0.6740246063621542 0.6740246063621546
3.896 0.7457499465825553 0.6740246063621526 0.6740246063621531
3.904 0.7455315185620813 0.6740246063621569 0.6740246063621551
3.912 0.7452662146549673 0.6740246063621544 0.6740246063621542
3.92 0.7449545618983562 0.6740246063621548 0.6740246063621533
3.928 0.744597181802535 0.6740246063621534 0.6740246063621542
3.936 0.7441947923158052 0.674024606362153 0.6740246063621541
3.944 0.7437482100226429 0.6740246063621543 0.6740246063621559
3.952 0.7432583525925959 0.6740246063621564 0.6740246063621554
3.96 0.74272624148013 0.6740246063621536 0.6740246063621568
3.968 0.7421530048539584 0.6740246063621532 0.6740246063621542
3.976 0.7415398807069484 0.6740246063621547 0.6740246063621542
3.984 0.7408882200630513 0.6740246063621558 0.6740246063621549
3.992 0.7401994901537319 0.6740246063621532 0.6740246063621518
4.0 0.7394752773821898 0.674024606362154 0.6740246063621537
4.008 0.7387172898268002 0.674024606362152 0.6740246063621521
4.016 0.7379273589559339 0.6740246063621531 0.6740246063621543
4.024 0.7371074401345437 0.6740246063621551 0.6740246063621531
4.032 0.7362596114017808 0.6740246063621537 0.6740246063621568
4.04 0.7353860698939856 0.6740246063621553 0.6740246063621539
4.048 0.7344891251881243 0.6740246063621543 0.6740246063621544
4.056 0.7335711887610092 0.6740246063621531 0.6740246063621521
4.064 0.7326347587174041 0.6740246063621547 0.6740246063621547
4.072 0.7316823989570675 0.6740246063621548 0.6740246063621537
4.08 0.7307167120493525 0.6740246063621538 0.6740246063621551
4.088 0.729740305284742 0.6740246063621536 0.6740246063621536
4.096 0.7287557496887426 0.6740246063621557 0.6740246063621527
4.104 0.7277655322153209 0.6740246063621522 0.6740246063621513
4.112 0.7267720018677293 0.674024606362155 0.6740246063621542
4.12 0.7257773110865426 0.6740246063621541 0.6740246063621539
4.128 0.7247833543400878 0.674024606362155 0.6740246063621522
4.136 0.7237917063803015 0.6740246063621536 0.6740246063621582
4.144 0.7228035630093848 0.6740246063621518 0.6740246063621536
4.152 0.7218196873728707 0.6740246063621526 0.6740246063621524
4.16 0.7208403647070684 0.6740246063621527 0.6740246063621529
4.168 0.7198653681118202 0.6740246063621531 0.6740246063621542
4.176 0.7188939373202342 0.6740246063621537 0.6740246063621529
4.184 0.7179247716571572 0.6740246063621551 0.6740246063621537
4.192 0.7169560375064595 0.6740246063621532 0.6740246063621546
4.2 0.7159853897400272 0.6740246063621536 0.6740246063621537
4.208 0.7150100057914136 0.6740246063621539 0.6740246063621529
4.216 0.7140266304551817 0.6740246063621562 0.6740246063621546
4.224 0.7130316291020805 0.6740246063621553 0.6740246063621541
4.232 0.7120210468326273 0.6740246063621522 0.6740246063621553
4.24 0.7109906711318364 0.6740246063621533 0.6740246063621546
4.248 0.7099360958000787 0.6740246063621549 0.6740246063621521
4.256 0.7088527842726017 0.6740246063621542 0.674024606362152
4.264 0.7077361308528557 0.6740246063621557 0.6740246063621524
4.272 0.7065815188260257 0.6740246063621546 0.6740246063621544
4.28 0.705384374851121 0.674024606362156 0.6740246063621554
4.288 0.7041402194234453 0.6740246063621536 0.6740246063621537
4.296 0.7028447135362053 0.6740246063621529 0.6740246063621537
4.304 0.7014937019396333 0.6740246063621533 0.6740246063621543
4.312 0.7000832535945589 0.6740246063621548 0.6740246063621544
4.32 0.6986097000448452 0.674024606362151 0.6740246063621532
4.328 0.6970696724911486 0.6740246063621518 0.6740246063621559
4.336 0.6954601383392027 0.6740246063621542 0.6740246063621534
4.344 0.6937784379201396 0.6740246063621522 0.6740246063621524
4.352 0.6920223219372778 0.6740246063621556 0.6740246063621539
4.36 0.6901899899822518 0.6740246063621551 0.6740246063621531
4.368 0.6882801301807303 0.6740246063621559 0.6740246063621536
4.376 0.6862919596754254 0.6740246063621556 0.6740246063621541
4.384 0.684225265237291 0.674024606362153 0.6740246063621543
4.392 0.6820804428296245 0.6740246063621538 0.6740246063621562
4.4 0.6798585344640734 0.6740246063621533 0.6740246063621553
4.408 0.6775612602280645 0.6740246063621521 0.6740246063621537
4.416 0.6751910429966982 0.6740246063621507 0.674024606362155
4.424 0.6748366326399973 0.6740246063621533 0.6740246063621529
4.432 0.6764164249073037 0.6740246063621527 0.6740246063621518
4.44 0.6779701488357623 0.6740246063621541 0.6740246063621569
4.448 0.6794976526088706 0.6740246063621549 0.6740246063621543
4.456 0.6809988271946689 0.6740246063621521 0.6740246063621534
4.464 0.6824736016111586 0.6740246063621543 0.6740246063621532
4.472 0.6839219388512552 0.6740246063621546 0.6740246063621533
4.48 0.6853438323776047 0.674024606362152 0.6740246063621523
4.488 0.6867393031123397 0.674024606362153 0.674024606362155
4.496 0.6881083968586642 0.6740246063621548 0.6740246063621551
4.5040000000000004 0.689451182101252 0.6740246063621542 0.6740246063621547
4.5120000000000005 0.6907677481409793 0.6740246063621553 0.6740246063621523
4.5200000000000005 0.6920582035265911 0.6740246063621526 0.6740246063621526
4.5280000000000005 0.6933226747520101 0.6740246063621559 0.6740246063621548
4.5360000000000005 0.6945613051931904 0.6740246063621517 0.6740246063621521
4.5440000000000005 0.6957742542628726 0.6740246063621541 0.6740246063621559
4.5520000000000005 0.6969616967653904 0.6740246063621518 0.6740246063621532
4.5600000000000005 0.6981238224371077 0.6740246063621526 0.6740246063621527
4.5680000000000005 0.6992608356609593 0.6740246063621534 0.6740246063621547
4.5760000000000005 0.7005598439812437 0.6740246063621519 0.6740246063621558
4.5840000000000005 0.7024159029989216 0.6740246063621522 0.6740246063621543
4.5920000000000005 0.704327127609824 0.6740246063621558 0.6740246063621546
4.6000000000000005 0.7062965675690649 0.6740246063621543 0.6740246063621524
4.6080000000000005 0.7083272898815118 0.6740246063621553 0.6740246063621506
4.616 0.7104221389923017 0.6740246063621518 0.6740246063621542
4.624 0.7125834321279702 0.6740246063621517 0.6740246063621531
4.632 0.7148125933054194 0.6740246063621521 0.6740246063621554
4.64 0.7171097421136258 0.6740246063621546 0.6740246063621537
4.648 0.7194732701124356 0.6740246063621527 0.674024606362152
4.656 0.7218994558219497 0.674024606362152 0.674024606362152
4.664 0.7243821832669269 0.6740246063621549 0.6740246063621587
4.672 0.7269128314691286 0.6740246063621539 0.6740246063621531
4.68 0.729480386735784 0.674024606362152 0.6740246063621519
4.688 0.7320717949490836 0.6740246063621543 0.6740246063621524
4.696 0.7346725245637172 0.6740246063621537 0.6740246063621533
4.704 0.7372672670760012 0.6740246063621542 0.6740246063621561
4.712 0.7398406756904863 0.6740246063621542 0.6740246063621537
4.72 0.7423780432328131 0.6740246063621542 0.6740246063621541
4.728 0.7448658445109574 0.6740246063621556 0.6740246063621546
4.736 0.7472921051514677 0.6740246063621547 0.6740246063621541
4.744 0.7496465951879857 0.6740246063621546 0.674024606362155
4.752 0.7519208720079459 0.6740246063621546 0.6740246063621548
4.76 0.7541082105131809 0.6740246063621546 0.6740246063621541
4.768 0.7562034603278485 0.6740246063621559 0.6740246063621559
4.776 0.7582028646687506 0.6740246063621531 0.6740246063621559
4.784 0.7601038671406352 0.6740246063621543 0.6740246063621544
4.792 0.761904924129944 0.6740246063621576 0.6740246063621529
4.8 0.7636053332006717 0.674024606362154 0.6740246063621508
4.808 0.7652050824738377 0.6740246063621558 0.6740246063621536
4.816 0.7667047223210319 0.6740246063621536 0.6740246063621539
4.824 0.7681052584832836 0.6740246063621542 0.6740246063621549
4.832 0.7694080645432927 0.674024606362157 0.6740246063621538
4.84 0.7706148111837229 0.6740246063621551 0.6740246063621524
4.848 0.771727409590425 0.6740246063621543 0.6740246063621519
4.856 0.7727479665188727 0.674024606362154 0.6740246063621548
4.864 0.773678748813053 0.6740246063621527 0.6740246063621534
4.872 0.7745221554742006 0.6740246063621524 0.6740246063621556
4.88 0.7752806956793066 0.6740246063621518 0.6740246063621538
4.888 0.775956971425396 0.6740246063621547 0.674024606362153
4.896 0.7765536637162943 0.6740246063621537 0.6740246063621536
4.904 0.7770735214124329 0.6740246063621522 0.6740246063621531
4.912 0.7775193520334182 0.6740246063621523 0.6740246063621554
4.92 0.7778940139421896 0.6740246063621549 0.674024606362154
4.928 0.7782004094524612 0.6740246063621561 0.6740246063621528
4.936 0.778441478493191 0.6740246063621524 0.6740246063621532
4.944 0.7786201925383193 0.6740246063621527 0.674024606362153
4.952 0.778739548571515 0.674024606362155 0.6740246063621552
4.96 0.7788025629063595 0.6740246063621548 0.6740246063621541
4.968 0.7788122647252466 0.6740246063621557 0.6740246063621552
4.976 0.7787716892373854 0.6740246063621547 0.6740246063621557
4.984 0.7786838703887049 0.674024606362154 0.6740246063621541
4.992 0.7785518330860778 0.6740246063621538 0.674024606362154
5.0 0.77837858492491 0.6740246063621531 0.6740246063621548
5.008 0.7781671074345716 0.6740246063621569 0.6740246063621522
5.016 0.7779203468790966 0.6740246063621564 0.6740246063621536
5.024 0.7776412046722698 0.6740246063621531 0.6740246063621538
5.032 0.7773325274858004 0.6740246063621523 0.6740246063621553
5.04 0.7769970971465471 0.6740246063621538 0.6740246063621552
5.048 0.7766376204332243 0.6740246063621516 0.6740246063621527
5.056 0.7762567188948506 0.6740246063621529 0.6740246063621528
5.064 0.775856918820731 0.6740246063621541 0.6740246063621546
5.072 0.7754406414965272 0.6740246063621522 0.6740246063621536
5.08 0.7750101938809268 0.6740246063621512 0.6740246063621547
5.088 0.7745677598343286 0.6740246063621537 0.6740246063621569
5.096 0.7741153920236097 0.6740246063621559 0.6740246063621538
5.104 0.7736550046170857 0.6740246063621557 0.674024606362153
5.112 0.7731883668706229 0.6740246063621532 0.6740246063621537
5.12 0.7727170976916321 0.674024606362153 0.6740246063621576
5.128 0.7722426612516986 0.6740246063621543 0.6740246063621519
5.136 0.771766363703185 0.6740246063621553 0.6740246063621531
5.144 0.7712893510403208 0.6740246063621524 0.6740246063621517
5.152 0.7708126081322687 0.6740246063621518 0.6740246063621568
5.16 0.7703369589452602 0.6740246063621526 0.6740246063621534
5.168 0.7698630679639857 0.6740246063621528 0.6740246063621532
5.176 0.7693914428188408 0.6740246063621529 0.6740246063621531
5.184 0.768922438127164 0.6740246063621533 0.6740246063621534
5.192 0.7684562605618462 0.674024606362155 0.6740246063621541
5.2 0.76799297517128 0.6740246063621531 0.6740246063621518
5.208 0.7675325129895811 0.674024606362154 0.6740246063621541
5.216 0.767074679995538 0.6740246063621554 0.6740246063621536
5.224 0.7666191675023537 0.6740246063621543 0.6740246063621534
5.232 0.7661655640876703 0.6740246063621548 0.6740246063621537
5.24 0.7657133692032364 0.6740246063621547 0.6740246063621562
5.248 0.7652620086351992 0.6740246063621542 0.6740246063621551
5.256 0.7648108520173925 0.6740246063621522 0.6740246063621559
5.264 0.7643592326283803 0.6740246063621548 0.6740246063621554
5.272 0.7639064697251694 0.674024606362155 0.6740246063621522
5.28 0.7634518936768858 0.6740246063621576 0.6740246063621566
5.288 0.7629948741533095 0.6740246063621529 0.6740246063621534
5.296 0.7625348515861168 0.6740246063621549 0.6740246063621537
5.304 0.7620713720421747 0.6740246063621518 0.6740246063621528
5.312 0.7616041255114978 0.6740246063621528 0.6740246063621572
5.32 0.7611329873973305 0.6740246063621552 0.6740246063621524
5.328 0.7606580626790624 0.6740246063621549 0.6740246063621562
5.336 0.7601797317756533 0.6740246063621531 0.6740246063621534
5.344 0.7596986965481521 0.6740246063621533 0.6740246063621547
5.352 0.7592160241345814 0.6740246063621554 0.674024606362155
5.36 0.7587331854236138 0.6740246063621529 0.6740246063621524
5.368 0.7582520839987962 0.6740246063621531 0.6740246063621543
5.376 0.7577750704351308 0.6740246063621542 0.674024606362153
5.384 0.7573049360935873 0.674024606362154 0.6740246063621551
5.392 0.7568448803057647 0.674024606362158 0.6740246063621542
5.4 0.7563984454010246 0.674024606362155 0.6740246063621566
5.408 0.7559694157294852 0.6740246063621552 0.6740246063621544
5.416 0.7555616798923592 0.6740246063621549 0.6740246063621573
5.424 0.7551790597609981 0.674024606362155 0.6740246063621519
5.432 0.7548251151052062 0.6740246063621528 0.6740246063621522
5.44 0.7545029378713982 0.6740246063621529 0.6740246063621527
5.448 0.7542149541346542 0.6740246063621534 0.6740246063621526
5.456 0.7539627532673215 0.674024606362155 0.6740246063621539
5.464 0.7537469621177658 0.6740246063621544 0.6740246063621544
5.472 0.7535671769783984 0.6740246063621526 0.6740246063621507
5.48 0.7534219587661275 0.6740246063621523 0.6740246063621548
5.488 0.7533088887385547 0.6740246063621544 0.6740246063621541
5.496 0.7532246749751712 0.6740246063621559 0.6740246063621539
5.5040000000000004 0.753165295101416 0.674024606362154 0.6740246063621558
5.5120000000000005 0.7531261588970899 0.6740246063621552 0.6740246063621528
5.5200000000000005 0.7531022752884837 0.674024606362155 0.6740246063621547
5.5280000000000005 0.7530884110038742 0.6740246063621529 0.6740246063621537
5.5360000000000005 0.7530792319038349 0.6740246063621538 0.674024606362153
5.5440000000000005 0.7530694218123886 0.6740246063621542 0.6740246063621536
5.5520000000000005 0.7530537769743502 0.6740246063621532 0.674024606362153
5.5600000000000005 0.7530272767531617 0.674024606362153 0.6740246063621546
5.5680000000000005 0.752985132812706 0.6740246063621527 0.6740246063621516
5.5760000000000005 0.7529228199027809 0.6740246063621542 0.6740246063621523
5.5840000000000005 0.7528360916664695 0.6740246063621548 0.6740246063621548
5.5920000000000005 0.7527209847941065 0.6740246063621549 0.6740246063621511
5.6000000000000005 0.7525738145230134 0.6740246063621564 0.6740246063621548
5.6080000000000005 0.7523911640457628 0.6740246063621537 0.6740246063621551
5.6160000000000005 0.7521698699263091 0.6740246063621539 0.6740246063621548
5.6240000000000006 0.751907005183118 0.6740246063621552 0.6740246063621528
5.632 0.7515998613087318 0.6740246063621547 0.6740246063621537
5.64 0.7512459301666913 0.674024606362153 0.6740246063621542
5.648 0.7508428864396942 0.6740246063621542 0.6740246063621537
5.656 0.7503885710924496 0.6740246063621543 0.6740246063621542
5.664 0.7498809761515252 0.6740246063621539 0.6740246063621528
5.672 0.749318230983868 0.6740246063621564 0.6740246063621549
5.68 0.748698590168136 0.6740246063621524 0.6740246063621532
5.688 0.748020422991345 0.6740246063621547 0.6740246063621519
5.696 0.7472822045617282 0.6740246063621536 0.6740246063621549
5.704 0.7464825085019638 0.6740246063621553 0.6740246063621546
5.712 0.7456200011718103 0.674024606362154 0.6740246063621536
5.72 0.7446934373619748 0.6740246063621586 0.6740246063621543
5.728 0.7437016573996266 0.6740246063621553 0.6740246063621533
5.736 0.7426435856089523 0.6740246063621551 0.6740246063621532
5.744 0.7415182300753049 0.6740246063621532 0.674024606362155
5.752 0.7403246836690667 0.6740246063621529 0.6740246063621559
5.76 0.7390621262931882 0.6740246063621533 0.6740246063621542
5.768 0.7377298283275697 0.6740246063621559 0.6740246063621524
5.776 0.7363271552521616 0.6740246063621541 0.674024606362154
5.784 0.73541191315668 0.6740246063621547 0.674024606362155
5.792 0.7363296336703983 0.6740246063621537 0.6740246063621531
5.8 0.7372120355552283 0.6740246063621523 0.6740246063621554
5.808 0.7380582167661416 0.6740246063621516 0.6740246063621537
5.816 0.7388672621563942 0.6740246063621557 0.6740246063621533
5.824 0.7396382509363326 0.6740246063621537 0.674024606362155
5.832 0.7403702641715223 0.6740246063621546 0.6740246063621549
5.84 0.7410623922460726 0.6740246063621528 0.6740246063621533
5.848 0.7417137422175506 0.674024606362152 0.674024606362154
5.856 0.7423234449923709 0.6740246063621541 0.6740246063621539
5.864 0.7428906622542993 0.6740246063621542 0.6740246063621568
5.872 0.7434145930848127 0.6740246063621559 0.6740246063621524
5.88 0.743894480221678 0.6740246063621537 0.6740246063621533
5.888 0.7443296159111277 0.6740246063621548 0.6740246063621523
5.896 0.7447193473197163 0.6740246063621516 0.674024606362155
5.904 0.7450630814831557 0.6740246063621537 0.6740246063621544
5.912 0.7453602897815039 0.674024606362155 0.6740246063621552
5.92 0.7456105119421392 0.6740246063621527 0.674024606362154
5.928 0.7458133595838182 0.6740246063621522 0.6740246063621542
5.936 0.7459685193263423 0.6740246063621539 0.674024606362156
5.944 0.7460757555006466 0.6740246063621531 0.6740246063621537
5.952 0.7461349125030864 0.6740246063621536 0.6740246063621537
5.96 0.7461459168453167 0.6740246063621537 0.6740246063621543
5.968 0.7461087789569597 0.6740246063621534 0.6740246063621527
5.976 0.7460235948025801 0.6740246063621534 0.6740246063621527
5.984 0.7458905473767116 0.6740246063621522 0.6740246063621526
5.992 0.7457099081413734 0.674024606362153 0.674024606362154
6.0 0.7454820384692578 0.6740246063621526 0.6740246063621542
6.008 0.7452073911527698 0.6740246063621547 0.674024606362154
6.016 0.7448865120342407 0.6740246063621511 0.6740246063621557
6.024 0.7445200418059456 0.6740246063621561 0.6740246063621561
6.032 0.7441087180196538 0.6740246063621539 0.674024606362152
6.04 0.7436533773342009 0.6740246063621531 0.6740246063621544
6.048 0.743154958015355 0.6740246063621576 0.6740246063621547
6.056 0.7426145026841661 0.6740246063621559 0.6740246063621542
6.064 0.7420331612874905 0.6740246063621531 0.6740246063621544
6.072 0.7414121942352898 0.6740246063621528 0.6740246063621537
6.08 0.7407529756132633 0.6740246063621549 0.6740246063621511
6.088 0.7400569963332368 0.674024606362154 0.6740246063621544
6.096 0.7393258670272186 0.6740246063621539 0.6740246063621563
6.104 0.7385613204217171 0.6740246063621538 0.6740246063621527
6.112 0.7377652128469522 0.6740246063621551 0.6740246063621528
6.12 0.7369395244416926 0.67402460636215 0.6740246063621582
6.128 0.73608635751203 0.6740246063621533 0.6740246063621538
6.136 0.7352079323976304 0.6740246063621531 0.6740246063621533
6.144 0.7343065801025094 0.6740246063621548 0.6740246063621546
6.152 0.7333847308734858 0.6740246063621576 0.6740246063621529
6.16 0.7324448978773666 0.6740246063621529 0.6740246063621552
6.168 0.7314896551594645 0.6740246063621548 0.6740246063621539
6.176 0.7305216091834991 0.6740246063621526 0.6740246063621514
6.184 0.7295433634762805 0.6740246063621531 0.6740246063621532
6.192 0.7285574762401527 0.6740246063621523 0.6740246063621534
6.2 0.7275664112497732 0.6740246063621524 0.6740246063621561
6.208 0.7265724828966199 0.6740246063621529 0.6740246063621536
6.216 0.7255777968421473 0.6740246063621534 0.6740246063621554
6.224 0.7245841883288451 0.6740246063621541 0.6740246063621523
6.232 0.7235931607026803 0.6740246063621538 0.6740246063621554
6.24 0.7226058270455399 0.6740246063621528 0.6740246063621521
6.248 0.7216228579372039 0.6740246063621531 0.6740246063621521
6.256 0.7206444382244803 0.6740246063621562 0.6740246063621531
6.264 0.7196702352661527 0.6740246063621542 0.6740246063621556
6.272 0.7186993804808262 0.6740246063621561 0.6740246063621528
6.28 0.7177304652189189 0.6740246063621553 0.6740246063621542


==> maxeig_d3g2_prange.txt <==
x |alpha| p1
1e-08 1 1
0.00200001 0.9999980831556927 0.998571419764204
0.00400001 0.9999923326607422 0.9971410063064295
0.00600001 0.9999827485140099 0.995708741054299
0.00800001 0.9999693307136093 0.9942746123917201
0.01000001 0.9999520792568727 0.9928386085110629
0.01200001 0.999930994140369 0.9914007174032979
0.01400001 0.999906075359824 0.9899609268478112
0.016000010000000002 0.9998773229101516 0.9885192244018861
0.018000010000000004 0.9998447367854166 0.9870755973898274
0.020000010000000002 0.9998083169787559 0.9856300328917188
0.02200001 0.9997680634823921 0.9841825177318068
0.024000010000000002 0.9997239762875588 0.9827330384665104
0.026000010000000004 0.9996760553844412 0.9812815813719777
0.028000010000000002 0.9996243007621575 0.9798281324312639
0.03000001 0.9995687124086463 0.9783726773210369
0.03200001 0.999509290310637 0.9769152013978482
0.034000010000000004 0.9994460344535384 0.9754556896839004
0.036000010000000006 0.9993789448213699 0.9739941268523366
0.03800001 0.9993080213966922 0.972530497212011
0.04000001 0.999233264160455 0.9710647846917033
0.042000010000000004 0.9991546730919164 0.969596972823838
0.04400001 0.9990722481685299 0.9681270447275019
0.04600001 0.998985989365801 0.9666549830909851
0.04800001 0.9988958966571608 0.9651807701536197
0.050000010000000004 0.9988019700138074 0.9637043876869618
0.052000010000000006 0.9987042094045503 0.9622258169753296
0.05400001 0.9986026147956325 0.960745038795601
0.05600001 0.9984971861505643 0.959262033396262
0.058000010000000005 0.9983879234298966 0.9577767804757292
0.06000001 0.9982748265910493 0.9562892591598211
0.06200001 0.9981578955880541 0.9547994479784258
0.06400001 0.9980371303713355 0.953307324841266
0.06600001 0.9979125308874679 0.9518128670128113
0.06800001 0.9977840970788817 0.9503160510861791
0.07000001 0.9976518288835968 0.9488168529561023
0.07200001 0.9975157262349251 0.9473152477908554
0.07400000999999999 0.9973757890611532 0.9458112100030994
0.07600000999999999 0.9972320172851997 0.9443047132196171
0.07800001 0.9970844108242796 0.9427957302499371
0.08000001 0.9969329695895213 0.9412842330536506
0.08200001 0.9967776934855836 0.9397701927065456
0.08400001 0.9966185824102447 0.9382535793654129
0.08600001 0.9964556362539785 0.9367343622314469
0.08800000999999999 0.9962888548995076 0.9352125095122462
0.09000000999999999 0.996118238221329 0.9336879883823231
0.09200001 0.9959437860852187 0.9321607649420098
0.09400001 0.9957654983477386 0.9306308041748363
0.09600001 0.9955833748556853 0.9290980699030825
0.09800001 0.9953974154455424 0.927562524741668
0.10000001 0.9952076199428954 0.9260241300501698
0.10200001 0.9950139881618332 0.9245319293140114
0.10400001 0.9948165199043266 0.9230740600752048
0.10600000999999999 0.9946152149595758 0.921617051327942
0.10800001 0.9944100731033276 0.9201609022229977
0.11000001 0.9942010940971941 0.918705611741383
0.11200001 0.9939882776879198 0.9172511786913498
0.11400001 0.9937716236066357 0.915797601705387
0.11600001 0.9935511315681038 0.9143448792371669
0.11800001 0.9933268012698815 0.912893009558464
0.12000000999999999 0.9930986323915568 0.9114419907560987
0.12200000999999999 0.9928666245938481 0.9099918207287733
0.12400001 0.9926307775177645 0.9085424971839469
0.12600001 0.9923910907836998 0.9070940176346511
0.12800001 0.9921475639905049 0.905646379396301
0.13000001 0.9919001967145509 0.9041995795834519
0.13200001 0.9916489885087437 0.902753615106564
0.13400001 0.9913939389015458 0.9013084826687143
0.13600001 0.9911350473959181 0.8998641787622964
0.13800001 0.9908723134683152 0.8984206996656984
0.14000001 0.9906057365675799 0.8969780414399378
0.14200001 0.9903353161138633 0.8955361999252942
0.14400001 0.9900610514974981 0.8940951707379057
0.14600000999999999 0.989782942077845 0.8926549492663345
0.14800001 0.9895009871821453 0.8912155306681157
0.15000001 0.9892151861042958 0.8897769098662917
0.15200001 0.9889255381036601 0.8883390815459039
0.15400001 0.9886320424038194 0.8869020401504653
0.15600001 0.9883346981913177 0.8854657798784257
0.15800001 0.9880335046143544 0.8840302946795893
0.16000001 0.9877284607815074 0.8825955782515285
0.16200001 0.9874195657603866 0.8811616240359582
0.16400001 0.9871068185762957 0.8797284252151024
0.16600001 0.9867902182108604 0.8782959747080419
0.16800001 0.9864697636006426 0.8768642651670098
0.17000001 0.9861454536357214 0.8754332889737007
0.17200001 0.9858172871582839 0.8740030382355347
0.17400001 0.9854852629611615 0.8725735047819105
0.17600000999999998 0.9851493797863825 0.8711446801604437
0.17800001 0.9848096363236727 0.8697165556331647
0.18000001 0.9844660312089865 0.8682891221727054
0.18200001 0.9841185630229443 0.8668623704584799
0.18400001 0.9837672302893736 0.8654362908728314
0.18600001 0.9834120314736823 0.8640108734971412
0.18800001 0.9830529649813677 0.8625861081079754
0.19000001 0.9826900291564111 0.8611619841731436
0.19200001 0.982323222279692 0.8597384908477907
0.19400001 0.981952542567398 0.8583156169704519
0.19600001 0.9815779881694052 0.8568933510590898
0.19800001 0.9811995571676664 0.8554716813071129
0.20000001 0.9808172475745665 0.854050595579413
0.20200001 0.9804310573312809 0.8526300814083033
0.20400001 0.9800409843061373 0.8512101259895549
0.20600001 0.9796470262929274 0.8497907161783322
0.20800001 0.9792491810092665 0.8483718384851463
0.21000001 0.9788474460948896 0.8472261220058541
0.21200001 0.9784418191099821 0.8462742085315268
0.21400001 0.9780322975334863 0.8453335794040606
0.21600001 0.9776188787613977 0.844403345215915
0.21800001 0.9772015601050655 0.843482572009336
0.22000001 0.9767803387894913 0.8425702921362922
0.22200001 0.9763552119516133 0.8416655155117251
0.22400001 0.9759261766385807 0.8407672409039318
0.22600001 0.9754932298060587 0.8398744669220597
0.22800001 0.9750563683164905 0.8389862023954467
0.23000001 0.9746155889373795 0.838101475889002
0.23200001 0.9741708883395601 0.8372193441576338
0.23400001 0.9737222630954925 0.8363388994057187
0.23600001 0.9732697096775057 0.8354592752799956
0.23800001 0.972813224456104 0.8345796515814204
0.24000000999999999 0.9723528036982352 0.8336992577311935
0.24200001 0.9718884435655281 0.8328173750657567
0.24400001 0.9714201401126255 0.8319333380649969
0.24600001 0.9709478892854438 0.8310465346371598
0.24800001 0.9704716869194274 0.8301564055939608
0.25000001 0.9699915287378756 0.829262443451774
0.25200001 0.9695074103501883 0.8283641906908569
0.25400001 0.9690193272501925 0.8274612375961183
0.25600001 0.9685272748144 0.8265532197914707
0.25800001 0.9680312483003315 0.8256398155666062
0.26000001 0.9675312428448011 0.8247207430810249
0.26200001 0.9670272534622215 0.823795757516455
0.26400001 0.9665192750429271 0.8228646482356465
0.26600001 0.9660073023514705 0.8219272359935457
0.26800001 0.9654913300249479 0.8209833702362412
0.27000001 0.9649713525713277 0.8200329265136722
0.27200001 0.9644473643677497 0.8190758040243336
0.27400001 0.9639193596589117 0.8181119233036427
0.27600001 0.9633873325553584 0.8171412240621463
0.27800001 0.962851277031846 0.816163663175721
0.28000001 0.9623111869256893 0.8151792128264522
0.28200001 0.9617670559351139 0.8141878587904231
0.28400001 0.96121887761762 0.8131895988667881
0.28600001 0.9606666453883471 0.8121844414413018
0.28800001000000003 0.9601103525184362 0.8111724041765398
0.29000001 0.9595499921334074 0.8101535128206593
0.29200001 0.9589855572115429 0.8091278001263263
0.29400001 0.958417040582288 0.8080953048714313
0.29600001 0.9578444349246015 0.8070560709734262
0.29800001 0.9572677327653941 0.80601014668937
0.30000001 0.9566869264778886 0.8049575838941991
0.30200001 0.9561020082800574 0.8038984374300301
0.30400001 0.9555129702329972 0.802832764519947
0.30600001 0.9549198042393744 0.8017606242399259
0.30800001 0.9543225020418091 0.8006820770432935
0.31000001 0.9537210552213066 0.7995971843322994
0.31200001 0.9531154551956749 0.7985060080719816
0.31400001 0.9525056932179436 0.7974086104418766
0.31600001 0.9518917603748006 0.7963050535214351
0.31800001 0.9512736475850009 0.7951953990054839
0.32000001 0.9506513455978063 0.7940797079463242
0.32200001 0.9500248449914115 0.792958040519368
0.32400001 0.9493941361713726 0.791830455809558
0.32600001 0.9487592093690217 0.7906970116159802
0.32800001 0.9481200546399253 0.7895577642724321
0.33000001 0.9474766618622831 0.7884127684817944
0.33200001 0.946829020735345 0.7872620771623257
0.33400001 0.9461771207778692 0.7861057413041986
0.33600001 0.9455209513265335 0.7849438098346586
0.33800001 0.944860501534311 0.783776329490376
0.34000001 0.944195760368924 0.7826033446957625
0.34200001 0.9435267166112409 0.7814248974459675
0.34400001 0.9428533588536684 0.7802410271935099
0.34600001 0.9421756754985513 0.7790517707375835
0.34800001 0.9414936547565618 0.7778571621150212
0.35000001000000003 0.9408072846450842 0.7766572324921227
0.35200001 0.9401165529865677 0.7754520100565512
0.35400001 0.9394214474069236 0.774241519908514
0.35600001 0.9387219553338261 0.7730257839505527
0.35800001 0.9380180639951089 0.7718048207752521
0.36000001 0.9373097604170488 0.7705786455503005
0.36200001 0.9365970314227191 0.7693472699001535
0.36400001 0.9358798636302552 0.7681107017838708
0.36600001 0.935158243451164 0.7668689453684348
0.36800001 0.9344321570886104 0.7656220008970002
0.37000001 0.9337015905356316 0.7643698645515766
0.37200001 0.9329665295734231 0.7631125283094771
0.37400001 0.9322269597694912 0.7618499797930366
0.37600001 0.9314828664759408 0.7605822021120016
0.37800001 0.9307342348275626 0.7593091736979792
0.38000001 0.929981049740055 0.7580308681303448
0.38200001 0.9292232959081246 0.7567472539529969
0.38400001 0.9284609578035851 0.7554582944812439
0.38600001 0.927694019673472 0.75416394759819
0.38800001 0.9269224655380615 0.7528641655398299
0.39000001 0.9261462791889189 0.7515588946681395
0.39200001 0.9253654441868772 0.7502480752312574
0.39400001 0.9245799438600028 0.7489316411099777
0.39600001 0.9237897613015591 0.7476095195495315
0.39800001 0.9229948793678447 0.7462816308756742
0.40000001 0.9221952806760993 0.7449478881940351
0.40200001 0.9213909476023079 0.7436081970714847
0.40400001 0.9205818622789917 0.7422624551983262
0.40600001 0.9197680065929441 0.7409105520298774
0.40800001 0.9189493621829301 0.7395523684060106
0.41000001 0.9181259104373483 0.7381877761470133
0.41200001 0.91729763249185 0.7368166376239756
0.41400001000000003 0.9164645092268702 0.7354388053018627
0.41600001000000003 0.9156265212651618 0.7340541212530637
0.41800001 0.9147836489692617 0.7326624166392608
0.42000001 0.9139358724388632 0.7312635111589452
0.42200001 0.9130831715082013 0.7298572124579524
0.42400001 0.9122255257433178 0.7284433154999165
0.42600001 0.911362914439302 0.7270216018932845
0.42800001 0.9104953166174373 0.7255918391712636
0.43000001 0.9096227110223373 0.7241537800205881
0.43200001 0.9087450761189241 0.7227071614546392
0.43400001 0.9078623900894418 0.7212517039259146
0.43600001 0.9069746308303147 0.7197871103723159
0.43800001 0.9060817759489349 0.7183130651911714
0.44000001 0.9051838027604516 0.7168292331340809
0.44200001 0.9042806882843556 0.7153352581150619
0.44400001 0.9033724092410714 0.7138307619234054
0.44600001 0.9024589420484386 0.7123153428318173
0.44800001 0.9015402628180661 0.7107885740891295
0.45000001 0.9006163473516281 0.70925000228566
0.45200001 0.899687171137042 0.7076991455777409
0.45400001 0.8987527093445692 0.7061354917562733
0.45600001 0.8978129368227572 0.7045584961421483
0.45800001 0.8968678280943198 0.7029675792891957
0.46000001 0.8959173573518756 0.7013621244726195
0.46200001 0.8949614984535958 0.6997414749379269
0.46400001 0.8940002249186694 0.6981049308819273
0.46600001 0.8930335099226945 0.6964517461331157
0.46800001 0.8920613262929142 0.6947811244943023
0.47000001 0.891083646503324 0.6930922157045681
0.47200001 0.8901004426696034 0.6913841109713624
0.47400001 0.8891116865439365 0.6896558380157575
0.47600001000000003 0.8881173495096406 0.6879063555650171
0.47800001000000003 0.8871174025756691 0.6861345472159891
0.48000001 0.8861118163709264 0.6843392145801662
0.48200001 0.8851005611383893 0.6825190696062965
0.48400001 0.8840836067290779 0.6806727259584774
0.48600001 0.8830609225958318 0.6787986893061333
0.48800001 0.8820324777868749 0.6768953463564211
0.49000001 0.8809982409391847 0.6749609524283845
0.490974222107 0.8804923505696065 0.6740246063621547
0.49200001 0.8799581802716469 0.675648728453024
0.49400001 0.8789122635780062 0.6787606994341585
0.49600001 0.8778604582195503 0.681764427614473
0.49800001 0.8768027311176096 0.6846687953818172
0.50000001 0.8757390487457464 0.6874815574571576
0.50200001 0.8746693771217379 0.6902095333995769
0.50400001 0.8735936817992862 0.6928587597854143
0.5060000100000001 0.8725119278593909 0.6954346119295701
0.5080000100000001 0.8714240799015135 0.6979419022844319
0.5100000100000001 0.8703301020344101 0.7003849607561888
0.5120000100000001 0.8692299578665805 0.7027677008416341
0.5140000100000001 0.8681236104965308 0.7050936745301213
0.5160000100000001 0.8670110225025732 0.7073661182188029
0.5180000100000001 0.8658921559323013 0.7095879913761038
0.5200000100000001 0.8647669722917516 0.7117620093060054
0.5220000100000001 0.8636354325341009 0.7138906710770578
0.5240000100000001 0.8624974970480184 0.7159762834605665
0.5260000100000001 0.8613531256455786 0.718020981553413
0.5280000100000001 0.860202277549739 0.720026746629676
0.5300000100000001 0.8590449113813733 0.7219954216629648
0.5320000100000001 0.8578809851458299 0.7239287248801959
0.5340000100000001 0.856710456218961 0.7258282616433495
0.5360000100000001 0.8555332813327361 0.7276955349044263
0.5380000100000001 0.8543494165601961 0.7295319544372977
0.5400000100000001 0.8531588172999258 0.7313388450167516
0.5420000100000001 0.8519614382599228 0.7331174536875488
0.5440000100000001 0.8507572334408782 0.7348689562441204
0.5460000100000001 0.8495461561187564 0.7365944630229141
0.5480000100000001 0.8483281588268061 0.7382950240943336
0.5500000100000001 0.8471031933368081 0.7399716339283547
0.5520000100000001 0.8458712106396088 0.741625235597485
0.5540000100000001 0.8446321609249365 0.7432567245716539
0.5560000100000001 0.843385993560375 0.7448669521523982
0.5580000100000001 0.8421326570695696 0.7464567285871354
0.5600000100000001 0.8408720991095091 0.7480268258990364
0.5620000100000001 0.8396042664469588 0.749577980463606
0.5640000100000001 0.838329104933919 0.7511108953588637
0.5660000100000001 0.8370465594821066 0.7526262425129676
0.5680000100000001 0.8357565740364156 0.75412466467006
0.5700000100000001 0.8344590915472795 0.7556067771927021
0.5720000100000001 0.8331540539419169 0.7570731697171509
0.5740000100000001 0.8318414020943847 0.7585244076757496
0.5760000100000001 0.830521075794405 0.7599610336992866
0.57800001 0.8291930137148852 0.7613835689105222
0.58000001 0.827857153378068 0.7627925141190803
0.58200001 0.8265134311202906 0.7641883509266133
0.58400001 0.8251617820552316 0.7655715427504193
0.58600001 0.8238021400355582 0.7669425357726085
0.58800001 0.822434437613002 0.7683017598214419
0.59000001 0.8210586059966517 0.7696496291905398
0.59200001 0.8196745750094604 0.7709865434013633
0.59400001 0.8182822730428871 0.7723128879135961
0.59600001 0.8168816270094393 0.7736290347877899
0.59800001 0.8154725622932696 0.7749353433041464
0.60000001 0.8140550026984692 0.7762321605409856
0.60200001 0.8126288703950706 0.7775198219160068
0.60400001 0.8111940858626158 0.7787986516934065
0.60600001 0.8097505678312137 0.7800689634593589
0.60800001 0.8082982332198367 0.7813310605683972
0.61000001 0.8068369970718366 0.7825852365628231
0.61200001 0.8053667724874353 0.783831775567175
0.61400001 0.8038874705531234 0.7850709526596952
0.61600001 0.8023990002676794 0.7863030342222823
0.61800001 0.80090126846479 0.7875282782707802
0.62000001 0.7993941797318866 0.7887469347667003
0.62200001 0.7978776363251392 0.7899592459119845
0.62400001 0.7963515380803828 0.7911654464277951
0.62600001 0.7948157823196486 0.7923657638185772
0.62800001 0.7932702637531306 0.7935604186223308
0.63000001 0.7917148743763467 0.79474962464812
0.6320000100000001 0.7901495033621146 0.7959335892016018
0.6340000100000001 0.7885740369471511 0.7971125132994635
0.6360000100000001 0.7869883583129121 0.7982865918734354
0.6380000100000001 0.785392347460344 0.7994560139646387
0.6400000100000001 0.7837858810781817 0.8006209629088612
0.6420000100000001 0.7821688324044126 0.801781616513355
0.6440000100000001 0.7805410710804681 0.8029381472257103
0.6460000100000001 0.7789024629976832 0.804090722295347
0.6480000100000001 0.7772528701355771 0.8052395039280236
0.6500000100000001 0.7755921503913736 0.8063846494338427
0.6520000100000001 0.7739201574002815 0.807526311369195
0.6540000100000001 0.7722367403458112 0.8086646376729314
0.6560000100000001 0.770541743759619 0.8097997717971758
0.6580000100000001 0.768835007310041 0.8109318528331
0.6600000100000001 0.7671163655786246 0.8120610156319353
0.6620000100000001 0.7653856478238293 0.8131873909215465
0.6640000100000001 0.763642677731013 0.8143111054187497
0.6660000100000001 0.761887273147661 0.815432281937738
0.6680000100000001 0.7601192458029229 0.8165510394947075
0.6700000100000001 0.7583384010102016 0.8176674934089999
0.6720000100000001 0.7565445373516695 0.8187817554009261
0.6740000100000001 0.7547374463432236 0.8198939336863905
0.6760000100000001 0.7529169120785124 0.8210041330685885
0.6780000100000001 0.7510827108503828 0.8221124550268926
0.6800000100000001 0.7492346107479249 0.8232189978030188
0.6820000100000001 0.7473723712273043 0.8243238564847044
0.6840000100000001 0.7454957426541099 0.8254271230869773
0.6860000100000001 0.7436044658149926 0.8265288866311091
0.6880000100000001 0.7416982713959855 0.8276292332214127
0.6900000100000001 0.7397768794246293 0.828728246119955
0.6920000100000001 0.7378399986728617 0.829826005819319
0.6940000100000001 0.7358873260170932 0.8309225901134366
0.6960000100000001 0.7339185457517119 0.83201807416667
0.6980000100000001 0.7319333288516953 0.8331125305810507
0.7000000100000001 0.729931332179603 0.834206029462039
0.7020000100000001 0.7279121976316133 0.8352986384825256
0.70400001 0.7258755512166506 0.8363904229453963
0.70600001 0.7238210020620695 0.8374814458445952
0.70800001 0.721748141338272 0.8385717679247987
0.71000001 0.7196565410939447 0.8396614477396902
0.71200001 0.7175457529924203 0.840750541708937
0.71400001 0.7154153069383611 0.8418391041738859
0.71600001 0.713264709582628 0.8429271874520246
0.71800001 0.7110934426914494 0.8440148418902476
0.72000001 0.7089009613639923 0.8451021159169795
0.72200001 0.706686692080225 0.8461890560931176
0.72400001 0.7044500305582239 0.8472757071619638
0.72600001 0.7021903393968533 0.848362112097994
0.72800001 0.6999069454759796 0.8494483121546696
0.73000001 0.6975991370818994 0.850534346911176
0.73200001 0.6952661607203253 0.8516202543182282
0.73400001 0.6929072175726639 0.8527060707428441
0.73600001 0.6905214595438568 0.853791831012203
0.73800001 0.6881079848401618 0.8548775684566378
0.74000001 0.6856658330042866 0.8559633149515733
0.74200001 0.6831939793207777 0.8570491009587515
0.74400001 0.6806913284874077 0.8581349555664384
0.74600001 0.6781567074267418 0.8592209065289016
0.74800001 0.6755888570851146 0.8603069803048964
0.749218648443 0.6740246063621547 0.8609688169455387
0.75000001 0.6742894402732542 0.8613932020955235
0.75200001 0.6749612820679854 0.8624795958810721
0.75400001 0.6756241078162873 0.8635661844572388
0.7560000100000001 0.6762775051655368 0.8646529894704491
0.7580000100000001 0.6769210672529977 0.8657400314524656
0.7600000100000001 0.6775543926657125 0.8668273298542186
0.7620000100000001 0.6787388974440021 0.867914903078894
0.7640000100000001 0.6798930554764502 0.8690027685142837
0.7660000100000001 0.681002708418973 0.8700909425644432
0.7680000100000001 0.6820665219486476 0.871179440680568
0.7700000100000001 0.683083566939034 0.872268277391263
0.7720000100000001 0.684053246863273 0.8733574663320492
0.7740000100000001 0.6849752381044923 0.8744470202742088
0.7760000100000001 0.6858494413023409 0.8755369511529862
0.7780000100000001 0.6866759419617393 0.8766272700951062
0.7800000100000001 0.6874549787331687 0.8777179874456358
0.7820000100000001 0.6881869179858846 0.8788091127942519
0.7840000100000001 0.6888722335057857 0.8799006550008216
0.7860000100000001 0.6895114903421766 0.8809926222204163
0.7880000100000001 0.6901053319962145 0.8820850219276587
0.7900000100000001 0.6906544702872686 0.8831778609405596
0.7920000100000001 0.6911596773531528 0.8842711454436536
0.7940000100000001 0.6916217793387557 0.8853648810106314
0.7960000100000001 0.6920416514082103 0.8864590726263915
0.7980000100000001 0.6924202137814102 0.8875537247085128
0.8000000100000001 0.692758428548645 0.8886488411281755
0.8020000100000001 0.693057297060525 0.8897444252305491
0.8040000100000001 0.6933178577252915 0.8908404798546462
0.8060000100000001 0.6935411840745702 0.8919370073526478
0.8080000100000001 0.6937283829822719 0.8930340096087106
0.8100000100000001 0.6938805929413657 0.894131488057281
0.8120000100000001 0.6957613547073572 0.8952294437008975
0.8140000100000001 0.6977166366262499 0.8963278771275156
0.8160000100000001 0.6997062978521694 0.8974267885273517
0.8180000100000001 0.7017299958685349 0.8985261777092526
0.8200000100000001 0.7037873782111206 0.8996260441166214
0.8220000100000001 0.7058780826318599 0.9007263868428598
0.8240000100000001 0.7080017372997349 0.9018272046464008
0.8260000100000001 0.7101579610503025 0.9029284959652755
0.8280000100000001 0.7123463636946517 0.9040302589313088
0.8300000100000001 0.7145665463975491 0.9051324913838152
0.8320000100000001 0.7168181021334219 0.906235190882967
0.83400001 0.7191006162275427 0.9073383547227032
0.83600001 0.7214136669882547 0.9084419799433011
0.83800001 0.723756826434662 0.9095460633435078
0.84000001 0.7261296611224796 0.9106506014923413
0.84200001 0.7285317330690836 0.9117555907405126
0.84400001 0.7309626007771589 0.912861027231476
0.84600001 0.7334218203545552 0.9139669069121318
0.84800001 0.7359089467264068 0.9150732255432296
0.85000001 0.7384235349339632 0.9161799787093721
0.85200001 0.7409651415131359 0.9172871618287171
0.85400001 0.7435333259444631 0.9183947701623942
0.85600001 0.7461276521651103 0.9195027988235565
0.85800001 0.7487476901324566 0.9206112427861812
0.86000001 0.751393017428303 0.9217200968934981
0.86200001 0.7540632208919654 0.9228293558662447
0.86400001 0.7567578982705148 0.9239390143105133
0.86600001 0.7594766598741276 0.9250490667254008
0.86800001 0.7622191302249286 0.9261595075103943
0.87000001 0.7649849496877894 0.9272703309724368
0.87200001 0.7677737760724469 0.9283815313327959
0.87400001 0.7705852861967276 0.9294931027336596
0.87600001 0.7734191774017898 0.9306050392444839
0.87800001 0.7762751690110686 0.931717334868147
0.88000001 0.7791530037258361 0.9328299835467917
0.8820000100000001 0.7820524489512666 0.9339429791675602
0.8840000100000001 0.7849732980481977 0.9350563155679994
0.8860000100000001 0.7879153715066883 0.9361699865413299
0.8880000100000001 0.7908785180387127 0.9372839858414992
0.8900000100000001 0.7938626155883801 0.938398307187994
0.8920000100000001 0.7968675722588736 0.9395129442705229
0.8940000100000001 0.7998933271562076 0.9406278907534593
0.8960000100000001 0.8029398511507411 0.9417431402801302
0.8980000100000001 0.8060071475578195 0.9428586864769153
0.9000000100000001 0.8090952527394727 0.9439745229571944
0.9020000100000001 0.8122042366294338 0.9450906433250894
0.9040000100000001 0.8153342031839074 0.9462070411790996
0.9060000100000001 0.8184852907605226 0.9473237101155151
0.9080000100000001 0.8216576724279504 0.9484406437317553
0.9100000100000001 0.8248515562081867 0.9495578356294736
0.9120000100000001 0.8280671852534336 0.9506752794176078
0.9140000100000001 0.8313048379587517 0.9517929687152161
0.9160000100000001 0.8345648280111927 0.9529108971542282
0.9180000100000001 0.8378475043753548 0.9540290583820572
0.9200000100000001 0.8411532512144253 0.9551474460640543
0.9220000100000001 0.8444824877448527 0.9562660538858981
0.9240000100000001 0.8478356680217636 0.9573848755558241
0.9260000100000001 0.8512132806510075 0.958503904806736
0.9280000100000001 0.8546158484227072 0.9596231353982703
0.9300000100000001 0.8580439278595445 0.9607425611186448
0.9320000100000001 0.8614981086720296 0.961862175786534
0.9340000100000001 0.8649790131112791 0.9629819732527252
0.9360000100000001 0.8684872952084366 0.9641019474017732
0.9380000100000001 0.8720236398885294 0.965222092153505
0.9400000100000001 0.8755887619445796 0.9663424014644564
0.9420000100000001 0.8791834048567296 0.9674628693292214
0.9440000100000001 0.8828083394392459 0.9685834897817127
0.9460000100000001 0.8864643622968654 0.9697042568963629
0.9480000100000001 0.8901522940705148 0.9708251647892072
0.9500000100000001 0.8938729774509526 0.9719462076189412
0.9520000100000001 0.8976272749376943 0.9730673795878696
0.9540000100000001 0.9014160663193184 0.9741886749428023
0.9560000100000001 0.9052402458503064 0.975310087975888
0.9580000100000001 0.909100719098635 0.9764316130253682
0.96000001 0.912998399437616 0.97755324447629
0.96200001 0.9169342041548169 0.9786749767611324
0.96400001 0.9209090501502812 0.9797968043604156
0.96600001 0.924923849195243 0.9809187218032143
0.96800001 0.928979502721502 0.9820407236676533
0.97000001 0.9330768961089083 0.9831628045813178
0.97200001 0.9372168924346718 0.984284959221648
0.97400001 0.9414003256405643 0.9854071823162815
0.97600001 0.9456279930616096 0.9865294686433298
0.97800001 0.9499006472378095 0.9876518130316233
0.98000001 0.9542189868929934 0.9887742103609425
0.98200001 0.9585836468989488 0.9898966555621724
0.98400001 0.962995186927097 0.991019143617423
0.98600001 0.9674540782762562 0.9921416695601493
0.98800001 0.9719606879532905 0.9932642284752018
0.99000001 0.9765152582336784 0.994386815498858
0.99200001 0.9811178780002802 0.9955094258188188
0.99400001 0.9857684371649978 0.9966320546741932
0.99600001 0.9904665397495569 0.9977546973554096
0.99800001 0.9952112822483565 0.998877349204159


==> maxeig_d3g3_phirange.txt <==
x arg(beta) phi arg(alpha)
0.0 0.6796712567136076 0.5584720286991419 0.6625081033922539
0.008 0.6796101568857001 0.5584720286991427 0.6626308379457316
0.016 0.679439103045136 0.5584720286991426 0.6627459390194914
0.024 0.6791645396678042 0.5584720286991426 0.662853407951371
0.032 0.6787932589583635 0.5584720286991413 0.6629532466326388
0.04 0.6783324242833798 0.5584720286991417 0.663045457503417
0.048 0.6777895863739006 0.5584720286991407 0.6631300435481586
0.056 0.6771726908749025 0.5584720286991417 0.6632070082912039
0.064 0.6764900756863653 0.5584720286991415 0.6632763557923713
0.07200000000000001 0.6757504564900021 0.5584720286991418 0.6633380906426545
0.08 0.6749628989184678 0.5584720286991435 0.6633922179599482
0.088 0.674136776031848 0.5584720286991439 0.6634387433848798
0.096 0.6732817101477161 0.5584720286991409 0.663477673076668
0.10400000000000001 0.6724074986433898 0.5584720286991414 0.6635090137090992
0.112 0.6715240241112489 0.5584720286991436 0.6635327724665429
0.12 0.6706411501760502 0.5584720286991413 0.6635489570400241
0.128 0.6697686053206414 0.5584720286991428 0.6635575756234551
0.136 0.668915858128143 0.5584720286991428 0.6635586369098048
0.14400000000000002 0.6680919883229183 0.558472028699143 0.6635521500874875
0.152 0.6673055587544198 0.5584720286991414 0.663538124836723
0.16 0.6665644938982024 0.5584720286991415 0.6635165713260114
0.168 0.6658759704545332 0.5584720286991426 0.6634875002087267
0.176 0.6652463251625592 0.558472028699142 0.6634509226197125
0.184 0.6646809840343045 0.558472028699142 0.663406850172027
0.192 0.6641844159281265 0.5584720286991418 0.6633552949537258
0.2 0.6637601118611721 0.5584720286991411 0.6632962695247736
0.20800000000000002 0.6634105898705097 0.5584720286991428 0.6632297869139884
0.216 0.663137423743311 0.558472028699141 0.6631558606161019
0.224 0.6629412926940221 0.5584720286991419 0.66307450458893
0.232 0.662822048171401 0.5584720286991423 0.6629857332505643
0.24 0.6627787934767216 0.5584720286991413 0.6628895614767268
0.248 0.6628099717571805 0.5584720286991408 0.6627860045981626
0.256 0.6629134581538819 0.5584720286991428 0.662675078398148
0.264 0.6630866523507329 0.5584720286991415 0.6625567991100817
0.272 0.6633265683988323 0.5584720286991409 0.6624311834151886
0.28 0.6636299193924249 0.5584720286991429 0.6622982484402783
0.28800000000000003 0.6639931952743204 0.558472028699142 0.6621580117556458
0.296 0.6644127326955035 0.5584720286991405 0.6620104913730268
0.304 0.664884776411466 0.5584720286991429 0.6618557057436828
0.312 0.6654055321498034 0.5584720286991425 0.6616936737565611
0.32 0.6659712112268161 0.5584720286991421 0.6615244147365565
0.328 0.6665780674332575 0.558472028699143 0.6613479484428989
0.336 0.6672224268637558 0.5584720286991439 0.6611642950676004
0.34400000000000003 0.6679007114468506 0.5584720286991433 0.6609734752340257
0.352 0.6686094569594152 0.558472028699142 0.6607755099955631
0.36 0.6693453262952013 0.5584720286991425 0.6605704208344007
0.364708584918 0.6697898224976498 0.558472028699143 0.6604463892850263
0.368 0.6701051187153302 0.558472028699142 0.660358229660392
0.376 0.6708857757497035 0.5584720286991414 0.6601389588100361
0.384 0.671684384349657 0.5584720286991398 0.6599126310455574
0.392 0.6724981778211185 0.5584720286991429 0.6596792695540876
0.4 0.6733245349970481 0.5584720286991414 0.6594388979469588
0.40800000000000003 0.6741609780416166 0.5584720286991426 0.6591915402590943
0.41600000000000004 0.6750051692176446 0.5584720286991431 0.6589372209485108
0.424 0.6758549068943956 0.5584720286991427 0.6586759648959217
0.432 0.6767081210247872 0.5584720286991414 0.6584077974044412
0.44 0.6775628682797272 0.5584720286991417 0.6581327441994055
0.448 0.6784173269918728 0.5584720286991418 0.6578508314283003
0.456 0.6792697920312734 0.5584720286991425 0.6575620856607708
0.464 0.6801186697104166 0.5584720286991428 0.6572665338887775
0.47200000000000003 0.6809624727957421 0.5584720286991418 0.6569642035268174
0.48 0.6817998156858186 0.5584720286991415 0.6566551224122789
0.488 0.6826294098028616 0.5584720286991434 0.6563393188058757
0.496 0.6834500592333892 0.558472028699143 0.6560168213922363
0.504 0.6842606566453893 0.558472028699141 0.655687659280525
0.512 0.6850601795027015 0.5584720286991409 0.6553518620052301
0.52 0.6858476865923236 0.5584720286991418 0.6550094595270296
0.528 0.6866223148767978 0.5584720286991438 0.6546604822337626
0.536 0.6873832766812004 0.5584720286991418 0.6543049609414904
0.544 0.6881298572226336 0.5584720286991435 0.6539429268957064
0.552 0.688861412489182 0.5584720286991424 0.6535744117725825
0.56 0.689577367475064 0.558472028699143 0.6531994476803709
0.5680000000000001 0.690277214778796 0.5584720286991418 0.6528180671608759
0.5760000000000001 0.6909605135716811 0.5584720286991434 0.6524303031910271
0.584 0.6916268889449244 0.5584720286991417 0.6520361891845834
0.592 0.692276031644494 0.5584720286991418 0.6516357589938845
0.6 0.692907698203997 0.5584720286991416 0.651229046911722
0.608 0.6935217114871378 0.5584720286991418 0.6508160876733247
0.616 0.6941179616520571 0.5584720286991411 0.6503969164584021
0.624 0.6946964075509869 0.5584720286991407 0.6499715688933171
0.632 0.6952570785789307 0.5584720286991416 0.649540081053306
0.64 0.6958000769852537 0.5584720286991416 0.6491024894648295
0.648 0.6963255806611864 0.558472028699141 0.6486588311080036
0.656 0.6968338464147439 0.5584720286991425 0.648209143419091
0.664 0.6973252137414381 0.5584720286991418 0.6477534642931004
0.672 0.697800109094712 0.5584720286991388 0.6472918320864863
0.68 0.6982590506531892 0.5584720286991423 0.6468242856198718
0.6880000000000001 0.6987026535723625 0.5584720286991413 0.6463508641809379
0.6960000000000001 0.699131635695597 0.5584720286991428 0.6458716075273032
0.704 0.699546823682102 0.5584720286991407 0.645386555889534
0.712 0.6999491594872533 0.5584720286991425 0.6448957499742141
0.72 0.7003397071021564 0.5584720286991408 0.644399230967092
0.728 0.7007196594230216 0.5584720286991429 0.6438970405362752
0.736 0.7010903450758812 0.5584720286991419 0.6433892208355384
0.744 0.7014532349669302 0.558472028699142 0.6428758145076383
0.752 0.7018099482617615 0.5584720286991421 0.6423568646877414
0.76 0.7021622574171485 0.5584720286991398 0.6418324150068799
0.768 0.7025120917964944 0.5584720286991423 0.6413025095954883
0.776 0.7028615392942541 0.5584720286991396 0.6407671930869839
0.784 0.7032128452782486 0.5584720286991414 0.6402265106213793
0.792 0.7035684080345086 0.5584720286991418 0.6396805078490078
0.8 0.7039307697745355 0.5584720286991429 0.6391292309342194
0.808 0.7043026021491378 0.5584720286991423 0.6385727265591546
0.8160000000000001 0.7046866851212628 0.5584720286991414 0.6380110419275928
0.8240000000000001 0.7050858780022355 0.5584720286991439 0.6374442247687694
0.8320000000000001 0.705503081476498 0.5584720286991424 0.636872323341282
0.84 0.7059411895594557 0.5584720286991433 0.6362953864370013
0.848 0.7064030306836051 0.5584720286991415 0.6357134633850215
0.856 0.7068912975211763 0.5584720286991418 0.6351266040556303
0.864 0.7074084657516917 0.558472028699141 0.6345348588643017
0.872 0.7079567027781926 0.5584720286991411 0.633938278775681
0.88 0.7085377683714487 0.5584720286991414 0.6333369153076527
0.888 0.7091529103257517 0.5584720286991418 0.6327308205353092
0.896 0.7098027593529037 0.5584720286991433 0.6321200470950387
0.904 0.7104872284894008 0.5584720286991434 0.6315046481885204
0.912 0.7112054230842788 0.5584720286991431 0.6308846775867719
0.92 0.711955567797682 0.5584720286991417 0.6302601896341732
0.928 0.7127349568245371 0.5584720286991414 0.6296312392524661
0.936 0.7135399326734511 0.5584720286991426 0.6289978819447445
0.9440000000000001 0.7143658972823435 0.5584720286991418 0.6283601737994345
0.9520000000000001 0.715207357154102 0.5584720286991428 0.627718171494233
0.96 0.7160580017683899 0.5584720286991424 0.6270719323000048
0.968 0.7169108120635415 0.558472028699141 0.6264215140846568
0.976 0.7177581935969133 0.5584720286991426 0.6257669753169793
0.984 0.7185921273560718 0.5584720286991411 0.6251083750704038
0.992 0.7194043302836357 0.5584720286991425 0.6244457730267402
1.0 0.7201864174535922 0.5584720286991394 0.6242886420686116
1.008 0.7209300584318443 0.5584720286991407 0.6243978058732093
1.016 0.7216271215102752 0.5584720286991414 0.6244939073947993
1.024 0.7222698010106525 0.5584720286991437 0.6245768635880659
1.032 0.722850724493399 0.5584720286991414 0.624646590095218
1.04 0.7233630382865807 0.5584720286991416 0.6247030013762274
1.048 0.7238004711328487 0.5584720286991428 0.6247460108448382
1.056 0.7241573768563416 0.5584720286991403 0.624775531010445
1.064 0.7244287577489625 0.5584720286991416 0.624791473625683
1.072 0.7246102708808413 0.5584720286991437 0.6247937498398826
1.08 0.7246982197920159 0.558472028699143 0.6247822703583443
1.088 0.7246895340752091 0.5584720286991411 0.6247569456075823
1.096 0.7245817392674234 0.5584720286991408 0.6247176859065244
1.104 0.7243729192820022 0.5584720286991436 0.6246644016438383
1.112 0.7240616733730069 0.5584720286991416 0.6245970034615433
1.12 0.7236470693632587 0.5584720286991425 0.6245154024449711
1.1280000000000001 0.7231285946070306 0.5584720286991414 0.6244195103193495
1.1360000000000001 0.7225061059131205 0.5584720286991421 0.6243092396532038
1.1440000000000001 0.7217797794310745 0.5584720286991419 0.6241845040687642
1.1520000000000001 0.7209500613059459 0.5584720286991414 0.6240452184597212
1.16 0.7200176197354837 0.5584720286991428 0.6238912992166018
1.168 0.7189832989160353 0.5584720286991436 0.6237226644600883
1.176 0.7178480752372218 0.5584720286991438 0.6235392342827063
1.184 0.7166130159777838 0.5584720286991428 0.6233409309992692
1.192 0.7152792406628852 0.5584720286991418 0.6231276794065382
1.2 0.7138478851643482 0.5584720286991423 0.6228994070526617
1.208 0.7123200685574717 0.5584720286991439 0.6226560445168986
1.216 0.7106968626898632 0.5584720286991425 0.6223975257003228
1.224 0.7089792643676 0.5584720286991423 0.6221237881281754
1.232 0.707168170021319 0.5584720286991414 0.6218347732646653
1.24 0.7052643526782342 0.5584720286991437 0.6215304268410549
1.248 0.7032684410360454 0.5584720286991437 0.621210699198088
1.256 0.701180900409424 0.5584720286991416 0.6208755456437504
1.264 0.6990020152999119 0.5584720286991408 0.6205249268276691
1.272 0.6967318733247421 0.5584720286991418 0.620158809133518
1.28 0.6943703502290064 0.5584720286991436 0.6197771650909712
1.288 0.6919170956985746 0.5584720286991428 0.6193799738090698
1.296 0.6893715196879527 0.5584720286991441 0.6189672214329353
1.304 0.686732778978245 0.5584720286991428 0.6185389016263075
1.312 0.6839997636852201 0.5584720286991426 0.6180950160824805
1.32 0.6811710834477078 0.5584720286991435 0.6176355750668617
1.328 0.6782450530433194 0.5584720286991418 0.6171605979946986
1.336 0.6752196772039447 0.5584720286991418 0.6166701140482649
1.344 0.6720926344419692 0.5584720286991426 0.6161641628383713
1.352 0.6688612597544814 0.5584720286991416 0.6156427951160649
1.36 0.6655225261563826 0.5584720286991427 0.6151060735413454
1.368 0.6620730251151978 0.5584720286991419 0.6145540735168808
1.3760000000000001 0.6585089461390656 0.5584720286991419 0.6139868840964395
1.3840000000000001 0.6548260560299475 0.5584720286991409 0.6134046089793268
1.3920000000000001 0.6510196786921402 0.5584720286991413 0.6128073676044392
1.4000000000000001 0.6470846769331103 0.5584720286991417 0.6121952963602537
1.408 0.6430154384806742 0.5584720286991435 0.6115685499301855
1.416 0.6388058695658518 0.5584720286991415 0.6109273027968576
1.424 0.6344494010180352 0.5584720286991405 0.6102717509336132
1.432 0.6299390140637938 0.5584720286991435 0.6096021137174344
1.44 0.6252672961324355 0.5584720286991415 0.6089186361048757
1.448 0.6204265412046924 0.5584720286991401 0.6082215911213616
1.456 0.6154089148417587 0.5584720286991439 0.6075112827252489
1.464 0.6102067111382172 0.5584720286991427 0.6067880491214955
1.472 0.6048127372622352 0.5584720286991396 0.6060522666164333
1.48 0.5992208700534012 0.5584720286991429 0.6053043541255991
1.488 0.5934268359938568 0.5584720286991424 0.6045447784718773
1.496 0.5874292660101257 0.558472028699142 0.6037740606423593
1.504 0.5812310618498375 0.5584720286991399 0.6029927832106498
1.512 0.5748410694783638 0.5584720286991416 0.6022015991785072
1.52 0.5682759743868353 0.5584720286991424 0.6014012425482421
1.528 0.5615622086375158 0.5584720286991428 0.6005925410072117
1.53168497448 0.558472028699143 0.5584720286991411 0.6002174821635115
1.536 0.5595823981687729 0.5584720286991418 0.5997764311898822
1.544 0.5616831786435832 0.5584720286991428 0.5989539770823822
1.552 0.5638159253169035 0.5584720286991429 0.5981263922495472
1.56 0.5659536003440051 0.5584720286991404 0.5972950666925698
1.568 0.5680653066158786 0.5584720286991419 0.5964615992790359
1.576 0.5701184916677515 0.5584720286991399 0.5956278368104252
1.584 0.5720813028131625 0.5584720286991428 0.5947959208730932
1.592 0.573924595763747 0.5584720286991408 0.5939683436011137
1.6 0.5756232576546845 0.558472028699141 0.5931480132655633
1.608 0.5771567533685379 0.5584720286991421 0.5931358509829885
1.616 0.5785090137938707 0.558472028699143 0.5943505535656974
1.624 0.5796678873737815 0.5584720286991427 0.5955495458923656
1.6320000000000001 0.5806243780564917 0.5584720286991445 0.5967324164595642
1.6400000000000001 0.5813718380869398 0.5584720286991413 0.5978987654196118
1.6480000000000001 0.581905216269704 0.5584720286991415 0.5990482039323847
1.6560000000000001 0.5822204060362779 0.5584720286991424 0.6001803535786883
1.6640000000000001 0.5823137001807617 0.5584720286991415 0.6012948458312567
1.672 0.5821813382326327 0.5584720286991426 0.6023913215796496
1.68 0.582501479337928 0.558472028699143 0.6034694307054201
1.688 0.5836101067202933 0.558472028699143 0.6045288317041617
1.696 0.5846905736322476 0.5584720286991416 0.6055691913511199
1.704 0.5857417940748657 0.5584720286991398 0.6065901844072823
1.712 0.5867627237085207 0.5584720286991418 0.6075914933630083
1.72 0.5877523603560735 0.5584720286991435 0.6085728082163392
1.728 0.5887097445757873 0.5584720286991424 0.609533826283383
1.736 0.5896339602922483 0.5584720286991424 0.6104742520382647
1.744 0.5905241354740607 0.5584720286991414 0.6113937969802143
1.752 0.5913794428473866 0.5584720286991419 0.6122921795256323
1.76 0.5921991006345451 0.5584720286991417 0.6131691249229879
1.768 0.5929823733068837 0.5584720286991413 0.6140243651885887
1.776 0.5937285723411141 0.5584720286991425 0.6148576390613526
1.784 0.5944370569680003 0.5584720286991408 0.6156686919749106
1.792 0.5951072349021693 0.5584720286991415 0.616457276045371
1.8 0.5957385630413026 0.5584720286991419 0.6172231500732559
1.808 0.5963305481227911 0.5584720286991417 0.6179660795582476
1.816 0.596882747325325 0.5584720286991423 0.61868583672547
1.824 0.5973947688027146 0.5584720286991426 0.6193822005620295
1.832 0.5978662721366075 0.5584720286991435 0.6200549568628707
1.84 0.5982969686946835 0.558472028699142 0.6207038982848158
1.848 0.5986866218804443 0.5584720286991411 0.6213288244080076
1.856 0.59903504726066 0.5584720286991416 0.6219295418038296
1.864 0.6056653358491085 0.5584720286991423 0.6225058641086741
1.872 0.612211883232086 0.5584720286991411 0.6230576121028012
1.8800000000000001 0.6182529917827508 0.5584720286991441 0.6235846137938126
1.8880000000000001 0.6238384795209534 0.5584720286991436 0.6240867045041395
1.8960000000000001 0.6290119240789941 0.5584720286991414 0.6245637269621791
1.9040000000000001 0.6338106403315373 0.5584720286991417 0.6250155313966679
1.9120000000000001 0.6382663089629125 0.558472028699142 0.6254419756339559
1.92 0.6424057794373712 0.5584720286991406 0.6258429251980306
1.928 0.646251851957099 0.5584720286991423 0.6262182534128935
1.936 0.6498239691326546 0.5584720286991405 0.6265678415073895
1.944 0.6531388022178757 0.5584720286991423 0.6268915787221576
1.952 0.6562107382724562 0.5584720286991419 0.6271893624187617
1.96 0.6590522817405168 0.5584720286991408 0.6274610981909876
1.968 0.6616743849848382 0.558472028699141 0.6277066999782245
1.976 0.6640867210309879 0.5584720286991418 0.6279260901811491
1.984 0.6662979097874042 0.558472028699142 0.6281191997795867
1.992 0.6683157069981379 0.5584720286991427 0.628285968452844
2.0 0.6701471634030356 0.5584720286991414 0.6284263447025453
2.008 0.6717987600912358 0.5584720286991414 0.6285402859781537
2.016 0.6732765248236637 0.558472028699141 0.6286277588053671
2.024 0.6745861331308268 0.558472028699141 0.628688738917602
2.032 0.6757329972181247 0.5584720286991407 0.6287232113906781
2.04 0.6767223450920036 0.5584720286991406 0.6287311707810364
2.048 0.677559291819991 0.5584720286991426 0.6287126212676657
2.056 0.6782489044278203 0.5584720286991414 0.628667576797949
2.064 0.6787962615932632 0.5584720286991427 0.6285960612376787
2.072 0.6792065089995662 0.5584720286991411 0.6284981085255105
2.08 0.6794849109465592 0.5584720286991415 0.628373762831996
2.088 0.6796368985717907 0.5584720286991418 0.6282230787234864
2.096 0.6796681147979036 0.5584720286991407 0.6280461213310947
2.104 0.679584455889014 0.5584720286991428 0.6278429665249025
2.112 0.6793921092635262 0.55847202869914 0.6276137010935643
2.12 0.6790975869725628 0.558472028699142 0.627358422929514
2.128 0.6787077540143158 0.5584720286991418 0.6270772412198187
2.136 0.6782298504223123 0.5584720286991423 0.6267702766428795
2.144 0.6776715058513543 0.5584720286991444 0.6264376615709013
2.152 0.6770407452066998 0.5584720286991415 0.6260795402782497
2.16 0.6763459837436882 0.5584720286991426 0.6256960691555778
2.168 0.6755960100341227 0.558472028699142 0.6252874169296885
2.176 0.6747999552854076 0.5584720286991419 0.6248537648889145
2.184 0.6739672477391081 0.5584720286991418 0.6243953071138053
2.192 0.6731075512944227 0.5584720286991405 0.6239122507128146
2.2 0.6722306881132645 0.5584720286991426 0.6234048160625454
2.208 0.6713465457620967 0.5584720286991417 0.6228732370521197
2.216 0.6704649704010766 0.5584720286991415 0.6223177613309179
2.224 0.6695956485812304 0.5584720286991423 0.6226410214479517
2.232 0.6687479812641106 0.5584720286991405 0.6230340215099767
2.24 0.667930954620169 0.5584720286991413 0.6234127331974695
2.248 0.6671530128662988 0.5584720286991423 0.6237769601958887
2.2560000000000002 0.6664219387542988 0.5584720286991413 0.6241265151835144
2.2640000000000002 0.6657447472358784 0.558472028699143 0.6244612197589254
2.2720000000000002 0.6651275972734071 0.5584720286991436 0.6247809043562151
2.2800000000000002 0.6645757257689527 0.5584720286991408 0.6250854081495825
2.2880000000000003 0.6640934062402108 0.5584720286991409 0.625374578948681
2.2960000000000003 0.6636839333238949 0.5584720286991425 0.6256482730863181
2.3040000000000003 0.663349632604144 0.5584720286991421 0.6259063552997198
2.312 0.6630918938134722 0.5584720286991416 0.6261486986067307
2.32 0.6629112242743223 0.5584720286991423 0.626375184178216
2.328 0.6628073186315668 0.5584720286991419 0.6265857012076782
2.336 0.6627791405039787 0.5584720286991411 0.626780146779322
2.344 0.6628250116376609 0.5584720286991433 0.6269584257354405
2.352 0.6629427044169655 0.5584720286991403 0.6271204505441645
2.36 0.6631295340954904 0.5584720286991408 0.6272661411682858
2.368 0.6633824477590512 0.5584720286991428 0.6273954249361574
2.376 0.6636981077395833 0.5584720286991408 0.6275082364152078
2.384 0.6640729678934093 0.5584720286991411 0.6276045172888735
2.392 0.6645033417884193 0.5584720286991411 0.6276842162375138
2.4 0.6649854623821386 0.5584720286991406 0.6277472888239085
2.408 0.6655155332026199 0.5584720286991413 0.6277936973838617
2.416 0.6660897713663143 0.5584720286991417 0.6278234109223411
2.424 0.6667044429905749 0.5584720286991427 0.6278364050157238
2.432 0.6673558916970821 0.5584720286991438 0.6278326617203976
2.44 0.6680405609724955 0.5584720286991429 0.62781216948825
2.448 0.6687550111700744 0.5584720286991425 0.6277749230892851
2.456 0.6694959319154867 0.55847202869914 0.6277209235417957
2.464 0.6702601506339546 0.5584720286991428 0.62765017805031
2.472 0.6710446378543002 0.5584720286991409 0.6275626999517183
2.48 0.6718465098762422 0.5584720286991405 0.6274585086697542
2.488 0.6726630293157303 0.5584720286991418 0.6273376296781833
2.496 0.6734916039734772 0.5584720286991429 0.627200094472979
2.504 0.6743297844063939 0.55847202869914 0.6270459405536919
2.512 0.6751752605220828 0.5584720286991418 0.6268752114143329
2.52 0.6760258574632082 0.5584720286991426 0.6266879565439916
2.528 0.6768795310021193 0.5584720286991429 0.6264842314375493
2.536 0.6777343626257658 0.5584720286991411 0.6262640976166813
2.544 0.6785885544568457 0.5584720286991409 0.6260276226614546
2.552 0.6794404241282129 0.5584720286991423 0.6257748802528833
2.56 0.6802883997037528 0.558472028699141 0.6255059502266498
2.568 0.6811310147189221 0.5584720286991419 0.6252209186384429
2.576 0.6819669033984128 0.5584720286991395 0.6249198778411241
2.584 0.682794796095042 0.5584720286991426 0.6246029265741889
2.592 0.6836135149839581 0.5584720286991419 0.6242701700658142
2.6 0.6844219700379383 0.5584720286991423 0.6239217201479531
2.608 0.6852191553034048 0.5584720286991424 0.623557695384847
2.616 0.6860041454920984 0.5584720286991434 0.6231782212153695
2.624 0.6867760928998861 0.5584720286991419 0.6227834301097427
2.632 0.6875342246618543 0.5584720286991413 0.6223734617409551
2.64 0.6882778403513555 0.5584720286991426 0.6219484631715145
2.648 0.6890063099299186 0.5584720286991418 0.6215085890559432
2.656 0.6897190720546346 0.5584720286991407 0.6210540018595717
2.664 0.6904156327500124 0.5584720286991436 0.6205848720941751
2.672 0.6910955644517525 0.5584720286991415 0.620101378571003
2.68 0.6917585054308464 0.5584720286991425 0.6196037086717561
2.688 0.6924041596074223 0.5584720286991419 0.6190920586380798
2.696 0.693032296764891 0.558472028699142 0.6185666338801462
2.704 0.6936427531759373 0.5584720286991423 0.6180276493049051
2.712 0.6942354326531275 0.5584720286991418 0.6174753296645438
2.72 0.6948103080375515 0.5584720286991429 0.6169099099257019
2.728 0.6953674231392424 0.5584720286991456 0.6163316356599812
2.736 0.695906895143251 0.5584720286991425 0.6157407634561913
2.744 0.6964289174940603 0.5584720286991408 0.615137561354827
2.7520000000000002 0.6969337632694457 0.5584720286991423 0.614522309305074
2.7600000000000002 0.6974217890512963 0.558472028699144 0.6138952996447326
2.7680000000000002 0.6978934392961773 0.558472028699142 0.6132568376031712
2.7760000000000002 0.6983492512011779 0.5584720286991428 0.6126072418274952
2.7840000000000003 0.698789860050181 0.558472028699143 0.6119468449318268
2.7920000000000003 0.6992160050125712 0.5584720286991419 0.6112759940694521
2.8000000000000003 0.6996285353478857 0.5584720286991413 0.6105950515275815
2.8080000000000003 0.7000284169466762 0.5584720286991418 0.6099043953438962
2.816 0.7004167391077696 0.5584720286991408 0.6092044199441617
2.824 0.700794721414294 0.5584720286991424 0.6084955367996376
2.832 0.7011637205237671 0.5584720286991414 0.6077781751027423
2.84 0.7015252366300238 0.5584720286991413 0.6070527824591183
2.848 0.701880919285304 0.558472028699143 0.6063198255936451
2.856 0.7022325721887722 0.5584720286991408 0.605579791067573
2.864 0.7025821564521412 0.5584720286991427 0.6048331860033517
2.872 0.7029317917454208 0.5584720286991436 0.6040805388131104
2.88 0.7032837546069883 0.5584720286991435 0.6033223999260005
2.888 0.7036404730775191 0.5584720286991435 0.6029305090788025
2.896 0.7040045166932396 0.5584720286991429 0.602979056892268
2.904 0.7043785807618497 0.5584720286991437 0.6030241166603119
2.912 0.7047654637596197 0.5584720286991403 0.6030653133565091
2.92 0.7051680366517556 0.5584720286991433 0.6031022692680273
2.928 0.7055892029763746 0.5584720286991409 0.6031346054575288
2.936 0.706031848675083 0.5584720286991413 0.6031619432252067
2.944 0.7064987809345078 0.5584720286991417 0.6031839055658297
2.952 0.7069926557517527 0.5584720286991411 0.6032001186164779
2.96 0.7075158945760842 0.5584720286991427 0.6032102130910123
2.968 0.7080705912131224 0.5584720286991428 0.6032138256980331
2.976 0.708658411184194 0.5584720286991427 0.6032106005396153
2.984 0.7092804868544471 0.5584720286991418 0.6032001904885412
2.992 0.7099373127789786 0.5584720286991419 0.6031822585425827
3.0 0.7106286467273027 0.5584720286991418 0.6031564791543982
3.008 0.7113534225658535 0.5584720286991423 0.603122539536581
3.016 0.7121096814360082 0.5584720286991414 0.6030801409413762
3.024 0.7128945273193571 0.5584720286991418 0.6030289999151239
3.032 0.7137041120610643 0.5584720286991421 0.602968849527681
3.04 0.7145336532501938 0.5584720286991424 0.6028994405773649
3.048 0.7153774861711175 0.5584720286991427 0.602820542771887
3.056 0.7162291485809263 0.5584720286991423 0.6027319458860154
3.064 0.7170814946363029 0.5584720286991407 0.6026334608965217
3.072 0.7179268321987518 0.5584720286991418 0.6025249210948641
3.08 0.718757076246218 0.5584720286991419 0.6024061831778276
3.088 0.7195639103661382 0.5584720286991425 0.6022771283160699
3.096 0.7203389483336009 0.5584720286991408 0.602137663200006
3.104 0.7210738885004084 0.558472028699142 0.6019877210620527
3.112 0.7217606549659573 0.5584720286991414 0.601827262673564
3.12 0.7223915210509386 0.5584720286991405 0.6016562773140267
3.128 0.7229592122360671 0.5584720286991414 0.6015910748273781
3.136 0.7234569872776867 0.5584720286991424 0.6018564211358897
3.144 0.7238786975435274 0.5584720286991418 0.6021073880465112
3.152 0.7242188256551412 0.5584720286991409 0.6023444111259099
3.16 0.7244725052603762 0.5584720286991426 0.6025678983077596
3.168 0.7246355242098724 0.5584720286991419 0.6027782290094008
3.176 0.7247043136195335 0.5584720286991417 0.6029757533785495
3.184 0.7246759253201289 0.558472028699142 0.6031607916798977
3.192 0.7245480000806928 0.5584720286991435 0.6033336338288502
3.2 0.7243187287921502 0.5584720286991419 0.6034945390768964
3.208 0.7239868085518353 0.5584720286991424 0.6036437358505204
3.216 0.7235513953272339 0.5584720286991408 0.6037814217428804
3.224 0.7230120546193815 0.5584720286991418 0.6039077636550948
3.232 0.7223687113048165 0.5584720286991429 0.6040228980816662
3.24 0.7216215996172908 0.5584720286991418 0.6041269315327085
3.248 0.7207712140381138 0.5584720286991404 0.6042199410839074
3.2560000000000002 0.7198182616975674 0.5584720286991424 0.604301975043707
3.2640000000000002 0.7187636167468145 0.5584720286991418 0.6043730537263642
3.2720000000000002 0.7176082770372175 0.5584720286991407 0.6044331703185707
3.2800000000000002 0.7163533233399876 0.5584720286991415 0.604482291827058
3.2880000000000003 0.7149998812495333 0.5584720286991399 0.604520360094438
3.2960000000000003 0.7135490858376272 0.5584720286991408 0.6045472928705862
3.3040000000000003 0.7120020490595264 0.5584720286991414 0.604562984927278
3.3120000000000003 0.7103598298569903 0.5584720286991429 0.6045673092042503
3.3200000000000003 0.7086234068542285 0.5584720286991429 0.6045601179755363
3.3280000000000003 0.7067936535015079 0.5584720286991423 0.6045412440257119
3.336 0.7048713154861744 0.5584720286991418 0.6045105018265435
3.344 0.7028569902012893 0.5584720286991423 0.6044676887053564
3.352 0.7007511080382809 0.5584720286991421 0.6044125859975217
3.36 0.6985539152511469 0.5584720286991408 0.6043449601761866
3.368 0.6962654581249629 0.5584720286991429 0.6042645639534417
3.376 0.693885568171498 0.5584720286991425 0.6041711373478686
3.384 0.6914138480683597 0.5584720286991409 0.6040644087142418
3.392 0.688849658055847 0.5584720286991414 0.6039440957319607
3.4 0.6861921025070105 0.5584720286991415 0.6038099063494186
3.408 0.6834400163928415 0.5584720286991413 0.6036615396821052
3.416 0.6805919513753875 0.5584720286991416 0.6034986868628648
3.424 0.6776461612801673 0.5584720286991436 0.603321031843145
3.432 0.674600586726852 0.5584720286991399 0.6031282521444381
3.44 0.6714528387388197 0.5584720286991437 0.6029200195595847
3.448 0.6682001812130742 0.5584720286991423 0.6026960008036936
3.456 0.6648395122224635 0.5584720286991417 0.6024558581148268
3.464 0.6613673442533712 0.5584720286991413 0.6021992498046183
3.472 0.6577797836753959 0.5584720286991428 0.6019258307592016
3.48 0.6540725100198412 0.5584720286991434 0.6016352528907865
3.488 0.6502407560514101 0.5584720286991421 0.6013271655403418
3.496 0.6462792902060993 0.5584720286991421 0.6010012158317458
3.504 0.6421824038141088 0.5584720286991417 0.6006570489777705
3.512 0.6379439067347497 0.5584720286991427 0.6002943085381003
3.52 0.6335571367419988 0.5584720286991413 0.5999126366295969
3.528 0.6290149903988993 0.558472028699142 0.599511674088766
3.536 0.6243099864748523 0.5584720286991397 0.5990910605862975
3.544 0.619434377449136 0.5584720286991428 0.5986504346933769
3.552 0.6143803305423313 0.5584720286991408 0.5981894338992119
3.56 0.6091402071185923 0.5584720286991431 0.597707694579125
3.568 0.6037069779074207 0.5584720286991408 0.5972048519122019
3.576 0.5980748201563941 0.5584720286991404 0.596680539747413
3.584 0.592239948803468 0.55847202869914 0.5961343904167706
3.592 0.5862017316953608 0.5584720286991421 0.5955660344939134
3.6 0.5799641198677111 0.5584720286991418 0.5949751004962239
3.608 0.5735373756737423 0.5584720286991428 0.595536313142551
3.616 0.5669399920152453 0.5584720286991408 0.5961021310831046
3.624 0.5602005629960454 0.5584720286991428 0.5966625670338762
3.632 0.560000151661792 0.5584720286991431 0.5972171358761075
3.64 0.5621092671710252 0.5584720286991408 0.5977653684913024
3.648 0.5642453223169874 0.5584720286991441 0.5983068108630673
3.656 0.5663803525902901 0.558472028699143 0.5988410232287472
3.664 0.568482939666279 0.5584720286991419 0.5993675792802968
3.672 0.5705204870810237 0.5584720286991408 0.5998860654131727
3.68 0.5724615430333936 0.5584720286991423 0.6003960800217247
3.688 0.5742776911050476 0.558472028699141 0.6008972328391978
3.696 0.5759447168096783 0.5584720286991404 0.6013891443202918
3.704 0.5774430073946293 0.5584720286991425 0.6018714450640784
3.712 0.578757333461052 0.5584720286991417 0.6023437752750612
3.72 0.5798762410305679 0.5584720286991424 0.6028057842601208
3.728 0.5807912691350228 0.5584720286991411 0.6032571299591968
3.736 0.5814961477282932 0.5584720286991416 0.6036974785074708
3.744 0.5819860638937944 0.5584720286991418 0.604126503827201
3.7520000000000002 0.5822570316389184 0.5584720286991419 0.6045438872471472
3.7600000000000002 0.5823053667764173 0.5584720286991433 0.6049493171479176
3.7680000000000002 0.5821272502026339 0.5584720286991419 0.6053424886316224
3.7760000000000002 0.5827260879006719 0.5584720286991419 0.6057231032142505
3.7840000000000003 0.5838291550169018 0.5584720286991424 0.6060908685396205
3.7920000000000003 0.5849038404792426 0.5584720286991418 0.6064454981135322
3.8000000000000003 0.5859490666095468 0.5584720286991411 0.6067867110573482
3.8080000000000003 0.5869637974837376 0.5584720286991443 0.6071142318799164
3.8160000000000003 0.5879470394499495 0.558472028699143 0.6074277902672404
3.8240000000000003 0.5888978417140179 0.5584720286991413 0.6077271208893725
3.8320000000000003 0.5898152969806432 0.5584720286991445 0.6080119632240478
3.84 0.5906985421391701 0.5584720286991409 0.6082820613968162
3.848 0.5915467589830066 0.5584720286991417 0.6085371640376175
3.856 0.592359174951958 0.5584720286991416 0.6087770241537911
3.864 0.5931350638866559 0.5584720286991431 0.6090013990197644
3.872 0.5938737467842675 0.5584720286991418 0.6092100500837331
3.88 0.5945745925443072 0.5584720286991417 0.6094027428919215
3.888 0.5952370186932417 0.558472028699141 0.6095792470310659
3.896 0.5958604920761478 0.5584720286991406 0.6097393360900085
3.904 0.5964445295032953 0.5584720286991426 0.6098827876414866
3.912 0.5969886983392236 0.5584720286991421 0.6100093832453864
3.92 0.5974926170213174 0.5584720286991414 0.6101189084749016
3.928 0.5979559554946992 0.5584720286991407 0.6102111529673592
3.936 0.598378435549763 0.5584720286991417 0.6102859105016583
3.944 0.5987598310485523 0.5584720286991446 0.6103429791045708
3.952 0.6000321825019506 0.5584720286991426 0.6103821611883659
3.96 0.6070217573264215 0.558472028699141 0.6104032637226933
3.968 0.6134626488331213 0.5584720286991408 0.6104060984438395
3.976 0.6194085502895397 0.558472028699142 0.610390482104902
3.984 0.6249080898104263 0.5584720286991444 0.6103562367708495
3.992 0.6300035591342722 0.5584720286991416 0.610303190162811
4.0 0.6347310824137595 0.5584720286991428 0.6102311760564089
4.008 0.6391213057095533 0.5584720286991441 0.6101400347394458
4.016 0.6432002058364402 0.5584720286991427 0.6100296135347362
4.024 0.6469898573265459 0.558472028699141 0.6098997673944117
4.032 0.6505091031595989 0.5584720286991423 0.6102825810096701
4.04 0.6537741202486073 0.5584720286991408 0.6110475706325096
4.048 0.6567988882630081 0.5584720286991409 0.6117891184915434
4.056 0.6595955758109907 0.5584720286991426 0.6125068840298713
4.064 0.6621748583774878 0.5584720286991408 0.6132005436666673
4.072 0.6645461808981603 0.5584720286991423 0.613869790417714
4.08 0.6667179758222584 0.5584720286991417 0.614514333533074
4.088 0.6686978455412478 0.5584720286991409 0.6151338981520827
4.096 0.6704927163358103 0.5584720286991409 0.615728224976024
4.104 0.6721089695628366 0.5584720286991433 0.6162970699584706
4.112 0.6735525546458535 0.5584720286991428 0.6168402040134572
4.12 0.6748290875055453 0.5584720286991407 0.6173574127412979
4.128 0.6759439373273627 0.558472028699142 0.6178484961720807
4.136 0.6769023039704771 0.5584720286991411 0.6183132685266773
4.144 0.677709287842672 0.5584720286991417 0.6187515579950349
4.152 0.6783699536707566 0.5584720286991411 0.6191632065316162
4.16 0.6788893892633036 0.5584720286991441 0.6195480696677645
4.168 0.6792727600734881 0.5584720286991404 0.6199060163406475
4.176 0.6795253601095292 0.5584720286991436 0.6202369287386423
4.184 0.6796526594972542 0.5584720286991419 0.6205407021627971
4.192 0.6796603487640891 0.5584720286991428 0.6208172449041005
4.2 0.6795543796803386 0.5584720286991406 0.6210664781362836
4.208 0.6793410022575002 0.5584720286991419 0.6212883358237863
4.216 0.6790267972648593 0.5584720286991424 0.6214827646446556
4.224 0.6786187033872244 0.5584720286991426 0.621649723927962
4.232 0.6781240379168254 0.5584720286991419 0.6217891856054667
4.24 0.6775505096638276 0.5584720286991428 0.6219011341771469
4.248 0.6769062226017953 0.5584720286991429 0.6219855666902813
4.256 0.6761996686608205 0.5584720286991425 0.6220424927316779
4.264 0.6754397080722281 0.5584720286991448 0.6220719344326917
4.272 0.6746355357857643 0.5584720286991417 0.6220739264866668
4.28 0.6737966327552147 0.5584720286991423 0.6220485161783361
4.288 0.6729327013449189 0.5584720286991416 0.6219957634247882
4.296 0.6720535847594518 0.5584720286991418 0.6219157408276211
4.304 0.6711691712325016 0.5584720286991416 0.621808533735648
4.312 0.6702892846908367 0.5584720286991417 0.6216742403178501
4.32 0.6694235646687777 0.5584720286991428 0.6215129716459384
4.328 0.6685813392894767 0.5584720286991413 0.6213248517860325
4.336 0.6677714960335523 0.5584720286991409 0.621110017898828
4.344 0.6670023556575612 0.5584720286991424 0.6208686203477034
4.352 0.666281554893873 0.5584720286991414 0.6206008228140728
4.36 0.6656159433835122 0.5584720286991406 0.620306802419309
4.368 0.6650114996444756 0.5584720286991409 0.6199867498525291
4.376 0.6644732698022842 0.5584720286991418 0.6196408695034464
4.384 0.6640053314120009 0.5584720286991427 0.6192693795995126
4.392 0.6636107831318201 0.558472028699142 0.6188725123464791
4.4 0.6632917594393962 0.5584720286991411 0.6184505140714939
4.408 0.6630494681762379 0.5584720286991411 0.618003645367777
4.416 0.6628842475934155 0.5584720286991428 0.6175321812399335
4.424 0.6627956388323447 0.5584720286991423 0.6170364112488237
4.432 0.6627824694307703 0.5584720286991423 0.6165166396549541
4.44 0.6628429434685665 0.5584720286991413 0.6159731855593245
4.448 0.6629747342948482 0.5584720286991424 0.6154063830404655
4.456 0.6631750763205787 0.5584720286991404 0.6148165812866397
4.464 0.6634408530283695 0.5584720286991431 0.6142041447218869
4.472 0.6637686790607321 0.5584720286991417 0.6135694531247009
4.48 0.6641549749330067 0.5584720286991416 0.6129129017381496
4.488 0.6645960335316679 0.5584720286991418 0.6122349013700817
4.496 0.6650880780749426 0.5584720286991424 0.6115358784821513
4.5040000000000004 0.6656273116207622 0.5584720286991421 0.6108162752664342
4.5120000000000005 0.6662099585086632 0.55847202869914 0.6100765497082916
4.5200000000000005 0.6668322983272291 0.5584720286991414 0.6093171756342846
4.5280000000000005 0.6674906931225645 0.5584720286991437 0.6085386427437662
4.5360000000000005 0.6681816086212073 0.5584720286991404 0.607741456623069
4.5440000000000005 0.6689016302497641 0.5584720286991418 0.6069261387409798
4.5520000000000005 0.6696474747069071 0.5584720286991414 0.6060932264244333
4.5600000000000005 0.6704159977935038 0.5584720286991409 0.6052432728132048
4.5680000000000005 0.6712041991430008 0.5584720286991419 0.6043768467926356
4.5760000000000005 0.6720092244240189 0.5584720286991428 0.6034945329032595
4.5840000000000005 0.6728283655157649 0.5584720286991423 0.6025969312264923
4.5920000000000005 0.6736590590879385 0.5584720286991407 0.6016846572452029
4.6000000000000005 0.6744988839522833 0.5584720286991398 0.6007583416785626
4.6080000000000005 0.6753455574948407 0.5584720286991408 0.5998186302899795
4.616 0.67619693144576 0.5584720286991423 0.5988661836674731
4.624 0.6770509871985467 0.5584720286991431 0.5979016769754169
4.632 0.6779058308514069 0.5584720286991415 0.5969257996768735
4.64 0.6787596881104967 0.5584720286991433 0.5959392552253164
4.648 0.6796108991668592 0.5584720286991417 0.5949427607248112
4.656 0.6804579136359625 0.5584720286991406 0.5939370465572359
4.664 0.681299285629703 0.5584720286991419 0.5929228559751413
4.672 0.6821336690152032 0.558472028699143 0.5919009446584313
4.68 0.6829598129025207 0.5584720286991413 0.5908720802328543
4.688 0.6837765573933945 0.5584720286991456 0.5898370417477332
4.696 0.6845828296154611 0.5584720286991433 0.588796619110063
4.704 0.6853776400605438 0.5584720286991431 0.587751612471324
4.712 0.6861600792410839 0.5584720286991421 0.5867028315629326
4.72 0.6869293146757799 0.5584720286991407 0.5856510949752942
4.728 0.68768458821306 0.5584720286991426 0.5845972293747562
4.736 0.6884252137000197 0.5584720286991429 0.5835420686517292
4.744 0.6891505750034815 0.5584720286991423 0.5824864529922562
4.752 0.6898601243899414 0.5584720286991437 0.5814312278642838
4.76 0.6905533812713968 0.5584720286991418 0.5803772429086109
4.768 0.6912299313247159 0.5584720286991418 0.5793253507234871
4.776 0.6918894259931574 0.5584720286991413 0.5782764055303775
4.784 0.6925315823796198 0.5584720286991425 0.5772312617075143
4.792 0.6931561835424284 0.5584720286991414 0.5761907721763804
4.8 0.6937630792055021 0.5584720286991408 0.5751557866254573
4.808 0.6943521868957082 0.5584720286991411 0.5741271495546236
4.816 0.6949234935210417 0.5584720286991423 0.5731056981227913
4.824 0.6954770574033411 0.5584720286991404 0.5720922597811928
4.832 0.6960130107793899 0.5584720286991424 0.5710876496745826
4.84 0.6965315627827049 0.5584720286991416 0.5700926677931968
4.848 0.697033002916581 0.5584720286991423 0.5691080958593638
4.856 0.6975177050251776 0.5584720286991414 0.5681346939344385
4.864 0.6979861317640896 0.5584720286991435 0.5672739898222717
4.872 0.6984388395640844 0.5584720286991426 0.5665737661169251
4.88 0.6988764840709725 0.5584720286991436 0.5658275986137518
4.888 0.6992998260300872 0.558472028699143 0.5650358733207553
4.896 0.6997097375648522 0.5584720286991428 0.5641990029691001
4.904 0.7001072087741887 0.5584720286991417 0.5633174309004816
4.912 0.7004933545419462 0.5584720286991441 0.5623916349909102
4.92 0.700869421412223 0.5584720286991407 0.5614221315683671
4.928 0.7012367943350931 0.5584720286991417 0.5604094792723747
4.936 0.7015970030275882 0.5584720286991418 0.5593542827933944
4.94276220251 0.701897129601651 0.5584720286991437 0.558472028699143
4.944 0.7019517276228979 0.5584720286991409 0.5585946239191426
4.952 0.7023028031958831 0.5584720286991403 0.5596345839952986
4.96 0.7026522226550186 0.5584720286991409 0.5608916272738339
4.968 0.7030021373805454 0.5584720286991428 0.5621450842952799
4.976 0.7033548548685603 0.5584720286991416 0.5633942373030578
4.984 0.7037128325151103 0.5584720286991407 0.564638354254463
4.992 0.7040786665521165 0.5584720286991399 0.5658766930137525
5.0 0.7044550750383844 0.5584720286991417 0.567108505130347
5.008 0.7048448737325537 0.5584720286991421 0.5683330392160137
5.016 0.7052509436506561 0.5584720286991415 0.5695495439382311
5.024 0.7056761891678068 0.5584720286991431 0.5707572706493272
5.032 0.7061234856914905 0.5584720286991413 0.5719554756729684
5.04 0.7065956162462824 0.5584720286991417 0.5731434222707791
5.048 0.7070951967956177 0.5584720286991421 0.5743203823127174
5.056 0.7076245908048542 0.5584720286991443 0.5754856376749121
5.064 0.7081858144212223 0.5584720286991418 0.5766384813887618
5.072 0.7087804346816453 0.5584720286991425 0.5777782185643561
5.08 0.7094094642925728 0.5584720286991414 0.5789041671106241
5.088 0.7100732576490515 0.5584720286991434 0.5800156582736177
5.096 0.7107714137265333 0.5584720286991405 0.5811120370131293
5.104 0.7115026921192176 0.5584720286991414 0.5821926622365623
5.112 0.7122649486448205 0.558472028699143 0.5832569069076897
5.12 0.7130550964576761 0.5584720286991413 0.584304158046491
5.128 0.7138690974550763 0.558472028699142 0.5853338166348719
5.136 0.7147019869720395 0.5584720286991423 0.5863452974418218
5.144 0.7155479324983163 0.5584720286991419 0.5873380287800598
5.152 0.716400324672261 0.5584720286991418 0.588311452205135
5.16 0.7172518964185091 0.5584720286991436 0.5892650221666429
5.168 0.7180948641030185 0.5584720286991418 0.5901982056201344
5.176 0.7189210832194284 0.5584720286991434 0.5911104816072731
5.184 0.7197222105264209 0.5584720286991418 0.5920013408107409
5.192 0.7204898647331154 0.5584720286991419 0.5928702850897204
5.2 0.721215778673172 0.5584720286991414 0.5937168270006363
5.208 0.721891937231785 0.5584720286991425 0.5945404893074957
5.216 0.7225106968754316 0.5584720286991407 0.5953408044851852
5.224 0.7230648842693668 0.5584720286991429 0.5961173142187559
5.232 0.7235478729825633 0.5584720286991417 0.5968695689009175
5.24 0.7239536385570058 0.5584720286991414 0.5975971271298426
5.248 0.7242767932000069 0.5584720286991414 0.5982995552085992
5.256 0.7245126020351036 0.5584720286991413 0.5989764266474895
5.264 0.7246569832451708 0.5584720286991444 0.5996273216700214
5.272 0.7247064946067046 0.5584720286991415 0.6002518267230501
5.28 0.7246583089026251 0.5584720286991399 0.6008495339914435
5.288 0.7245101805655473 0.5584720286991411 0.6014200409172409
5.296 0.724260405691207 0.5584720286991418 0.6019629497232989
5.304 0.7239077773105658 0.5584720286991415 0.602477866941067
5.312 0.723451537546453 0.5584720286991418 0.6029644029421214
5.32 0.7228913280249285 0.5584720286991417 0.6034221714729313
5.328 0.7222271396748345 0.5584720286991418 0.6038507891921892
5.336 0.7214592628357616 0.5584720286991415 0.604249875210005
5.344 0.7205882384081719 0.5584720286991428 0.6046190506281768
5.352 0.7196148106175307 0.5584720286991419 0.6049579380806265
5.36 0.7185398818255782 0.558472028699143 0.6052661612730642
5.368 0.7173644697037631 0.5584720286991426 0.6055433445209921
5.376 0.7160896669823421 0.5584720286991423 0.6057891122849118
5.384 0.7147166039024814 0.5584720286991418 0.6060030887016852
5.392 0.713246413424308 0.5584720286991418 0.6061848971110471
5.4 0.7116801991801873 0.5584720286991427 0.6063341595759615
5.408 0.7100190061076517 0.558472028699142 0.6069644977741968
5.416 0.708263793649224 0.5584720286991397 0.6077705764275189
5.424 0.7064154113664263 0.5584720286991424 0.6085735190937461
5.432 0.7044745767812018 0.5584720286991417 0.6093732311829131
5.44 0.702441855229867 0.5584720286991419 0.6101696192248394
5.448 0.7003176414918664 0.5584720286991419 0.6109625908724636
5.456 0.6981021429374062 0.5584720286991411 0.6117520549046033
5.464 0.6957953639244943 0.5584720286991426 0.6125379212281319
5.472 0.6933970911666076 0.5584720286991409 0.6133201008796764
5.48 0.6909068797865927 0.5584720286991414 0.6140985060267442
5.488 0.6883240397709043 0.5584720286991426 0.6148730499684334
5.496 0.6856476225407049 0.5584720286991411 0.6156436471355873
5.5040000000000004 0.6828764073633237 0.5584720286991426 0.6164102130905766
5.5120000000000005 0.6800088873400915 0.5584720286991415 0.6171726645265977
5.5200000000000005 0.6770432547264569 0.5584720286991438 0.617930919266586
5.5280000000000005 0.6739773853706417 0.5584720286991414 0.6186848962617217
5.5360000000000005 0.6708088221016025 0.5584720286991428 0.6194345155895833
5.5440000000000005 0.6675347569634894 0.558472028699143 0.6201796984519115
5.5520000000000005 0.6641520122908042 0.5584720286991418 0.6209203671720558
5.5600000000000005 0.6606570207607622 0.5584720286991418 0.6216564451921077
5.5680000000000005 0.6570458047673837 0.5584720286991413 0.6223878570696941
5.5760000000000005 0.6533139557643235 0.5584720286991424 0.6231145284745045
5.5840000000000005 0.6494566146622709 0.558472028699142 0.6238363861845561
5.5920000000000005 0.6454684550000802 0.5584720286991413 0.624553358082159
5.6000000000000005 0.6413436715177603 0.5584720286991421 0.6252653731496813
5.6080000000000005 0.6370759780561088 0.5584720286991421 0.6259723614650398
5.6160000000000005 0.6326586205411722 0.5584720286991415 0.6266742541970202
5.6240000000000006 0.6280844133752773 0.5584720286991438 0.6273709836003524
5.632 0.6233458110870548 0.5584720286991415 0.6280624830106116
5.64 0.6184350318477032 0.558472028699141 0.6287486868389544
5.648 0.6133442556614043 0.5584720286991408 0.6294295305666533
5.656 0.6080659277232108 0.5584720286991414 0.6301049507394987
5.664 0.6025932061856779 0.5584720286991427 0.6307748849620647
5.672 0.5969206019871516 0.5584720286991418 0.6314392718918062
5.68 0.5910448632914875 0.5584720286991428 0.6320980512330624
5.688 0.5849661524648575 0.5584720286991421 0.6327511637309398
5.696 0.5786895397032612 0.5584720286991416 0.6333985511650614
5.704 0.5722267817480744 0.558472028699142 0.6340401563432658
5.712 0.5655982554739644 0.5584720286991423 0.6346759230951501
5.72 0.5588347762613428 0.5584720286991425 0.635305796265628
5.728 0.5604199257605508 0.5584720286991424 0.6359297217083099
5.736 0.562536456986393 0.5584720286991405 0.6365476462788894
5.744 0.5646746894295219 0.5584720286991411 0.6371595178284231
5.752 0.5668058029631525 0.5584720286991423 0.6377652851966056
5.76 0.5688979512965286 0.558472028699143 0.6383648982049543
5.768 0.5709185890742139 0.5584720286991425 0.6389583076499668
5.776 0.5728367424395563 0.5584720286991415 0.6395454652962544
5.784 0.5746247698988404 0.5584720286991423 0.6401263238696357
5.792 0.5762593709036701 0.5584720286991417 0.6407008370501852
5.8 0.5777218454998982 0.5584720286991427 0.6412689594653084
5.808 0.5789977788234888 0.55847202869914 0.6418306466827586
5.816 0.5800763824867662 0.5584720286991423 0.6423858552036552
5.824 0.5809496980489096 0.5584720286991428 0.6429345424554932
5.832 0.5816118035360114 0.5584720286991441 0.643476666785146
5.84 0.5820580989494453 0.5584720286991429 0.6440121874518886
5.848 0.5822846977969296 0.5584720286991414 0.6445410646203863
5.856 0.5822879214156241 0.5584720286991426 0.6450632593537063
5.864 0.5820638771448036 0.5584720286991418 0.6455787336063488
5.872 0.5829495991388671 0.558472028699143 0.6460874502172608
5.88 0.5840470609536641 0.5584720286991423 0.64658937290291
5.888 0.5851159215935401 0.5584720286991411 0.64708446625031
5.896 0.5861551117188244 0.5584720286991434 0.6475726957101184
5.904 0.5871636038418874 0.5584720286991413 0.6480540275897368
5.912 0.5881404128597438 0.5584720286991424 0.6485284290464138
5.92 0.5890845966516197 0.5584720286991428 0.6489958680803913
5.928 0.5899952567299785 0.5584720286991421 0.649456313528099
5.936 0.5908715389338933 0.5584720286991404 0.6499097350553114
5.944 0.5917126341539283 0.5584720286991438 0.6503561031503978
5.952 0.592517779077765 0.5584720286991419 0.6507953891175549
5.96 0.5932862569457761 0.5584720286991415 0.6512275650701144
5.968 0.5940173983056333 0.558472028699141 0.6516526039238246
5.976 0.5947105817547954 0.558472028699143 0.6520704793902412
5.984 0.5953652346594573 0.5584720286991415 0.6524811659700783
5.992 0.5959808338381367 0.5584720286991423 0.6528846389466372
6.0 0.5965569061977477 0.5584720286991404 0.6532808743792476
6.008 0.5970930293095745 0.5584720286991418 0.6536698490967908
6.016 0.5975888319121434 0.5584720286991419 0.6540515406911829
6.024 0.5980439943276621 0.5584720286991428 0.6544259275109777
6.032 0.5984582487784001 0.5584720286991413 0.6547929886549475
6.04 0.598831379589063 0.5584720286991433 0.6551527039657447
6.048 0.601481033434389 0.5584720286991408 0.6555050540235725
6.056 0.6083561010303938 0.5584720286991427 0.6558500201399183
6.064 0.6146935110592363 0.5584720286991423 0.6561875843513214
6.072 0.6205461657866693 0.5584720286991424 0.6565177294131739
6.08 0.6259614582330502 0.5584720286991418 0.6568404387935723
6.088 0.6309804037760004 0.5584720286991429 0.6571556966672234
6.096 0.6356379647771659 0.5584720286991416 0.6574634879093736
6.104 0.6399637856928854 0.558472028699142 0.6577637980897794
6.112 0.643983001706302 0.5584720286991421 0.6580566134667576
6.12 0.647716988691498 0.5584720286991433 0.6583419209812286
6.128 0.6511840127232593 0.5584720286991423 0.6586197082508556
6.136 0.6543997751946073 0.5584720286991418 0.658889963564188
6.144 0.6573778638796768 0.5584720286991434 0.6591526758748926
6.152 0.6601301243046318 0.5584720286991423 0.6594078347959754
6.16 0.6626669656089943 0.5584720286991403 0.6596554305941105
6.168 0.6649976133860893 0.5584720286991424 0.6598954541840025
6.176 0.6671303199449422 0.5584720286991421 0.6601278971227497
6.184 0.6690725405017787 0.5584720286991408 0.6603527516043176
6.192 0.6708310821431808 0.5584720286991431 0.6605700104540325
6.2 0.6724122310294962 0.558472028699143 0.6607796671231225
6.208 0.6738218621989368 0.5584720286991413 0.6609817156833404
6.216 0.6750655354470033 0.5584720286991435 0.6611761508215889
6.224 0.6761485800486886 0.5584720286991407 0.6613629678346316
6.232 0.6770761705234472 0.5584720286991418 0.6615421626238731
6.24 0.6778533951822758 0.5584720286991407 0.661713731690128
6.248 0.678485318815378 0.5584720286991425 0.661877672128532
6.256 0.6789770405562665 0.5584720286991408 0.6620339816234225
6.264 0.6793337476759735 0.5584720286991397 0.6621826584433417
6.272 0.6795607658050641 0.5584720286991423 0.6623237014360629
6.28 0.6796636058403805 0.5584720286991421 0.6624571100236756


==> maxeig_d3g3_prange.txt <==
x p1 |alpha| p2
1e-08 0.8024434134857162 1 1
0.00200001 0.8008133362703402 0.9999955451047806 0.9987976616145662
0.00400001 0.7991793112335923 0.9999821813435923 0.9975935940795824
0.00600001 0.7975413767406287 0.9999599100955177 0.9963877554065355
0.00800001 0.7958995727592703 0.99992873290791 0.9951801093808806
0.01000001 0.7942539409620479 0.9998886514965417 0.9939706195507074
0.01200001 0.7926045248341962 0.9998396677456984 0.9927592492226944
0.01400001 0.7909513697878895 0.9997817837081171 0.991545961457837
0.016000010000000002 0.7892945232830354 0.9997150016048594 0.9903307190671542
0.018000010000000004 0.7876340349548232 0.99963932382504 0.9891134846071854
0.020000010000000002 0.7859699567483156 0.9995547529254706 0.9878942203753622
0.02200001 0.7843023430603709 0.9994612916301913 0.9866728884052663
0.024000010000000002 0.782631250889138 0.9993589428299061 0.9854494504617131
0.026000010000000004 0.7809567399913575 0.9992477095812791 0.9842238680357127
0.028000010000000002 0.779278873047757 0.9991275951061687 0.9829961023392514
0.03000001 0.7775977158367225 0.9989986027907225 0.9817661142999625
0.03200001 0.7759133374164777 0.9988607361843805 0.9805338645556175
0.034000010000000004 0.7742258103159154 0.9987139989987788 0.9792993134484315
0.036000010000000006 0.7725352107342821 0.9985583951065086 0.9780624210192822
0.03800001 0.7708416187497108 0.9983939285398414 0.9768231470016743
0.04000001 0.7691451185367884 0.9982206034892707 0.9755814508156002
0.042000010000000004 0.7674457985929767 0.9980384243020033 0.9743372915611898
0.04400001 0.7657437519739294 0.9978473954803182 0.9730906280122086
0.04600001 0.7640390765374445 0.997647521679818 0.9718414186093393
0.04800001 0.7623318751957749 0.9974388077075997 0.9705896214533034
0.050000010000000004 0.7606222561758997 0.9972212585202924 0.9693351942977929
0.052000010000000006 0.7589103332872167 0.996994879221997 0.9680780945421813
0.05400001 0.7571962261958346 0.9967596750621348 0.9668182792240467
0.05600001 0.7554800607047606 0.9965156514331616 0.9655557050114897
0.058000010000000005 0.7537619690386403 0.9962628138681999 0.9642903281952234
0.06000001 0.7520420901318626 0.9960011680385622 0.963022104680473
0.06200001 0.750320569918324 0.9957307197511451 0.9617509899785942
0.06400001 0.7485975616209342 0.9954514749457652 0.9604769391985171
0.06600001 0.7468732260386276 0.9951634396923221 0.9591999070379381
0.06800001 0.7451477318282023 0.9948666201878982 0.9579198477741996
0.07000001 0.74342125577799 0.9945610227537816 0.9566367152550216
0.07200001 0.7416939830698391 0.9942466538322661 0.9553504628888954
0.07400000999999999 0.7399661075254899 0.9939235199835096 0.9540610436352208
0.07600000999999999 0.7382378318328073 0.9935916278821225 0.9527684099941834
0.07800001 0.7365093677469319 0.9932509843137597 0.9514725139963209
0.08000001 0.7347809362607198 0.992901596171577 0.9501733071918129
0.08200001 0.7330527677383013 0.9925434704525213 0.9488707406394353
0.08400001 0.7313251020050365 0.9921766142536044 0.9475647648952268
0.08600001 0.7295981883864687 0.991801034768014 0.9462553300008155
0.08800000999999999 0.7278722856883744 0.9914167392811011 0.9449423854713841
0.09000000999999999 0.726147662109408 0.991023735166312 0.9436258802833668
0.09200001 0.7244245950774432 0.9906220298809613 0.9423057628615995
0.09400001 0.7227033710001703 0.9902116309619223 0.940981981066362
0.09600001 0.7209842849204123 0.9897925460211902 0.9396544821797822
0.09800001 0.7192676400662826 0.9893647827413524 0.9383232128919671
0.10000001 0.7175537472864877 0.9889283488709241 0.9369881192867187
0.10200001 0.7158429243612602 0.9884832522196216 0.9356491468267288
0.10400001 0.714135495179952 0.9880295006534277 0.934306240338461
0.10600000999999999 0.7124317887770583 0.987567102089666 0.932959343996417
0.10800001 0.7107321382196702 0.9870960644918637 0.9316084013070329
0.11000001 0.7090368793407693 0.9866163958645662 0.9302533550920485
0.11200001 0.7073463493146849 0.9861281042479922 0.9288941474713177
0.11400001 0.7056608850733387 0.985631197712606 0.9275307198451098
0.11600001 0.703980821564462 0.985125684353567 0.9261630128758801
0.11800001 0.7023064898562192 0.9846115722850592 0.9247909664693682
0.12000000999999999 0.7006382150958884 0.9840888696345017 0.9234145197552479
0.12200000999999999 0.6989763143339451 0.9835575845366674 0.9220336110669289
0.12400001 0.6973210942289542 0.9830177251276605 0.9206481779209202
0.12600001 0.6956728486523408 0.9824692995387847 0.9192581569953954
0.12800001 0.6940318562163802 0.981912315890299 0.9178634841080512
0.13000001 0.6923983777521406 0.9813467822850618 0.9164640941932897
0.13200001 0.6907726537678375 0.9807727068020379 0.91505992127859
0.13400001 0.6891549019206891 0.9801900974897005 0.9136508984600652
0.13600001 0.6875453145376915 0.9795989623593131 0.9122369578772747
0.13800001 0.685944056221977 0.9789993093780976 0.9108180306870253
0.14000001 0.6843512615818499 0.9783911464622577 0.9093940470364296
0.14200001 0.682767033118895 0.9777744814699265 0.9079649360349086
0.14400001 0.6811914393095704 0.9771493221939398 0.9065306257252534
0.14600000999999999 0.6796245129119314 0.9765156763545202 0.90509104305366
0.14800001 0.6780662495248022 0.9758735515918417 0.9036461138387071
0.15000001 0.6765166064218646 0.9752229554584506 0.902195762739186
0.15200001 0.6749755016770606 0.9745638954115831 0.9007399132207913
0.15400001 0.6734428135912915 0.9738963788053147 0.8992784875215808
0.15600001 0.671918380423434 0.9732204128826755 0.8978114066161422
0.15800001 0.6704020004216215 0.9725360047675267 0.8963385901785125
0.16000001 0.6688934321439104 0.9718431614563897 0.8948599565435775
0.16200001 0.6673923950507827 0.971141889810125 0.8933754226671017
0.16400001 0.6658985703461768 0.9704321965454563 0.8918849040842535
0.16600001 0.664411602038474 0.9697140882264143 0.8903883148664393
0.16800001 0.6629310981888529 0.9689875712556075 0.8888855675765518
0.17000001 0.661456632311181 0.9682526518653725 0.8873765732224425
0.17200001 0.6599877448856869 0.9675093361088125 0.8858612412085582
0.17400001 0.658523944947546 0.9667576298506847 0.8843394792856416
0.17600000999999998 0.6570647117117103 0.9659975387581196 0.8828111934984562
0.17800001 0.6556094961959942 0.9652290682912942 0.8812762881313406
0.18000001 0.654157722806353 0.9644522236938611 0.879734665651608
0.18200001 0.6527087908503608 0.9636670099833176 0.8781862266505559
0.18400001 0.6512620759477139 0.9628734319411996 0.8766308697820802
0.18600001 0.6498169313095739 0.9620714941031402 0.8750684916986597
0.18800001 0.6483726888616521 0.9612612007487823 0.8734989869847384
0.19000001 0.6469286601890144 0.9604425558915779 0.871922248087127
0.19200001 0.6454841372835546 0.9596155632683646 0.8703381652425684
0.19400001 0.6440383930777369 0.9587802263288948 0.8687466264020445
0.19600001 0.6425906817505012 0.9579365482251364 0.8671475171518334
0.19800001 0.6411402387931613 0.9570845318004497 0.8655407206310655
0.20000001 0.6396862808245984 0.9562241795786247 0.8639261174456083
0.20200001 0.6382280051458763 0.9553554937527531 0.8623035855781099
0.20400001 0.636764589025011 0.9544784761739227 0.8606730002938944
0.20600001 0.635295188702304 0.953593128339771 0.8590342340426571
0.20800001 0.6338189381062197 0.9526994513828916 0.8573871563555199
0.21000001 0.6323349472684205 0.9517974460590436 0.855731633737371
0.21200001 0.6308423004249375 0.9508871127351926 0.8540675295540879
0.21400001 0.629340053788216 0.9499684513774367 0.8523947039144483
0.21600001 0.627827232971825 0.9490414615386885 0.8507130135463548
0.21800001 0.6263028300463301 0.9481061423462062 0.8490223116671283
0.22000001 0.6247658002007658 0.9471624924889943 0.8473224478473922
0.22200001 0.623215057979597 0.9462105102049124 0.8456132678683538
0.22400001 0.6216494730596956 0.9452501932677111 0.8438946135719105
0.22600001 0.6200678655259404 0.9442815389738194 0.8421663227032727
0.22800001 0.6184690005973517 0.9433045441289255 0.8404282287456102
0.23000001 0.6168515827480969 0.9423192050344178 0.838680160746247
0.23200001 0.6188665516914904 0.9413255174735361 0.8369219431338797
0.23400001 0.6250772206073569 0.9403234766974167 0.8351533955262362
0.23600001 0.627825343682604 0.9393130774108375 0.833374332527692
0.23800001 0.6296144195028643 0.9382943137577977 0.831584563516018
0.24000000999999999 0.6308845053022838 0.9372671793068633 0.8297838924178047
0.24200001 0.6318137708256563 0.9362316670362746 0.8279721174715928
0.24400001 0.632495441956306 0.9351877693188125 0.8261490309781322
0.24600001 0.6329855091191042 0.9341354779064577 0.8243144190368116
0.24800001 0.6333206732092199 0.9330747839147884 0.8224680612673174
0.25000001 0.63352649415488 0.9320056778070913 0.8206097305156944
0.25200001 0.6336215804953583 0.9309281493782597 0.8187391925435674
0.25400001 0.633619944270844 0.9298421877384082 0.8168562056995515
0.25600001 0.6335324169455011 0.9287477812962018 0.8149605205714753
0.25800001 0.6333675469846651 0.927644917741906 0.8130518796183336
0.26000001 0.6331321936259752 0.9265335840301496 0.8111300167802067
0.26200001 0.6328319337066565 0.9254137663623613 0.8091946570649681
0.26400001 0.6324713487121472 0.9242854501689803 0.8072455161098533
0.26600001 0.6320542324132845 0.9231486200911716 0.805282299716259
0.26800001 0.6315837442896401 0.9220032599624443 0.8033047033557269
0.27000001 0.6310625249868105 0.9208493527896935 0.8013124116451203
0.27200001 0.6304927845839701 0.9196868807340767 0.7993050977885846
0.27400001 0.629876370998004 0.9185158250914043 0.7972824229839609
0.27600001 0.6292148236139371 0.9173361662722079 0.7952440357908774
0.27800001 0.628509415747276 0.916147883781378 0.7931895714576791
0.28000001 0.627761188535962 0.9149509561974557 0.7911186512039765
0.28200001 0.6269709781629945 0.9137453611514541 0.7890308814554889
0.28400001 0.6261394378195848 0.9125310753052271 0.7869258530273637
0.28600001 0.6252670554671775 0.9113080743294592 0.784803140251926
0.28800001000000003 0.6243541682014518 0.9100763328811382 0.7826623000465293
0.29000001 0.6234009738327211 0.9088358245805196 0.7805028709166286
0.29200001 0.6224075401566215 0.9075865219876468 0.7783243718888174
0.29400001 0.6213738122824082 0.9063283965783197 0.7761263013682331
0.29600001 0.6202996183042347 0.9050614187194723 0.7739081359139764
0.29800001 0.6191846735373913 0.9037855576440861 0.7716693289258472
0.30000001 0.6180285834910519 0.9025007814254246 0.7694093092349298
0.30200001 0.616830845708838 0.9012070569507056 0.76712747958999
0.30400001 0.6155908505754212 0.8999043498941127 0.7648232150307739
0.30600001 0.614307881159695 0.8985926246891728 0.7624958611386521
0.30800001 0.6129811121409754 0.8972718445004157 0.7601447321540533
0.31000001 0.6116096078434523 0.8959419711943446 0.7577691089491768
0.31200001 0.6101923193840467 0.8946029653096395 0.7553682368434904
0.31400001 0.608728080919373 0.8932547860265938 0.7529413232484008
0.31600001 0.6072156049577009 0.8918973911357506 0.7504875351261536
0.31800001 0.6056534766804265 0.8905307370056743 0.7480059962469208
0.32000001 0.6040401471937484 0.8891547785498444 0.7454957842264538
0.32200001 0.6023739256034539 0.8877694691926713 0.7429559273254083
0.32400001 0.6006529697726614 0.886374760834503 0.740385400989821
0.32600001 0.59887527558106 0.8849706038156466 0.7377831241108121
0.32800001 0.5970386644534038 0.8835569468793969 0.7351479549798765
0.33000001 0.5951407688587838 0.8821337371338958 0.7324786869148812
0.33200001 0.5931790153977765 0.880700920012929 0.7297740435304246
0.33400001 0.5911506049831103 0.879258439235483 0.7270326736251584
0.33600001 0.5890524894721927 0.8778062367641265 0.7242531456580519
0.33800001 0.5868813439130899 0.876344252762021 0.7214339417854772
0.34000001 0.5846335332995491 0.8748724255486422 0.7185734514319665
0.34200001 0.5823050723683938 0.8733906915540727 0.7156699643693786
0.34400001 0.5798915764734376 0.8718989852717742 0.7127216632836941
0.34600001 0.5773882008748223 0.8703972392098749 0.7097266158147072
0.34800001 0.5747895648028802 0.8688853838408342 0.7066827660645096
0.35000001000000003 0.5720896552549015 0.8673633475493565 0.7035879255853892
0.35200001 0.5692817034508887 0.8658310565786173 0.7004397638798017
0.35400001 0.566358023872002 0.8642884349745822 0.6972357984757036
0.35600001 0.5633098012808738 0.8627354045283809 0.6939733846839929
0.35800001 0.5601268041438637 0.8611718847167255 0.6906497052045978
0.359030896672 0.558472028699143 0.860361855043584 0.6889116337103195
0.36000001 0.5604414015855721 0.8595977926401117 0.6872617598302317
0.36200001 0.564968132391574 0.8580130429588341 0.6838063556091633
0.36400001 0.5693262960750083 0.8564175478266943 0.6802800979812937
0.36600001 0.5735372302598588 0.854811216822213 0.6766793836074692
0.36800001 0.5776180411803858 0.8531939568773322 0.6730003958886864
0.37000001 0.5815826946799513 0.8515656722033392 0.6692391045396202
0.37200001 0.5854427707475011 0.8499262642141406 0.6653912710676285
0.37400001 0.5892080001909148 0.8482756314463805 0.6614524626445077
0.37600001 0.5928866556314629 0.8466136694766097 0.6574180776792385
0.37800001 0.5964858423563276 0.8449402708351316 0.6532833874392407
0.38000001 0.6000117186572945 0.8432553249164881 0.6490435993494732
0.38200001 0.6034696654593831 0.8415587178862636 0.6446939491174944
0.38400001 0.6068644187938897 0.8398503325842853 0.6402298305228924
0.38600001 0.6102001745902286 0.8381300484237197 0.6356469733884862
0.38800001 0.6134806725347367 0.8363977412861248 0.6309416815352632
0.39000001 0.6167092638844954 0.8346532834121306 0.6261111427079938
0.39200001 0.6198889668315468 0.8328965432874931 0.6211538203738167
0.39400001 0.6230225120988282 0.8311273855244165 0.616069931187692
0.39600001 0.6261123807930283 0.8293456707378146 0.6108619994762259
0.39800001 0.6291608360618293 0.827551255416216 0.6055354588647779
0.40000001 0.6321699497507659 0.8257439917871319 0.6000992397058015
0.40200001 0.6351416249916817 0.8239237276766268 0.5945662409403774
0.40400001 0.6380776154566896 0.8220903063625719 0.5889535441435405
0.40600001 0.6409795418598933 0.8202435664215879 0.5832822015956854
0.40800001 0.6438489061729428 0.8183833415691155 0.5775764413162221
0.41000001 0.6466871039300675 0.8165094604922984 0.5718621988565571
0.41200001 0.6494954349272999 0.8146217466753879 0.5661650073028519
0.41400001000000003 0.6522751125650569 0.8127200182172786 0.5605074185108659
0.414739331337 0.6532956256262072 0.8120134388211431 0.558472028699143
0.41600001000000003 0.6550272720385902 0.810804087640611 0.5608645980145578
0.41800001 0.6577529775455608 0.8088737616922737 0.5646079156469458
0.42000001 0.6604532286513035 0.8069288411346379 0.5682727916715158
0.42200001 0.6631289659291513 0.8049691205271655 0.5718491975064516
0.42400001 0.6657810759744585 0.8029943879979072 0.5753300033729006
0.42600001 0.6684103958753866 0.8010044250043432 0.5787108392716065
0.42800001 0.6710177172108431 0.7989990060830059 0.5819897647582933
0.43000001 0.6736037896354394 0.7969778985874565 0.5851668422668826
0.43200001 0.676169324102559 0.7949408624139 0.588243690779348
0.43400001 0.6787149957693293 0.7928876497139198 0.5912230708783572
0.43600001 0.6812414466211352 0.7908180045937017 0.5941085281764101
0.43800001 0.6837492878482343 0.7887316627991444 0.5969041041720426
0.44000001 0.6862391020025349 0.786628351386111 0.5996141123480088
0.44200001 0.6887114449590336 0.7845077883753344 0.6022429715364459
0.44400001 0.6911668477031699 0.7823696823910815 0.6047950864829761
0.44600001 0.6936058179627185 0.7802137322831352 0.6072747656114671
0.44800001 0.6960288417004684 0.7780396267312532 0.6096861671265522
0.45000001 0.6984363844820746 0.7758470438315006 0.612033266107479
0.45200001 0.7008288927315965 0.7736356506638628 0.614319836768422
0.45400001 0.7032067948859133 0.7714051028404239 0.6165494454105307
0.45600001 0.7055705024578138 0.7691550440336683 0.6187254507097708
0.45800001 0.7079204110165516 0.7668851054843365 0.620851008871497
0.46000001 0.7102569010935285 0.7645949054883674 0.6229290818658932
0.46200001 0.7125803390201211 0.7622840488628155 0.6249624474727071
0.46400001 0.714891077703718 0.759952126390387 0.626953710245061
0.46600001 0.717189457347558 0.7575987142427707 0.6289053127810962
0.46800001 0.7194758061193255 0.7552233733829192 0.6308195468936836
0.47000001 0.721750440772788 0.7528256489469474 0.6326985644129931
0.47200001 0.7240136672266824 0.7504050696064832 0.6345443874586083
0.47400001 0.7262657811042506 0.7479611469128078 0.6363589180895839
0.47600001000000003 0.7285070682368229 0.7454933746247623 0.6381439472899634
0.47800001000000003 0.7307378051341995 0.7430012280228245 0.6399011632806346
0.48000001 0.732958259424685 0.740484163212864 0.6416321591704732
0.48200001 0.7351686902670067 0.737941616423706 0.6433384399736134
0.48400001 0.7373693487363928 0.7353730033040573 0.645021429028189
0.48600001 0.7395604781867658 0.7327777182257003 0.6466824738560242
0.48800001 0.7417423145908703 0.7301551336013979 0.6483228515049693
0.49000001 0.7439150868599336 0.7275045992281982 0.6499437734152249
0.49200001 0.7460790171444484 0.7248254416691458 0.6515463898500495
0.49400001 0.7482343211173436 0.7221169636892788 0.6531317939292929
0.49600001 0.7503812082409186 0.7193784437653824 0.6547010253019268
0.49800001 0.7525198820185706 0.7166091356930939 0.6562550734912892
0.50000001 0.7546505402324749 0.7138082683197782 0.6577948809441198
0.50200001 0.7567733751681157 0.7109750454376462 0.6593213458120146
0.50400001 0.7588885738266089 0.7081086458784139 0.6608353244914482
0.5060000100000001 0.7609963181256002 0.7052082238590276 0.6623376339462114
0.5080000100000001 0.7630967850895176 0.7022729096377593 0.6638290538338953
0.5100000100000001 0.7651901470298671 0.699301810551166 0.6653103284561599
0.5120000100000001 0.7672765717162204 0.6962940125157795 0.6667821685504767
0.5140000100000001 0.7693562225384641 0.6932485820937857 0.6682452529395216
0.5160000100000001 0.7714292586609428 0.6901645692396348 0.66970023005268
0.5180000100000001 0.7734958351688644 0.6870410108648384 0.6711477193327305
0.5200000100000001 0.7755561032075973 0.6838769353812617 0.6725883125395941
0.5220000100000001 0.7776102101151616 0.6806713684088184 0.6740225749615897
0.5240000100000001 0.7796582995484027 0.6774233398615179 0.6754510465438284
0.5260000100000001 0.7817005116032476 0.6741318926562383 0.6768742429422535
0.5280000100000001 0.7837369829292714 0.6707960933194661 0.6782926565109246
0.5300000100000001 0.7857678468390473 0.6674150447985069 0.6797067572294385
0.5320000100000001 0.787793233412472 0.6639879018113484 0.6811169935766069
0.5340000100000001 0.7898132695964426 0.6605138890914927 0.682523793355735
0.5360000100000001 0.7918280793000589 0.6569923228943638 0.684240884482274
0.5380000100000001 0.793837783485685 0.6534226361248531 0.6863602344506067
0.5400000100000001 0.7958425002560213 0.6498044074107958 0.6884623074719284
0.5420000100000001 0.7978423449374709 0.646137394374663 0.6905475467636442
0.5440000100000001 0.7998374301599704 0.6424215712304344 0.6926163778929577
0.5460000100000001 0.8018278659334523 0.6386571706387755 0.6946692094079765
0.5480000100000001 0.8038137597211804 0.6348447294746472 0.6967064334592306
0.5500000100000001 0.8057952165100386 0.6309851377803098 0.6987284264074285
0.5520000100000001 0.8077723388780406 0.6270796896833146 0.7007355494146028
0.5540000100000001 0.809745227059052 0.6231301344517342 0.7027281490162284
0.5560000100000001 0.8117139790050388 0.6191387251542084 0.7047065576730829
0.5580000100000001 0.813678690445836 0.6151082616321929 0.7066710943017718
0.5600000100000001 0.8156394549466119 0.6110421237513719 0.7086220647834762
0.5620000100000001 0.8175963639631582 0.6069442902916432 0.7105597624507781
0.5640000100000001 0.8195495068950577 0.6028193385088085 0.7124844685525722
0.5660000100000001 0.8214989711369061 0.5986724195249077 0.7143964526974578
0.5680000100000001 0.8234448421275774 0.5945092054371942 0.7162959732759873
0.5700000100000001 0.825387203397787 0.5903358054847134 0.7181832778623255
0.5720000100000001 0.8273261366158322 0.586158650775788 0.7200586035959576
0.5740000100000001 0.8292617216317837 0.5819843498114371 0.7219221775441415
0.5760000100000001 0.8311940365200435 0.577819520023707 0.7237742170457906
0.57800001 0.833123157620479 0.5736706033329426 0.7256149300375379
0.58000001 0.835049159578079 0.5695436758082558 0.7274445153627641
0.58200001 0.8369721153812778 0.5654442624483421 0.7292631630642545
0.58400001 0.8388920963990153 0.5613771676269648 0.7310710546613156
0.58546062757 0.8402924360340306 0.558472028699143 0.7323846776907484
0.58600001 0.8408091724164886 0.5589187129421697 0.7328683634120186
0.58800001 0.8427234116697574 0.560560555744968 0.7346552545612899
0.59000001 0.8446348808792279 0.5621681150972404 0.7364318855755738
0.59200001 0.8465436452820054 0.5637390981510461 0.7381984063646954
0.59400001 0.8484497686632728 0.5652715904593917 0.7399549594916471
0.59600001 0.8503533133865925 0.5667640552280905 0.7417016803708547
0.59800001 0.852254340423337 0.5682153197778022 0.7434386974556254
0.60000001 0.8541529093811302 0.5696245521107158 0.7451661324153199
0.60200001 0.8560490785314785 0.5709912305650632 0.7468841003029087
0.60400001 0.8579429048365171 0.5723987135512466 0.7485927097134049
0.60600001 0.8598344439749324 0.5739260106181687 0.7502920629338471
0.60800001 0.8617237503671856 0.5754581353683149 0.7519822560853238
0.61000001 0.8636108771998939 0.5769950791945374 0.7536633792576226
0.61200001 0.8654958764495788 0.5785368327763487 0.7553355166371345
0.61400001 0.8673787989056675 0.5800833861175491 0.7569987466284989
0.61600001 0.8692596941928739 0.5816347285849379 0.7586531419706238
0.61800001 0.8711386107929253 0.5831908489480475 0.7602987698477186
0.62000001 0.8730155960656366 0.5847517354198609 0.7619356919959475
0.62200001 0.8748906962695009 0.5863173756983597 0.7635639648063284
0.62400001 0.8767639565815817 0.5878877570089428 0.7651836394246883
0.62600001 0.8786354211169635 0.5894628661475482 0.7667947618493371
0.62800001 0.8805051329476044 0.5910426895244499 0.7683973730273487
0.63000001 0.8823731341207333 0.5926272132086264 0.7699915089502835
0.6320000100000001 0.8842394656767176 0.5942164229726333 0.7715772007504148
0.6340000100000001 0.8861041676664576 0.5958103043379036 0.7731544747984691
0.6360000100000001 0.887967279168344 0.5974088426203875 0.774723352804103
0.6380000100000001 0.8898288383048082 0.5990120229764325 0.7762838519205287
0.6400000100000001 0.891688882258335 0.6006198304488684 0.7778359848546873
0.6420000100000001 0.8935474472871789 0.6022322500131592 0.7793797599847797
0.6440000100000001 0.8954045687406111 0.6038492666236231 0.7809151814870078
0.6460000100000001 0.8972602810738347 0.6054708652595444 0.782442249473733
0.6480000100000001 0.8991146178624617 0.6070970309711732 0.7839609601455468
0.6500000100000001 0.9009676118167069 0.6087277489255334 0.7854713059600266
0.6520000100000001 0.9028192947951447 0.6103630044519299 0.7869732758204339
0.6540000100000001 0.9046696978182059 0.6120027830871357 0.7884668552880123
0.6560000100000001 0.9065188510813004 0.6136470706201389 0.7899520268220535
0.6580000100000001 0.9083667839676531 0.6152958531364566 0.7914287700525482
0.6600000100000001 0.9102135250607719 0.6169491170618816 0.7928970620908936
0.6620000100000001 0.912059102156705 0.618606849205678 0.7943568778849247
0.6640000100000001 0.9139035422759414 0.6202690368031117 0.7958081906254425
0.6660000100000001 0.9157468716750523 0.6219356675573153 0.7972509722124322
0.6680000100000001 0.9175891158580285 0.6236067296804346 0.7986851937903263
0.6700000100000001 0.9194302995874188 0.6252822119339868 0.8001108263630674
0.6720000100000001 0.9212704468951469 0.6269621036684362 0.8015278415010747
0.6740000100000001 0.923688302807008 0.6286463948619373 0.8029362121540501
0.6760000100000001 0.9265003806658919 0.6303350761582244 0.8043359135853908
0.6780000100000001 0.9292950984732973 0.6320281389036062 0.8057269244459894
0.6800000100000001 0.9320725583441536 0.6337255751830857 0.807512463992196
0.6820000100000001 0.9348328555116326 0.6354273778555629 0.8116983927127324
0.6840000100000001 0.9375760785193747 0.6371335405881009 0.8158177330403434
0.6860000100000001 0.9403023094023039 0.6388440578893043 0.8198751572994205
0.6880000100000001 0.943011623856145 0.6405589251417236 0.8238747780726796
0.6900000100000001 0.9457040913965928 0.6422781386333856 0.8278202376293039
0.6920000100000001 0.9483797755081848 0.6440016955883543 0.8317147797250751
0.6940000100000001 0.951038733783566 0.645729594196431 0.8355613078498301
0.6960000100000001 0.9536810180534554 0.6474618336419269 0.8393624329277145
0.6980000100000001 0.9563066745076365 0.649198414131552 0.8431205127178597
0.7000000100000001 0.9589157438074769 0.6509393369214982 0.8468376846173948
0.7020000100000001 0.9615082611900498 0.6526846043436036 0.8505158931706652
0.70400001 0.9640842565644726 0.6544342198307794 0.8541569132941985
0.70600001 0.9666437546004106 0.656188187941587 0.8577623700067813
0.70800001 0.9691867748093083 0.6579465143841324 0.8613337552874619
0.71000001 0.971713331618348 0.6597092060391836 0.8648724425571024
0.71200001 0.9742234344374814 0.6614762709826232 0.8683796991809068
0.71400001 0.9767170877196878 0.6632477185072347 0.8718566973130935
0.71600001 0.9791942910146891 0.6650235591439276 0.8753045233449138
0.71800001 0.9816550390161903 0.6668038046823257 0.8787241861697961
0.72000001 0.9840993216028897 0.668588468190877 0.8821166244418627
0.72200001 0.9865271238733555 0.6703775640364338 0.8854827129736551
0.72400001 0.9889384261748672 0.6721711079034358 0.8888232683946118
0.72600001 0.9913332041263353 0.6739691168126686 0.892139054171981
0.72800001 0.9937114286354392 0.6757716091396573 0.8954307850797321
0.73000001 0.9960730659099052 0.6775786046327869 0.898699131187729
0.73200001 0.9984180774632044 0.6793901244311313 0.9019447214324674
0.73400001 1.0007464201145324 0.681206191082099 0.9051681468216642
0.73600001 1.0030580459831522 0.6830268285588565 0.9083699633173147
0.73800001 1.0053529024771968 0.6848520622777439 0.9115506944356597
0.74000001 1.0076309322768098 0.6866819191154833 0.9147108335970288
0.74200001 1.0098920733117192 0.6885164274264471 0.9178508462541817
0.74400001 1.0121362587331613 0.6903556170599542 0.9209711718238702
0.74600001 1.0143634168801687 0.6921995193775747 0.9240722254432159
0.74800001 1.016573471240124 0.6940481672706176 0.9271543995696442
0.75000001 1.0187663404035652 0.6959015951777436 0.9302180654408534
0.75200001 1.020941938013083 0.6977598391027714 0.933263574409224
0.75400001 1.0231001727064057 0.6996229366327971 0.9362912591633751
0.7560000100000001 1.0252409480533025 0.7014909269565119 0.9393014348479689
0.7580000100000001 1.0273641624864276 0.7033638508829823 0.9422944000917759
0.7600000100000001 1.0294697092258394 0.7052417508606821 0.9452704379526171
0.7620000100000001 1.0315574761970743 0.7071246709970281 0.9482298167870251
0.7640000100000001 1.0344912693907444 0.7090126570783857 0.9511727910514995
0.7660000100000001 1.0374556777288666 0.7109057565904868 0.9540996020415319
0.7680000100000001 1.0404055744787042 0.7128040187395067 0.9570104785738528
0.7700000100000001 1.0433410163262833 0.7147074944736188 0.9599056376168754
0.7720000100000001 1.0462620556501634 0.7166162365052058 0.9627852848736587
0.7740000100000001 1.049168740615581 0.7185302993337163 0.9656496153214034
0.7760000100000001 1.0520611152619475 0.7204497392691894 0.9684988137110199
0.7780000100000001 1.054939219584103 0.7223746144564903 0.9713330550298847
0.7800000100000001 1.0578030896074444 0.7243049849002987 0.9741525049308066
0.7820000100000001 1.0606527574572853 0.7262409124908242 0.97695732012965
0.7840000100000001 1.063488251422633 0.7281824610303889 0.9797476487740314
0.7860000100000001 1.06630959601448 0.7301296962607374 0.9825236307852268
0.7880000100000001 1.0691168120189423 0.7320826858912768 0.9852853981751427
0.7900000100000001 1.0719099165453396 0.7340414996281209 0.9880330753401494
0.7920000100000001 1.0746889230693213 0.7360062092040242 0.9907667793332771
0.7940000100000001 1.0774538414712547 0.7379768884092219 0.993486620116304
0.7960000100000001 1.080204678069923 0.7399536131232127 0.9961927007928836
0.7980000100000001 1.0829414356517175 0.74193646134738 0.998885117824027
0.8000000100000001 1.0856641134953198 0.7439255132386422 1.0015639612268874
0.8020000100000001 1.0883727073920428 0.7459208511439657 1.0042293147578785
0.8040000100000001 1.0910672096618241 0.7479225596358623 1.006881256080938
0.8060000100000001 1.0937476091649954 0.7499307255488099 1.0095198569217658
0.8080000100000001 1.0964138913098413 0.7519454380166227 1.0121451832087272
0.8100000100000001 1.0990660380559172 0.7539667885107112 1.0147572952010246
0.8120000100000001 1.1017040279133046 0.7559948708793429 1.0173562476047517
0.8140000100000001 1.1043278359376267 0.7580297813877145 1.0199420896773352
0.8160000100000001 1.1069374337209705 0.7600716187589766 1.0225148653207516
0.8180000100000001 1.1095327893786346 0.7621204842160725 1.0250746131640012
0.8200000100000001 1.1121138675316624 0.7641764815244624 1.0276213666351168
0.8220000100000001 1.1146806292851805 0.7662397170355852 1.0301551540230707
0.8240000100000001 1.1172330322024955 0.7683102997311212 1.0326759985297158
0.8260000100000001 1.1197710302747836 0.770388341267956 1.0351839183121372
0.8280000100000001 1.122294573886487 0.7724739560237837 1.0376789265154094
0.8300000100000001 1.12480360977613 0.7745672611433458 1.0401610312960057
0.8320000100000001 1.1272980809926634 0.7766683765851684 1.0426302358358688
0.83400001 1.129777926847066 0.7787774251687952 1.0450865383472399
0.83600001 1.1322430828591312 0.7808945326223491 1.0475299320682048
0.83800001 1.1346934806993856 0.7830198276304217 1.049960405248927
0.84000001 1.1371290481258687 0.7851534418821354 1.052377941128582
0.84200001 1.1395497089156625 0.7872955101192558 1.0547825179026893
0.84400001 1.1419553827909907 0.7894461701842866 1.0571741086808657
0.84600001 1.1443459853396964 0.7916055630683624 1.0595526814347433
0.84800001 1.1467214279298605 0.7937738329588102 1.0619181989357243
0.85000001 1.1490816176183072 0.7959511272862387 1.0642706186824284
0.85200001 1.1514264570527675 0.7981375967709767 1.0666098928173382
0.85400001 1.153755844367446 0.8003333954686483 1.0689359680323645
0.85600001 1.1560696730715914 0.8025386808147104 1.071248785462855
0.85800001 1.1583678319308386 0.8047536136677552 1.0735482805694592
0.86000001 1.1606502048409466 0.8069783583512786 1.0758343830074177
0.86200001 1.162916670693443 0.8092130826937559 1.0781070164825146
0.86400001 1.1651671032329531 0.811457958066656 1.0803660985930277
0.86600001 1.1674013709055355 0.8137131594201897 1.0826115406569286
0.86800001 1.1696193366977374 0.8159788653164413 1.0848432475233107
0.87000001 1.1718208579656963 0.8182552579595554 1.087061117367208
0.87200001 1.1740057862537638 0.8205425232226311 1.0892650414667209
0.87400001 1.1761739671020794 0.822840850670966 1.0914549039610537
0.87600001 1.178325239842354 0.8251504335812291 1.0936305815883993
0.87800001 1.1804594373811523 0.8274714689561333 1.0957919434019787
0.88000001 1.1825763859699117 0.829804157534199 1.097938850462758
0.8820000100000001 1.1846759049608395 0.8321487037940976 1.1000711555069203
0.8840000100000001 1.1867578065477593 0.8345053159530575 1.102188702586179
0.8860000100000001 1.1888218954908805 0.8368742059588756 1.1042913266786116
0.8880000100000001 1.1908679688244235 0.8392555894748899 1.1063788532676868
0.8900000100000001 1.1928958155459493 0.8416496858573942 1.1084510978865856
0.8920000100000001 1.1949052162860285 0.8440567181248009 1.1105078656248564
0.8940000100000001 1.1968959429569017 0.8464769129180384 1.1125489505939992
0.8960000100000001 1.1988677583785752 0.8489105004513323 1.1145741353481797
0.8980000100000001 1.2008204158807323 0.8513577144528215 1.1165831902557501
0.9000000100000001 1.2027536588785557 0.8538187920941815 1.1185758728169761
0.9020000100000001 1.2046672204205169 0.8562939739085162 1.120551926922523
0.9040000100000001 1.206560822706011 0.8587835036957147 1.1225110820467887
0.9060000100000001 1.2084341765702764 0.8612876284144875 1.1244530523692695
0.9080000100000001 1.2102869809341799 0.8638065980601399 1.1263775358164927
0.9100000100000001 1.2121189222158375 0.8663406655273166 1.1282842130157915
0.9120000100000001 1.2139296737009744 0.8688900864566945 1.1301727461513207
0.9140000100000001 1.215718894868518 0.8714551190647581 1.1320427777111437
0.9160000100000001 1.217486230667537 0.8740360239556841 1.133893929112953
0.9180000100000001 1.2192313107413661 0.8766330639143131 1.1357257991939855
0.9200000100000001 1.220953748594107 0.8792465036791947 1.13753796254871
0.9220000100000001 1.2226531406943093 0.8818766096947168 1.1393299676955277
0.9240000100000001 1.2243290655101662 0.8845236498411619 1.1411013350507129
0.9260000100000001 1.2259810824695698 0.8871878931416671 1.1428515546845976
0.9280000100000001 1.2276087308380976 0.8898696094448654 1.1445800838309446
0.9300000100000001 1.229211528506713 0.8925690690821318 1.1462863441159152
0.9320000100000001 1.2307889706804676 0.8952865424981336 1.147969718467141
0.9340000100000001 1.2323405284579376 0.8980222998534751 1.1496295476569907
0.9360000100000001 1.2338656472904501 0.9007766105980115 1.1512651264258522
0.9380000100000001 1.2353637453081971 0.9035497430135474 1.1528756991215947
0.9400000100000001 1.236834211499177 0.9063419637241709 1.1544604547793897
0.9420000100000001 1.2382764037248142 0.9091535371727754 1.1560185215518326
0.9440000100000001 1.2396896465540508 0.9119847250616984 1.1588042214230903
0.9460000100000001 1.2410732288952826 0.9148357857554746 1.1618532663051973
0.9480000100000001 1.242426401402538 0.9177069736432274 1.1649029753078028
0.9500000100000001 1.243748373629203 0.9205985384578345 1.1679533366272572
0.9520000100000001 1.2450383108984888 0.9235107245484352 1.1710043391361333
0.9540000100000001 1.2462953308554952 0.9264437701021443 1.1740559723527124
0.9560000100000001 1.2475184996603863 0.9293979063098399 1.1771082264117645
0.9580000100000001 1.2487068277758757 0.9323733564695568 1.1801610920363925
0.96000001 1.2498592652948752 0.9353703350194529 1.1832145605110227
0.96200001 1.2509746967454312 0.9383890464897007 1.1862686236554758
0.96400001 1.2520519352995718 0.9414296843598696 1.1893232738001063
0.96600001 1.2530897163001724 0.9444924298037541 1.1923785037618744
0.96800001 1.254086690004944 0.9475774502977616 1.1954343068214504
0.97000001 1.2550414134284198 0.9506848980606278 1.1984906767012524
0.97200001 1.2559523411408513 0.9538149082801052 1.2015476075443536
0.97400001 1.2568178148559923 0.9569675970649106 1.204605093894293
0.97600001 1.2576360516065919 0.9601430590342571 1.2076631306756997
0.97800001 1.2584051302660013 0.9633413644175866 1.2107217131757144
0.98000001 1.2591229761234308 0.9665625554747649 1.2137808370262553
0.98200001 1.259787343157321 0.9698066419453583 1.216840498186909
0.98400001 1.2603957935719396 0.9730735950627336 1.2199006929286622
0.98600001 1.2609456740612626 0.9763633393602098 1.22296141781824
0.98800001 1.2614340881358004 0.9796757409100334 1.2260226697031367
0.99000001 1.261857863682108 0.9830105894335364 1.2290844456972894
0.99200001 1.2622135147092552 0.9863675689971099 1.2321467431673205
0.99400001 1.26249719595403 0.9897462049510706 1.2352095597194652
0.99600001 1.2651502793082738 0.9931457525117383 1.238272893186913
0.99800001 1.2683914367646814 0.9965648947757745 1.2413367416178307


==> maxeig_sl.txt <==
x y
0.0 1
0.001 0.999166486232743
0.002 0.9983326120880855
0.003 0.9974983783105926
0.004 0.996663785656771
0.005 0.9958288348951911
0.006 0.9949935268066044
0.007 0.9941578621840647
0.008 0.9933218418330517
0.009000000000000001 0.9924854665715901
0.01 0.9916487372303767
0.011 0.9908116546529026
0.012 0.9899742196955842
0.013000000000000001 0.9891364332278828
0.014 0.9882982961324405
0.015 0.987459809305209
0.016 0.9866209736555753
0.017 0.9857817901064998
0.018000000000000002 0.9849422595946443
0.019 0.9841023830705128
0.02 0.983262161498582
0.021 0.9824215958574423
0.022 0.9815806871399302
0.023 0.9807394363532769
0.024 0.979897844519242
0.025 0.9790559126742578
0.026000000000000002 0.9782136418695729
0.027 0.977371033171397
0.028 0.9765280876610487
0.029 0.9756848064350992
0.03 0.9748411906055249
0.031 0.9739972412998541
0.032 0.9731529596613233
0.033 0.9723083468490228
0.034 0.9714634040380611
0.035 0.970618132419707
0.036000000000000004 0.9697725332015628
0.037 0.9689266076077112
0.038 0.9680803568788767
0.039 0.967233782272592
0.04 0.9663868850633568
0.041 0.9655396665428031
0.042 0.9646921280198605
0.043000000000000003 0.9638442708209263
0.044 0.9629960962900297
0.045 0.9621476057890072
0.046 0.9612988006976688
0.047 0.960449682413979
0.048 0.9596002523542244
0.049 0.9587505119531928
0.05 0.9579004626643537
0.051000000000000004 0.9570501059600344
0.052000000000000005 0.9561994433316043
0.053 0.9553484762896564
0.054 0.9544972063641899
0.055 0.9536456351048008
0.056 0.9527937640808658
0.057 0.9519415948817368
0.058 0.9510891291169228
0.059000000000000004 0.950236368416294
0.06 0.9493833144302666
0.061 0.9485299688300085
0.062 0.9476763333076278
0.063 0.9468224095763804
0.064 0.9459681993708635
0.065 0.9451137044472295
0.066 0.9442589265833803
0.067 0.9434038675791807
0.068 0.9425485292566659
0.069 0.9416929134602505
0.07 0.9408370220569411
0.07100000000000001 0.9399808569365489
0.07200000000000001 0.9391244200119122
0.073 0.9382677132191067
0.074 0.9374107385176678
0.075 0.9365534978908123
0.076 0.9356959933456641
0.077 0.9348382269134761
0.078 0.9339802006498575
0.079 0.9331219166350075
0.08 0.9322633769739413
0.081 0.9314045837967266
0.082 0.930545539258718
0.083 0.9296862455407922
0.084 0.9288267048495916
0.085 0.9279669194177598
0.08600000000000001 0.9271068915041883
0.08700000000000001 0.9262466233942644
0.088 0.9253861174001107
0.089 0.924525375860842
0.09 0.9236644011428135
0.091 0.9228031956398729
0.092 0.9219417617736191
0.093 0.9210801019936586
0.094 0.9202182187778657
0.095 0.9193561146326441
0.096 0.9184937920931894
0.097 0.9176312537237596
0.098 0.9167685021179407
0.099 0.9159055398989159
0.1 0.9150423697197434
0.101 0.9141789942636278
0.10200000000000001 0.9133154162441974
0.10300000000000001 0.9124516384057823
0.10400000000000001 0.9115876635237046
0.105 0.9107234944045514
0.106 0.9098591338864669
0.107 0.908994584839441
0.108 0.9081298501655989
0.109 0.9072649327994925
0.11 0.9063998357084044
0.111 0.9055345618926302
0.112 0.9046691143857961
0.113 0.9038034962551472
0.114 0.9029377106018622
0.115 0.9020717605613529
0.116 0.9012056493035789
0.117 0.9003393800333576
0.11800000000000001 0.8994729559906819
0.11900000000000001 0.8986063804510257
0.12 0.89773965672568
0.121 0.8968727881620595
0.122 0.896005778144036
0.123 0.8951386300922586
0.124 0.8942713474644857
0.125 0.8934039337559146
0.126 0.8925363924995198
0.127 0.8916687272663792
0.128 0.8908009416660231
0.129 0.8899330393467706
0.13 0.8890650239960715
0.131 0.8881968993408562
0.132 0.8873286691478787
0.133 0.8864603372240741
0.134 0.8855919074169095
0.135 0.8847233836147356
0.136 0.8838547697471509
0.137 0.88298606978536
0.138 0.8821172877425394
0.139 0.8812484276741974
0.14 0.8803794936785496
0.14100000000000001 0.879510489896888
0.14200000000000002 0.8786414205139489
0.14300000000000002 0.8777722897582985
0.14400000000000002 0.8769031019027026
0.145 0.8760338612645107
0.146 0.8751645722060438
0.147 0.8742952391349741
0.148 0.8734258665047147
0.149 0.8725564588148154
0.15 0.8716870206113494
0.151 0.8708175564873137
0.152 0.8699480710830281
0.153 0.8690785690865346
0.154 0.8682090552339986
0.155 0.8673395343101193
0.156 0.8664700111485373
0.157 0.865600490632241
0.158 0.8647309776939859
0.159 0.8638614773167085
0.16 0.8629919945339412
0.161 0.8621225344302388
0.162 0.8612531021415982
0.163 0.8603837028558812
0.164 0.8595143418132495
0.165 0.8586450243065901
0.166 0.8577757556819484
0.167 0.8569065413389628
0.168 0.8560373867313049
0.169 0.8551682973671174
0.17 0.8542992788094557
0.171 0.8534303366767316
0.17200000000000001 0.8525614766431636
0.17300000000000001 0.8516927044392187
0.17400000000000002 0.8508240258520711
0.17500000000000002 0.8499554467260525
0.176 0.8490869729631053
0.177 0.8482186105232413
0.178 0.8473503654250055
0.179 0.8464822437459316
0.18 0.845614251623009
0.181 0.8447463952531508
0.182 0.8438786808936568
0.183 0.8430111148626871
0.184 0.842143703539735
0.185 0.8412764533660967
0.186 0.840409370845351
0.187 0.8395424625438345
0.188 0.8386757350911205
0.189 0.8378091951805038
0.19 0.836942849569481
0.191 0.8360767050802326
0.192 0.8352107686001169
0.193 0.8343450470821501
0.194 0.8334795475454975
0.195 0.8326142770759684
0.196 0.8317492428265069
0.197 0.8308844520176802
0.198 0.8300199119381839
0.199 0.8291556299453293
0.2 0.8282916134655478
0.201 0.8274278699948859
0.202 0.826564407099506
0.203 0.8257012324161909
0.20400000000000001 0.8248383536528414
0.20500000000000002 0.8239757785889836
0.20600000000000002 0.8231135150762714
0.20700000000000002 0.8222515710389899
0.20800000000000002 0.8213899544745655
0.209 0.8205286734540662
0.21 0.8196677361227159
0.211 0.8188071507003952
0.212 0.8179469254821559
0.213 0.8170870688387254
0.214 0.8162275892170142
0.215 0.8153684951406308
0.216 0.8145097952103844
0.217 0.8136514981048015
0.218 0.8127936125806267
0.219 0.8119361474733383
0.22 0.8110791116976556
0.221 0.8102225142480455
0.222 0.8093663641992346
0.223 0.8085106707067113
0.224 0.8076554430072405
0.225 0.8068006904193625
0.226 0.8059464223439055
0.227 0.8050926482644833
0.228 0.8042393777480061
0.229 0.8033866204451784
0.23 0.802534386090998
0.231 0.8016826845052661
0.232 0.800831525593074
0.233 0.7999809193453064
0.234 0.7991308758391354
0.23500000000000001 0.7982814052385149
0.23600000000000002 0.7974325177946637
0.23700000000000002 0.7965842238465709
0.23800000000000002 0.7957365338214625
0.23900000000000002 0.7948894582353039
0.24 0.7940430076932686
0.241 0.793197192890224
0.242 0.7923520246112069
0.243 0.7915075137318932
0.244 0.7906636712190709
0.245 0.7898205081311087
0.246 0.7889780356184132
0.247 0.7881362649238924
0.248 0.7872952073834141
0.249 0.7864548744262514
0.25 0.7856152775755338
0.251 0.784776428448691
0.252 0.7839383387578918
0.253 0.7831010203104753
0.254 0.7822644850093828
0.255 0.7814287448535834
0.256 0.7805938119384875
0.257 0.7797596984563675
0.258 0.7789264166967605
0.259 0.7780939790468704
0.26 0.7772623979919695
0.261 0.7764316861157805
0.262 0.7756018561008671
0.263 0.7747729207290062
0.264 0.7739448928815591
0.265 0.7731177855398343
0.266 0.7722916117854446
0.267 0.7714663848006516
0.268 0.7706421178687101
0.269 0.7698188243741958
0.27 0.7689965178033349
0.271 0.7681752117443139
0.272 0.7673549198875913
0.273 0.7665356560261941
0.274 0.7657174340560003
0.275 0.764900267976032
0.276 0.7640841718887135
0.277 0.7632691600001336
0.278 0.7624552466202991
0.279 0.7616424461633686
0.28 0.7608307731478847
0.281 0.7600202421969912
0.28200000000000003 0.7592108680386369
0.28300000000000003 0.7584026655057743
0.28400000000000003 0.7575956495365351
0.28500000000000003 0.7567898351744118
0.28600000000000003 0.7559852375684073
0.28700000000000003 0.7551818719731836
0.28800000000000003 0.7543797537491974
0.289 0.7535788983628158
0.29 0.7527793213864235
0.291 0.7519810384985183
0.292 0.7511840654837865
0.293 0.7503884182331685
0.294 0.7495941127439043
0.295 0.7488011651195762
0.296 0.748009591570119
0.297 0.7472194084118298
0.298 0.7464306320673523
0.299 0.7456432790656462
0.3 0.7448573660419515
0.301 0.7440729097377168
0.302 0.7432899270005241
0.303 0.742508434783991
0.304 0.7417284501476611
0.305 0.7409499902568664
0.306 0.7401730723825782
0.307 0.7393977139012385
0.308 0.7386239322945705
0.309 0.7378517451493745
0.31 0.7370811701572932
0.311 0.736312225114573
0.312 0.7355449279217879
0.313 0.7347792965835578
0.314 0.7340153492082329
0.315 0.7332531040075699
0.316 0.7324925792963749
0.317 0.7317337934921275
0.318 0.7309767651145925
0.319 0.7302215127853919
0.32 0.7294680552275665
0.321 0.7287164112651113
0.322 0.727966599822488
0.323 0.7272186399241068
0.324 0.7264725506937956
0.325 0.7257283513542377
0.326 0.7249860612263835
0.327 0.7242456997288381
0.328 0.7235072863772324
0.329 0.7227708407835514
0.33 0.7220363826554518
0.331 0.721303931795547
0.332 0.7205735081006637
0.333 0.7198451315610761
0.334 0.7191188222597078
0.335 0.7183946003713151
0.336 0.7176724861616292
0.337 0.7169524999864821
0.338 0.7162346622909018
0.339 0.7155189936081711
0.34 0.7148055145588702
0.341 0.7140942458498785
0.342 0.713385208273356
0.343 0.7126784227056888
0.34400000000000003 0.7119739101064093
0.34500000000000003 0.7112716915170847
0.34600000000000003 0.7105717880601714
0.34700000000000003 0.7098742209378491
0.34800000000000003 0.7091790114308129
0.34900000000000003 0.7084861808970395
0.35000000000000003 0.7077957507705275
0.35100000000000003 0.7071077425599945
0.352 0.7064221778475558
0.353 0.7057390782873567
0.354 0.7050584656041956
0.355 0.7043803615920878
0.356 0.703704788112818
0.357 0.7030317670944517
0.358 0.7023613205298149
0.359 0.7016934704749473
0.36 0.7010282390475123
0.361 0.7003656484251842
0.362 0.6997057208439993
0.363 0.6990484785966725
0.364 0.6983939440308807
0.365 0.6977421395475245
0.366 0.6970930875989351
0.367 0.6964468106870721
0.368 0.6958033313616714
0.369 0.6951626722183689
0.37 0.6945248558967907
0.371 0.6938899050786023
0.372 0.6932578424855417
0.373 0.6926286908774006
0.374 0.6920024730499874
0.375 0.6913792118330513
0.376 0.6907589300881732
0.377 0.6901416507066306
0.378 0.6895273966072218
0.379 0.6889161907340663
0.38 0.6883080560543691
0.381 0.6877030155561479
0.382 0.6871010922459482
0.383 0.6865023091464988
0.384 0.6859066892943633
0.385 0.6853142557375447
0.386 0.6847250315330625
0.387 0.6841390397445054
0.388 0.6835563034395489
0.389 0.682976845687442
0.39 0.6824006895564703
0.391 0.6818278581113899
0.392 0.6812583744108242
0.393 0.6806922615046448
0.394 0.6801295424313156
0.395 0.6795702402152151
0.396 0.6790143778639309
0.397 0.6784619783655229
0.398 0.6779130646857712
0.399 0.6773676597653885
0.4 0.6768257865172113
0.401 0.6762874678233705
0.402 0.6757527265324371
0.403 0.675221585456535
0.404 0.6746940673684476
0.405 0.6741701949986908
0.406 0.6736499910325706
0.40700000000000003 0.6731334781072176
0.40800000000000003 0.6726206788085984
0.40900000000000003 0.6721116156685185
0.41000000000000003 0.6716063111615925
0.41100000000000003 0.6711047877022115
0.41200000000000003 0.670607067641477
0.41300000000000003 0.6701131732641378
0.41400000000000003 0.6696231267854902
0.41500000000000004 0.6691369503482819
0.41600000000000004 0.6686546660195939
0.417 0.6681762957877051
0.418 0.6677018615589561
0.419 0.6672313851545889
0.42 0.6667648883075863
0.421 0.6663023926594979
0.422 0.6658439197572551
0.423 0.6653894910499808
0.424 0.6649391278857942
0.425 0.6644928515086067
0.426 0.6640506830549112
0.427 0.6636126435505745
0.428 0.6631787539076165
0.429 0.6627490349209999
0.43 0.6623235072654082
0.431 0.6619021914920271
0.432 0.6614851080253297
0.433 0.6610722771598607
0.434 0.6606637190570286
0.435 0.6602594537418922
0.436 0.6598595010999646
0.437 0.6594638808740135
0.438 0.6590726126608764
0.439 0.658685715908281
0.44 0.6583032099116743
0.441 0.6579251138110636
0.442 0.6575514465878717
0.443 0.6571822270618021
0.444 0.6568174738877185
0.445 0.6564572055525421
0.446 0.6561014403721612
0.447 0.6557501964883635
0.448 0.6554034918657836
0.449 0.655061344288869
0.45 0.6547237713588709
0.451 0.6543907904908574
0.452 0.65406241891074
0.453 0.6537386736523401
0.454 0.6534195715544718
0.455 0.6531051292580471
0.456 0.6527953632032159
0.457 0.6524902896265385
0.458 0.6521899245581749
0.459 0.6518942838191143
0.46 0.6516033830184381
0.461 0.6513172375506076
0.462 0.6510358625927919
0.463 0.6507592731022362
0.464 0.6504874838136514
0.465 0.6502205092366556
0.466 0.6499583636532436
0.467 0.6497010611153066
0.468 0.6494486154421807
0.46900000000000003 0.6492010402182412
0.47000000000000003 0.6489583487905466
0.47100000000000003 0.6487205542665144
0.47200000000000003 0.648487669511645
0.47300000000000003 0.6482597071472955
0.47400000000000003 0.6480366795484939
0.47500000000000003 0.6478185988417984
0.47600000000000003 0.6476054769032197
0.47700000000000004 0.6473973253561661
0.47800000000000004 0.6471941555694631
0.47900000000000004 0.6469959786554071
0.48 0.6468028054678782
0.481 0.6466146466005005
0.482 0.6464315123848594
0.483 0.6462534128887658
0.484 0.646080357914583
0.485 0.6459123569975995
0.486 0.645749419404462
0.487 0.645591554131664
0.488 0.6454387699040889
0.489 0.645291075173613
0.49 0.6451484781177631
0.491 0.6450109866384367
0.492 0.6448786083606723
0.493 0.6447513506314934
0.494 0.6446292205187916
0.495 0.6445122248102925
0.496 0.6444003700125626
0.497 0.6442936623500902
0.498 0.6441921077644162
0.499 0.6440957119133386
0.5 0.6440044801701683
0.501 0.6439184176230507
0.502 0.6438375290743488
0.503 0.6437618190400889
0.504 0.6436912917494705
0.505 0.6436259511444336
0.506 0.6435658008792929
0.507 0.6435108443204328
0.508 0.6434610845460659
0.509 0.6434165243460552
0.51 0.6433771662217904
0.511 0.643343012386145
0.512 0.643314064763477
0.513 0.6432903249896952
0.514 0.6432717944124053
0.515 0.643258474091092
0.516 0.6432503647973818
0.517 0.6432474670153587
0.518 0.6432497809419451
0.519 0.6432573064873397
0.52 0.6432700432755217
0.521 0.6432879906448082
0.522 0.6433111476484803
0.523 0.6433395130554586
0.524 0.6433730853510475
0.525 0.6434118627377283
0.526 0.6434558431360241
0.527 0.6435050241854072
0.528 0.6435594032452739
0.529 0.6436189773959704
0.53 0.6436837434398807
0.531 0.6437536979025642
0.532 0.6438288370339453
0.533 0.6439091568095748
0.534 0.6439946529319186
0.535 0.6440853208317197
0.536 0.6441811556694033
0.537 0.6442821523365377
0.538 0.6443883054573375
0.539 0.6444996093902305
0.54 0.6446160582294598
0.541 0.6447376458067411
0.542 0.6448643656929671
0.543 0.6449962111999614
0.544 0.6451331753822677
0.545 0.6452752510389965
0.546 0.6454224307157073
0.547 0.6455747067063385
0.548 0.6457320710551776
0.549 0.6458945155588703
0.55 0.6460620317684789
0.551 0.6462346109915694
0.552 0.6464122442943394
0.553 0.6465949225037945
0.554 0.646782636209941
0.555 0.6469753757680382
0.556 0.6471731313008636
0.557 0.6473758927010222
0.558 0.647583649633295
0.559 0.6477963915370013
0.56 0.6480141076284104
0.561 0.6482367869031672
0.562 0.6484644181387588
0.5630000000000001 0.6486969898970002
0.5640000000000001 0.6489344905265506
0.5650000000000001 0.6491769081654567
0.5660000000000001 0.6494242307437151
0.5670000000000001 0.6496764459858617
0.5680000000000001 0.649933541413587
0.5690000000000001 0.6501955043483637
0.5700000000000001 0.6504623219141042
0.5710000000000001 0.6507339810398315
0.5720000000000001 0.6510104684623709
0.5730000000000001 0.6512917707290584
0.5740000000000001 0.6515778742004675
0.5750000000000001 0.6518687650531491
0.5760000000000001 0.6521644292823819
0.577 0.652464852704949
0.578 0.6527700209619122
0.579 0.653079919521406
0.58 0.6533945336814402
0.581 0.6537138485727131
0.582 0.6540378491614315
0.583 0.6543665202521374
0.584 0.6546998464905451
0.585 0.6550378123663814
0.586 0.6553804022162296
0.587 0.6557276002263808
0.588 0.6560793904356869
0.589 0.6564357567384103
0.59 0.6567966828870856
0.591 0.6571621524953717
0.592 0.6575321490409086
0.593 0.6579066558681714
0.594 0.658285656191324
0.595 0.6586691330970629
0.596 0.6590570695474696
0.597 0.6594494483828455
0.598 0.6598462523245502
0.599 0.6602474639778292
0.6 0.6606530658346353
0.601 0.6610630402764468
0.602 0.6614773695770677
0.603 0.6618960359054314
0.604 0.6623190213283832
0.605 0.6627463078134581
0.606 0.6631778772316484
0.607 0.663613711360157
0.608 0.6640537918851359
0.609 0.6644981004044198
0.61 0.6649466184302368
0.611 0.6653993273919124
0.612 0.665856208638552
0.613 0.6663172434417122
0.614 0.6667824129980607
0.615 0.6672516984320032
0.616 0.6677250807983156
0.617 0.6682025410847429
0.618 0.6686840602145836
0.619 0.6691696190492615
0.62 0.6696591983908675
0.621 0.6701527789846953
0.622 0.6706503415217462
0.623 0.6711518666412213
0.624 0.6716573349329872
0.625 0.6721667269400269
0.626 0.6726800231608644
0.627 0.6731972040519684
0.628 0.6737182500301375
0.629 0.6742431414748589
0.63 0.6747718587306483
0.631 0.6753043821093602
0.632 0.675840691892486
0.633 0.6763807683334175
0.634 0.676924591659694
0.635 0.6774721420752201
0.636 0.6780233997624661
0.637 0.6785783448846382
0.638 0.6791369575878236
0.639 0.679699218003118
0.64 0.680265106248719
0.641 0.6808346024320017
0.642 0.681407686651564
0.643 0.6819843389992514
0.644 0.6825645395621504
0.645 0.6831482684245627
0.646 0.6837355056699421
0.647 0.6843262313828301
0.648 0.6849204256507336
0.649 0.6855180685659997
0.65 0.6861191402276547
0.651 0.6867236207432227
0.652 0.6873314902305127
0.653 0.6879427288193815
0.654 0.6885573166534698
0.655 0.6891752338919185
0.656 0.6897964607110483
0.657 0.6904209773060181
0.658 0.6910487638924631
0.659 0.6916798007080942
0.66 0.6923140680142843
0.661 0.6929515460976192
0.662 0.6935922152714289
0.663 0.6942360558772869
0.664 0.6948830482864911
0.665 0.6955331729015137
0.666 0.6961864101574231
0.667 0.6968427405232905
0.668 0.6975021445035602
0.669 0.698164602639399
0.67 0.6988300955100234
0.671 0.699498603733993
0.672 0.7001701079704934
0.673 0.7008445889205752
0.674 0.7015220273283895
0.675 0.7022024039823762
0.676 0.7028856997164494
0.677 0.7035718954111443
0.678 0.7042609719947468
0.679 0.7049529104443927
0.68 0.7056476917871525
0.681 0.7063452971010858
0.682 0.7070457075162728
0.683 0.7077489042158236
0.684 0.7084548684368684
0.685 0.709163581471519
0.686 0.7098750246678056
0.687 0.7105891794306034
0.6880000000000001 0.7113060272225222
0.6890000000000001 0.7120255495647861
0.6900000000000001 0.712747728038082
0.6910000000000001 0.7134725442833902
0.6920000000000001 0.7141999800027977
0.6930000000000001 0.7149300169602825
0.6940000000000001 0.7156626369824839
0.6950000000000001 0.7163978219594455
0.6960000000000001 0.717135553845344
0.6970000000000001 0.717875814659192
0.6980000000000001 0.7186185864855281
0.6990000000000001 0.7193638514750762
0.7000000000000001 0.720111591845395
0.7010000000000001 0.7208617898815047
0.7020000000000001 0.7216144279364914
0.7030000000000001 0.7223694884320986
0.704 0.7231269538592923
0.705 0.723886806778818
0.706 0.7246490298217246
0.707 0.7254136056898888
0.708 0.7261805171565026
0.709 0.7269497470665592
0.71 0.7277212783373092
0.711 0.7284950939587087
0.712 0.7292711769938458
0.713 0.7300495105793494
0.714 0.7308300779257877
0.715 0.7316128623180425
0.716 0.7323978471156727
0.717 0.7331850157532604
0.718 0.7339743517407431
0.719 0.7347658386637267
0.72 0.7355594601837893
0.721 0.7363552000387618
0.722 0.7371530420430046
0.723 0.7379529700876607
0.724 0.7387549681408974
0.725 0.7395590202481387
0.726 0.7403651105322749
0.727 0.7411732231938655
0.728 0.7419833425113327
0.729 0.7427954528411272
0.73 0.7436095386178961
0.731 0.7444255843546305
0.732 0.745243574642801
0.733 0.7460634941524878
0.734 0.7468853276324864
0.735 0.7477090599104131
0.736 0.7485346758927938
0.737 0.749362160565141
0.738 0.7501914989920201
0.739 0.7510226763171091
0.74 0.751855677763241
0.741 0.7526904886324376
0.742 0.7535270943059341
0.743 0.7543654802441979
0.744 0.7552056319869261
0.745 0.7560475351530437
0.746 0.7568911754406891
0.747 0.7577365386271879
0.748 0.75858361056902
0.749 0.7594323772017773
0.75 0.7602828245401106
0.751 0.7611349386776738
0.752 0.761988705787048
0.753 0.7628441121196734
0.754 0.7637011440057583
0.755 0.7645597878541897
0.756 0.7654200301524281
0.757 0.7662818574664066
0.758 0.7671452564404092
0.759 0.7680102137969506
0.76 0.7688767163366459
0.761 0.7697447509380742
0.762 0.7706143045576359
0.763 0.7714853642294011
0.764 0.7723579170649539
0.765 0.7732319502532271
0.766 0.7741074510603392
0.767 0.774984406829414
0.768 0.7758628049804033
0.769 0.7767426330098969
0.77 0.7776238784909341
0.771 0.7785065290728059
0.772 0.779390572480849
0.773 0.7802759965162446
0.774 0.7811627890557974
0.775 0.7820509380517278
0.776 0.7829404315314388
0.777 0.7838312575973002
0.778 0.7847234044264096
0.779 0.7856168602703574
0.78 0.7865116134549938
0.781 0.7874076523801754
0.782 0.7883049655195261
0.783 0.7892035414201777
0.784 0.790103368702522
0.785 0.791004436059946
0.786 0.7919067322585733
0.787 0.7928102461369954
0.788 0.7937149666060057
0.789 0.7946208826483245
0.79 0.7955279833183246
0.791 0.7964362577417532
0.792 0.797345695115455
0.793 0.7982562847070789
0.794 0.7991680158547994
0.795 0.8000808779670275
0.796 0.8009948605221139
0.797 0.8019099530680609
0.798 0.8028261452222232
0.799 0.8037434266710088
0.8 0.8046617871695841
0.801 0.805581216541564
0.802 0.806501704678716
0.803 0.8074232415406464
0.804 0.808345817154497
0.805 0.8092694216146354
0.806 0.8101940450823437
0.807 0.8111196777855039
0.808 0.8120463100182898
0.809 0.812973932140844
0.81 0.8139025345789667
0.811 0.8148321078237976
0.812 0.8157626424314943
0.8130000000000001 0.8166941290229176
0.8140000000000001 0.8176265582833016
0.8150000000000001 0.8185599209619414
0.8160000000000001 0.8194942078718691
0.8170000000000001 0.8204294098895231
0.8180000000000001 0.8213655179544316
0.8190000000000001 0.8223025230688824
0.8200000000000001 0.8232404162976041
0.8210000000000001 0.8241791887674315
0.8220000000000001 0.8251188316669883
0.8230000000000001 0.8260593362463516
0.8240000000000001 0.8270006938167275
0.8250000000000001 0.8279428957501312
0.8260000000000001 0.8288859334790472
0.8270000000000001 0.8298297984961068
0.8280000000000001 0.8307744823537602
0.8290000000000001 0.8317199766639495
0.8300000000000001 0.8326662730977731
0.8310000000000001 0.8336133633851688
0.8320000000000001 0.8345612393145719
0.833 0.8355098927326011
0.834 0.8364593155437158
0.835 0.8374094997099015
0.836 0.838360437250329
0.837 0.8393121202410377
0.838 0.8402645408146041
0.839 0.8412176911598093
0.84 0.8421715635213223
0.841 0.8431261501993659
0.842 0.8440814435493952
0.843 0.8450374359817685
0.844 0.845994119961426
0.845 0.8469514880075634
0.846 0.8479095326933054
0.847 0.8488682466453904
0.848 0.8498276225438406
0.849 0.8507876531216397
0.85 0.8517483311644183
0.851 0.8527096495101267
0.852 0.8536716010487195
0.853 0.8546341787218334
0.854 0.8555973755224712
0.855 0.8565611844946802
0.856 0.857525598733245
0.857 0.8584906113833604
0.858 0.859456215640324
0.859 0.8604224047492209
0.86 0.8613891720046085
0.861 0.8623565107502071
0.862 0.8633244143785869
0.863 0.8642928763308604
0.864 0.8652618900963711
0.865 0.8662314492123868
0.866 0.8672015472637895
0.867 0.8681721778827791
0.868 0.8691433347485568
0.869 0.8701150115870271
0.87 0.8710872021704964
0.871 0.8720599003173709
0.872 0.8730330998918532
0.873 0.8740067948036485
0.874 0.8749809790076629
0.875 0.8759556465037085
0.876 0.8769307913362057
0.877 0.877906407593895
0.878 0.8788824894095347
0.879 0.8798590309596167
0.88 0.880836026464074
0.881 0.881813470185993
0.882 0.8827913564313175
0.883 0.8837696795485745
0.884 0.88474843392858
0.885 0.8857276140041589
0.886 0.8867072142498584
0.887 0.8876872291816722
0.888 0.8886676533567544
0.889 0.8896484813731445
0.89 0.8906297078694901
0.891 0.8916113275247706
0.892 0.8925933350580183
0.893 0.8935757252280534
0.894 0.8945584928332011
0.895 0.8955416327110328
0.896 0.8965251397380871
0.897 0.897509008829607
0.898 0.8984932349392727
0.899 0.8994778130589344
0.9 0.9004627382183522
0.901 0.901448005484929
0.902 0.9024336099634556
0.903 0.9034195467958437
0.904 0.904405811160875
0.905 0.9053923982739399
0.906 0.9063793033867822
0.907 0.9073665217872497
0.908 0.908354048799037
0.909 0.9093418797814322
0.91 0.9103300101290754
0.911 0.9113184352717039
0.912 0.9123071506739049
0.913 0.913296151834875
0.914 0.914285434288172
0.915 0.915274993601473
0.916 0.9162648253763318
0.917 0.9172549252479452
0.918 0.9182452888849058
0.919 0.9192359119889679
0.92 0.9202267902948184
0.921 0.9212179195698316
0.922 0.9222092956138437
0.923 0.9232009142589208
0.924 0.924192771369122
0.925 0.9251848628402832
0.926 0.926177184599776
0.927 0.9271697326062942
0.928 0.9281625028496148
0.929 0.9291554913503909
0.93 0.9301486941599193
0.931 0.9311421073599254
0.932 0.9321357270623394
0.933 0.9331295494090772
0.934 0.9341235705718383
0.935 0.9351177867518679
0.936 0.9361121941797654
0.937 0.9371067891152581
0.9380000000000001 0.9381015678469956
0.9390000000000001 0.9390965266923386
0.9400000000000001 0.9400916619971545
0.9410000000000001 0.9410869701356032
0.9420000000000001 0.9420824475099394
0.9430000000000001 0.9430780905503011
0.9440000000000001 0.9440738957145137
0.9450000000000001 0.9450698594878845
0.9460000000000001 0.9460659783830039
0.9470000000000001 0.9470622489395408
0.9480000000000001 0.948058667724055
0.9490000000000001 0.9490552313297961
0.9500000000000001 0.9500519363765044
0.9510000000000001 0.9510487795102229
0.9520000000000001 0.9520457574031032
0.9530000000000001 0.9530428667532121
0.9540000000000001 0.9540401042843456
0.9550000000000001 0.9550374667458374
0.9560000000000001 0.9560349509123691
0.9570000000000001 0.9570325535837941
0.9580000000000001 0.9580302715849405
0.9590000000000001 0.9590281017654342
0.96 0.9600260409995155
0.961 0.9610240861858592
0.962 0.9620222342473906
0.963 0.9630204821311117
0.964 0.9640188268079205
0.965 0.965017265272435
0.966 0.9660157945428217
0.967 0.9670144116606175
0.968 0.9680131136905604
0.969 0.9690118977204093
0.97 0.9700107608607919
0.971 0.9710097002450151
0.972 0.9720087130289151
0.973 0.9730077963906729
0.974 0.9740069475306635
0.975 0.9750061636712881
0.976 0.9760054420568034
0.977 0.9770047799531694
0.978 0.9780041746478819
0.979 0.979003623449813
0.98 0.9800031236890576
0.981 0.9810026727167694
0.982 0.9820022679050106
0.983 0.9830019066465907
0.984 0.9840015863549131
0.985 0.985001304463829
0.986 0.9860010584274758
0.987 0.987000845720134
0.988 0.9880006638360662
0.989 0.9890005102893791
0.99 0.9900003826138805
0.991 0.9910002783629152
0.992 0.9920001951092269
0.993 0.9930001304448219
0.994 0.9940000819808165
0.995 0.9950000473472896
0.996 0.996000024193164
0.997 0.9970000101860277
0.998 0.9980000030120415
0.999 0.9990000003757592


==> sl23_3d.txt <==
x y z
1e-08 1e-08 0.999999983333334
1e-08 0.020000010000000002 0.9832621445617473
1e-08 0.04000001 0.9663868678497175
1e-08 0.06000001 0.949383296933931
1e-08 0.08000001 0.9322633591900809
1e-08 0.10000001 0.9150423516449988
1e-08 0.12000000999999999 0.8977396383586717
1e-08 0.14000001 0.8803794750205187
1e-08 0.16000001 0.8629919755895444
1e-08 0.18000001 0.8456142324012935
1e-08 0.20000001 0.8282915939811344
1e-08 0.22000001 0.811079091972149
1e-08 0.24000000999999999 0.7940429877569037
1e-08 0.26000001 0.7772623778854727
1e-08 0.28000001 0.7608307529245119
1e-08 0.30000001 0.7448573457695786
1e-08 0.32000001 0.7294680349906657
1e-08 0.34000001 0.7148054944600993
1e-08 0.36000001 0.7010282192085499
1e-08 0.38000001 0.6883080366155717
1e-08 0.40000001 0.676825767635652
1e-08 0.42000001 0.6667648701531191
1e-08 0.44000001 0.6583031926608981
1e-08 0.46000001 0.6516033668468127
1e-08 0.48000001 0.6468027905406206
1e-08 0.50000001 0.6440044666329876
1e-08 0.5200000100000001 0.6432700312464235
1e-08 0.5400000100000001 0.6446160477927346
1e-08 0.5600000100000001 0.6480140988315867
1e-08 0.58000001 0.6533945265354051
1e-08 0.60000001 0.6606530603165691
1e-08 0.62000001 0.6696591944492611
1e-08 0.6400000100000001 0.6802651038095372
1e-08 0.6600000100000001 0.6923140669874114
1e-08 0.6800000100000001 0.7056476920724422
1e-08 0.7000000100000001 0.7201115933378908
1e-08 0.72000001 0.7355594627779121
1e-08 0.74000001 0.7518556813559386
1e-08 0.7600000100000001 0.7688767208295838
1e-08 0.7800000100000001 0.7865116187559509
1e-08 0.8000000100000001 0.8046617931932163
1e-08 0.8200000100000001 0.8232404229657385
1e-08 0.84000001 0.8421715707629146
1e-08 0.86000001 0.8613891797554827
1e-08 0.88000001 0.8808360346665197
1e-08 0.9000000100000001 0.9004627468206468
1e-08 0.9200000100000001 0.9202267992507193
1e-08 0.9400000100000001 0.9400916712653833
1e-08 0.96000001 0.9600260505432701
1e-08 0.98000001 0.980003133475543
0.01000001 1e-08 0.9916712036825828
0.01000001 0.020000010000000002 0.9747321303322245
0.01000001 0.04000001 0.9576447481409228
0.01000001 0.06000001 0.9404176459822576
0.01000001 0.08000001 0.9230622439441349
0.01000001 0.10000001 0.9055934145159442
0.01000001 0.12000000999999999 0.8880302275835827
0.01000001 0.14000001 0.8703968384958888
0.01000001 0.16000001 0.8527235379988244
0.01000001 0.18000001 0.8350479797880054
0.01000001 0.20000001 0.8174165941651484
0.01000001 0.22000001 0.7998861825178475
0.01000001 0.24000000999999999 0.7825256641160235
0.01000001 0.26000001 0.7654179105733199
0.01000001 0.28000001 0.7486615509115265
0.01000001 0.30000001 0.7323725596139714
0.01000001 0.32000001 0.7166853533765085
0.01000001 0.34000001 0.7017530289620834
0.01000001 0.36000001 0.6877462957713473
0.01000001 0.38000001 0.6748506279620089
0.01000001 0.40000001 0.6632612295837704
0.01000001 0.42000001 0.6531756190484388
0.01000001 0.44000001 0.6447840175277967
0.01000001 0.46000001 0.6382582332055334
0.01000001 0.48000001 0.6337402548293684
0.01000001 0.50000001 0.6313321257010847
0.01000001 0.5200000100000001 0.631088687186235
0.01000001 0.5400000100000001 0.6330143790333668
0.01000001 0.5600000100000001 0.6370645439024888
0.01000001 0.58000001 0.6431508317137467
0.01000001 0.60000001 0.651149604802715
0.01000001 0.62000001 0.6609118948087406
0.01000001 0.6400000100000001 0.6722734927378345
0.01000001 0.6600000100000001 0.685064066404527
0.01000001 0.6800000100000001 0.699114636125422
0.01000001 0.7000000100000001 0.71426315811717
0.01000001 0.72000001 0.7303582812283791
0.01000001 0.74000001 0.7472615322272179
0.01000001 0.7600000100000001 0.7648482641222321
0.01000001 0.7800000100000001 0.7830077042058697
0.01000001 0.8000000100000001 0.8016423972727087
0.01000001 0.8200000100000001 0.8206672806137035
0.01000001 0.84000001 0.8400085673211617
0.01000001 0.86000001 0.8643327556052418
0.01000001 0.88000001 0.8981238406682008
0.01000001 0.9000000100000001 0.9218567324962242
0.01000001 0.9200000100000001 0.9423271491459223
0.01000001 0.9400000100000001 0.960564159460003
0.01000001 0.96000001 0.9767438345512791
0.01000001 0.98000001 0.9898984770271934
0.020000010000000002 1e-08 0.9833531350032846
0.020000010000000002 0.020000010000000002 0.9662095022900288
0.020000010000000002 0.04000001 0.9489061288158888
0.020000010000000002 0.06000001 0.9314509685009601
0.020000010000000002 0.08000001 0.9138548459576795
0.020000010000000002 0.10000001 0.89613211386442
0.020000010000000002 0.12000000999999999 0.878301447778238
0.020000010000000002 0.14000001 0.8603868016565834
0.020000010000000002 0.16000001 0.8424185476392775
0.020000010000000002 0.18000001 0.824434821182147
0.020000010000000002 0.20000001 0.8064830854978702
0.020000010000000002 0.22000001 0.788621914674983
0.020000010000000002 0.24000000999999999 0.7709229690970539
0.020000010000000002 0.26000001 0.7534730953542201
0.020000010000000002 0.28000001 0.7363764210921625
0.020000010000000002 0.30000001 0.7197562300829143
0.020000010000000002 0.32000001 0.7037562958109174
0.020000010000000002 0.34000001 0.6885412341736851
0.020000010000000002 0.36000001 0.6742953340595426
0.020000010000000002 0.38000001 0.6612192848008656
0.020000010000000002 0.40000001 0.6495243047634316
0.020000010000000002 0.42000001 0.639423448076809
0.020000010000000002 0.44000001 0.6311203533005539
0.020000010000000002 0.46000001 0.6247963443035506
0.020000010000000002 0.48000001 0.6205974373559869
0.020000010000000002 0.50000001 0.6186232069873243
0.020000010000000002 0.5200000100000001 0.6189193937979272
0.020000010000000002 0.5400000100000001 0.6214755286812957
0.020000010000000002 0.5600000100000001 0.6262278549597
0.020000010000000002 0.58000001 0.6330667822367753
0.020000010000000002 0.60000001 0.6418473464808896
0.020000010000000002 0.62000001 0.6524008734925378
0.020000010000000002 0.6400000100000001 0.6645462292416682
0.020000010000000002 0.6600000100000001 0.6780995183809699
0.020000010000000002 0.6800000100000001 0.6928816492929644
0.020000010000000002 0.7000000100000001 0.7087236599924471
0.020000010000000002 0.72000001 0.7254700196432129
0.020000010000000002 0.74000001 0.7429802829281785
0.020000010000000002 0.7600000100000001 0.761129515745896
0.020000010000000002 0.7800000100000001 0.7798078773019859
0.020000010000000002 0.8000000100000001 0.79891967519976
0.020000010000000002 0.8200000100000001 0.8452670919200587
0.020000010000000002 0.84000001 0.872949913638419
0.020000010000000002 0.86000001 0.896228483403608
0.020000010000000002 0.88000001 0.9168376250769408
0.020000010000000002 0.9000000100000001 0.9354249350710274
0.020000010000000002 0.9200000100000001 0.9522340999665561
0.020000010000000002 0.9400000100000001 0.9671925747266539
0.020000010000000002 0.96000001 0.9795875463835391
0.03000001 1e-08 0.9750483110123076
0.03000001 0.020000010000000002 0.957696830599519
0.03000001 0.04000001 0.9401735941027097
0.03000001 0.06000001 0.9224858329078671
0.03000001 0.08000001 0.9046436786928767
0.03000001 0.10000001 0.8866608577380615
0.03000001 0.12000000999999999 0.8685555375606216
0.03000001 0.14000001 0.8503513538201272
0.03000001 0.16000001 0.8320786467246218
0.03000001 0.18000001 0.8137759345875283
0.03000001 0.20000001 0.7954916454776793
0.03000001 0.22000001 0.7772861127120689
0.03000001 0.24000000999999999 0.7592338116122257
0.03000001 0.26000001 0.7414257676011595
0.03000001 0.28000001 0.7239719929809663
0.03000001 0.30000001 0.7070037067365404
0.03000001 0.32000001 0.6906749591670492
0.03000001 0.34000001 0.6751631339451105
0.03000001 0.36000001 0.6606676678101048
0.03000001 0.38000001 0.6474062730655441
0.03000001 0.40000001 0.6356080546757497
0.03000001 0.42000001 0.6255032661077244
0.03000001 0.44000001 0.617310079335684
0.03000001 0.46000001 0.6112195729409428
0.03000001 0.48000001 0.6073809365851278
0.03000001 0.50000001 0.6058893192555874
0.03000001 0.5200000100000001 0.6067785342461024
0.03000001 0.5400000100000001 0.6100199333819936
0.03000001 0.5600000100000001 0.6155274473810427
0.03000001 0.58000001 0.6231675274865602
0.03000001 0.60000001 0.6327719379003858
0.03000001 0.62000001 0.6441512119601636
0.03000001 0.6400000100000001 0.6571069886168093
0.03000001 0.6600000100000001 0.6714421208579793
0.03000001 0.6800000100000001 0.6869681265834567
0.03000001 0.7000000100000001 0.7035100683466513
0.03000001 0.72000001 0.7209092506808795
0.03000001 0.74000001 0.7390242407608836
0.03000001 0.7600000100000001 0.7718088630891717
0.03000001 0.7800000100000001 0.8137346973135682
0.03000001 0.8000000100000001 0.8427483149812934
0.03000001 0.8200000100000001 0.8672409027360785
0.03000001 0.84000001 0.8889178492681228
0.03000001 0.86000001 0.9084887072555211
0.03000001 0.88000001 0.9262932912262203
0.03000001 0.9000000100000001 0.9424547247668035
0.03000001 0.9200000100000001 0.9568790962709995
0.03000001 0.9400000100000001 0.9690571314940775
0.03000001 0.96000001 0.9767438159998797
0.04000001 1e-08 0.9667594456870443
0.04000001 0.020000010000000002 0.9491968812860396
0.04000001 0.04000001 0.9314499401057574
0.04000001 0.06000001 0.9135250354333
0.04000001 0.08000001 0.8954314985365801
0.04000001 0.10000001 0.877182310317664
0.04000001 0.12000000999999999 0.8587950014736982
0.04000001 0.14000001 0.8402927545524553
0.04000001 0.16000001 0.8217057438863811
0.04000001 0.18000001 0.8030727490728684
0.04000001 0.20000001 0.7844430718020954
0.04000001 0.22000001 0.7658787703751175
0.04000001 0.24000000999999999 0.7474571954014632
0.04000001 0.26000001 0.729273756287941
0.04000001 0.28000001 0.7114447625067569
0.04000001 0.30000001 0.694110058850985
0.04000001 0.32000001 0.6774350090880232
0.04000001 0.34000001 0.6616111922989097
0.04000001 0.36000001 0.6468550030011705
0.04000001 0.38000001 0.633403269758871
0.04000001 0.40000001 0.6215051412755952
0.04000001 0.42000001 0.6114099481289954
0.04000001 0.44000001 0.6033515735942858
0.04000001 0.46000001 0.5975309349041573
0.04000001 0.48000001 0.5940991546995573
0.04000001 0.50000001 0.5931444383323996
0.04000001 0.5200000100000001 0.5946852255326683
0.04000001 0.5400000100000001 0.5986708780639474
0.04000001 0.5600000100000001 0.6049894469676781
0.04000001 0.58000001 0.6134805853196916
0.04000001 0.60000001 0.62395092946593
0.04000001 0.62000001 0.6361893693790859
0.04000001 0.6400000100000001 0.6499803197076628
0.04000001 0.6600000100000001 0.6651140010273605
0.04000001 0.6800000100000001 0.681393529985097
0.04000001 0.7000000100000001 0.6986391442887969
0.04000001 0.72000001 0.7166901442573954
0.04000001 0.74000001 0.7762546560919
0.04000001 0.7600000100000001 0.8086137265303186
0.04000001 0.7800000100000001 0.835290008076412
0.04000001 0.8000000100000001 0.8586460039336413
0.04000001 0.8200000100000001 0.8796235760029055
0.04000001 0.84000001 0.8986963383899788
0.04000001 0.86000001 0.9161089288082301
0.04000001 0.88000001 0.9319482853973878
0.04000001 0.9000000100000001 0.9461343896547055
0.04000001 0.9200000100000001 0.9582963338991127
0.04000001 0.9400000100000001 0.9671925631395585
0.050000010000000004 1e-08 0.9584894447605978
0.050000010000000004 0.020000010000000002 0.940712629763055
0.050000010000000004 0.04000001 0.9227381906732247
0.050000010000000004 0.06000001 0.9045716186466382
0.050000010000000004 0.08000001 0.8862213262902493
0.050000010000000004 0.10000001 0.8676994166193635
0.050000010000000004 0.12000000999999999 0.8490226380286733
0.050000010000000004 0.14000001 0.8302135649643765
0.050000010000000004 0.16000001 0.8113020482828764
0.050000010000000004 0.18000001 0.7923269807201816
0.050000010000000004 0.20000001 0.7733384184343814
0.050000010000000004 0.22000001 0.7544000843827752
0.050000010000000004 0.24000000999999999 0.7355922461458733
0.050000010000000004 0.26000001 0.717014899844116
0.050000010000000004 0.28000001 0.6987910911399332
0.050000010000000004 0.30000001 0.6810700529233797
0.050000010000000004 0.32000001 0.664029633636047
0.050000010000000004 0.34000001 0.6478772466201459
0.050000010000000004 0.36000001 0.6328483428287945
0.050000010000000004 0.38000001 0.6192013027786448
0.050000010000000004 0.40000001 0.6072078140568891
0.050000010000000004 0.42000001 0.5971384046182932
0.050000010000000004 0.44000001 0.5892438902755437
0.050000010000000004 0.46000001 0.5837348790526504
0.050000010000000004 0.48000001 0.580762675227834
0.050000010000000004 0.50000001 0.580405321680498
0.050000010000000004 0.5200000100000001 0.5826617078330747
0.050000010000000004 0.5400000100000001 0.5874548047993289
0.050000010000000004 0.5600000100000001 0.5946428845068199
0.050000010000000004 0.58000001 0.60403591495097
0.050000010000000004 0.60000001 0.6154137354878142
0.050000010000000004 0.62000001 0.6285430696374569
0.050000010000000004 0.6400000100000001 0.6431914840690277
0.050000010000000004 0.6600000100000001 0.6591375343716466
0.050000010000000004 0.6800000100000001 0.676177208289582
0.050000010000000004 0.7000000100000001 0.7308756436114099
0.050000010000000004 0.72000001 0.7698033449546109
0.050000010000000004 0.74000001 0.7998993939477664
0.050000010000000004 0.7600000100000001 0.8256423515994936
0.050000010000000004 0.7800000100000001 0.8484933386244955
0.050000010000000004 0.8000000100000001 0.8691498659749197
0.050000010000000004 0.8200000100000001 0.8879926535358559
0.050000010000000004 0.84000001 0.9052273329784712
0.050000010000000004 0.86000001 0.9209307876060282
0.050000010000000004 0.88000001 0.9350442488720959
0.050000010000000004 0.9000000100000001 0.9472933428489725
0.050000010000000004 0.9200000100000001 0.9568790875950337
0.050000010000000004 0.9400000100000001 0.9605641285164042
0.06000001 1e-08 0.9502414177611052
0.06000001 0.020000010000000002 0.9322472751073222
0.06000001 0.04000001 0.9140416142765972
0.06000001 0.06000001 0.8956288913320679
0.06000001 0.08000001 0.8770164704333125
0.06000001 0.10000001 0.8582154294932609
0.06000001 0.12000000999999999 0.8392415706718922
0.06000001 0.14000001 0.8201166826553546
0.06000001 0.16000001 0.8008701081437033
0.06000001 0.18000001 0.7815406737898494
0.06000001 0.20000001 0.7621790375311508
0.06000001 0.22000001 0.7428504940835255
0.06000001 0.24000000999999999 0.7236382444126811
0.06000001 0.26000001 0.7046470665376723
0.06000001 0.28000001 0.6860072069734703
0.06000001 0.30000001 0.667878128234974
0.06000001 0.32000001 0.650451490291127
0.06000001 0.34000001 0.6339524300855147
0.06000001 0.36000001 0.6186379008552949
0.06000001 0.38000001 0.6047906839094882
0.06000001 0.40000001 0.5927079036019803
0.06000001 0.42000001 0.5826836784580757
0.06000001 0.44000001 0.5749869891172562
0.06000001 0.46000001 0.5698376479834081
0.06000001 0.48000001 0.5673847166171404
0.06000001 0.50000001 0.5676919868589381
0.06000001 0.5200000100000001 0.5707337712524848
0.06000001 0.5400000100000001 0.5764016266080824
0.06000001 0.5600000100000001 0.5845198662397679
0.06000001 0.58000001 0.5948659465578622
0.06000001 0.60000001 0.6071915493976989
0.06000001 0.62000001 0.6212411396388364
0.06000001 0.6400000100000001 0.6367662545294718
0.06000001 0.6600000100000001 0.6604599896793465
0.06000001 0.6800000100000001 0.7241377520694668
0.06000001 0.7000000100000001 0.7600000367701789
0.06000001 0.72000001 0.7892156514257258
0.06000001 0.74000001 0.8145888104966922
0.06000001 0.7600000100000001 0.8372576501015419
0.06000001 0.7800000100000001 0.8578139858449694
0.06000001 0.8000000100000001 0.8765963596338925
0.06000001 0.8200000100000001 0.8937944824418891
0.06000001 0.84000001 0.9094861423001085
0.06000001 0.86000001 0.9236344862423235
0.06000001 0.88000001 0.9360353250948995
0.06000001 0.9000000100000001 0.9461343826076
0.06000001 0.9200000100000001 0.9522340799783621
0.07000001 1e-08 0.9420186905781079
0.07000001 0.020000010000000002 0.9238042550776417
0.07000001 0.04000001 0.9053637419185441
0.07000001 0.06000001 0.8867004497628687
0.07000001 0.08000001 0.8678205522587804
0.07000001 0.10000001 0.8487339390889521
0.07000001 0.12000000999999999 0.8294552819460452
0.07000001 0.14000001 0.8100053807097594
0.07000001 0.16000001 0.7904128543266683
0.07000001 0.18000001 0.7707162478843734
0.07000001 0.20000001 0.7509666282330455
0.07000001 0.22000001 0.7312307284710552
0.07000001 0.24000000999999999 0.7115946657229064
0.07000001 0.26000001 0.6921681805668969
0.07000001 0.28000001 0.6730892085052493
0.07000001 0.30000001 0.6545283703926659
0.07000001 0.32000001 0.6366926450956518
0.07000001 0.34000001 0.6198270811177655
0.07000001 0.36000001 0.6042130000148473
0.07000001 0.38000001 0.590160934458696
0.07000001 0.40000001 0.5779968253231129
0.07000001 0.42000001 0.5680410791477104
0.07000001 0.44000001 0.5605820316120449
0.07000001 0.46000001 0.5558477263969241
0.07000001 0.48000001 0.5539816751880939
0.07000001 0.50000001 0.5550282588683182
0.07000001 0.5200000100000001 0.5589312151272884
0.07000001 0.5400000100000001 0.5655450338177305
0.07000001 0.5600000100000001 0.5746557048459651
0.07000001 0.58000001 0.5860055535498657
0.07000001 0.60000001 0.5993171980376709
0.07000001 0.62000001 0.6143132934198634
0.07000001 0.6400000100000001 0.6641637485005674
0.07000001 0.6600000100000001 0.7133787135194605
0.07000001 0.6800000100000001 0.7481797464693875
0.07000001 0.7000000100000001 0.7771328531361221
0.07000001 0.72000001 0.8024587040875323
0.07000001 0.74000001 0.8251547210027391
0.07000001 0.7600000100000001 0.845764931990126
0.07000001 0.7800000100000001 0.8646102690387933
0.07000001 0.8000000100000001 0.8818765996287281
0.07000001 0.8200000100000001 0.8976481767724276
0.07000001 0.84000001 0.9119090825419454
0.07000001 0.86000001 0.9245082969694297
0.07000001 0.88000001 0.9350442428677264
0.07000001 0.9000000100000001 0.9424547093683354
0.07000001 0.9200000100000001 0.9423271052407276
0.08000001 1e-08 0.933824818527513
0.08000001 0.020000010000000002 0.9153872618601259
0.08000001 0.04000001 0.896708386072556
0.08000001 0.06000001 0.8777902004111412
0.08000001 0.08000001 0.8586375329704791
0.08000001 0.10000001 0.8392589049558865
0.08000001 0.12000000999999999 0.8196676511266618
0.08000001 0.14000001 0.7998833511828091
0.08000001 0.16000001 0.7799336495299226
0.08000001 0.18000001 0.7598565520065955
0.08000001 0.20000001 0.7397032934967105
0.08000001 0.22000001 0.7195418620004186
0.08000001 0.24000000999999999 0.6994612293401764
0.08000001 0.26000001 0.6795762553678308
0.08000001 0.28000001 0.6600330721229614
0.08000001 0.30000001 0.6410144828218041
0.08000001 0.32000001 0.6227445024764424
0.08000001 0.34000001 0.6054906370904592
0.08000001 0.36000001 0.5895619546249695
0.08000001 0.38000001 0.5753007031902766
0.08000001 0.40000001 0.5630655988326576
0.08000001 0.42000001 0.5532063676364508
0.08000001 0.44000001 0.5460317640185242
0.08000001 0.46000001 0.541776398087408
0.08000001 0.48000001 0.5405737719279632
0.08000001 0.50000001 0.5424423889581035
0.08000001 0.5200000100000001 0.5472883302263528
0.08000001 0.5400000100000001 0.5549227755193975
0.08000001 0.5600000100000001 0.5650889919121984
0.08000001 0.58000001 0.5774919519073125
0.08000001 0.60000001 0.5918249251895685
0.08000001 0.62000001 0.6536339923327581
0.08000001 0.6400000100000001 0.7002138194129327
0.08000001 0.6600000100000001 0.7348349025436773
0.08000001 0.6800000100000001 0.7639045130204223
0.08000001 0.7000000100000001 0.7894094056376917
0.08000001 0.72000001 0.8122905581619666
0.08000001 0.74000001 0.8330757799598456
0.08000001 0.7600000100000001 0.852083128430883
0.08000001 0.7800000100000001 0.8695022148785083
0.08000001 0.8000000100000001 0.885427135923609
0.08000001 0.8200000100000001 0.8998617626789918
0.08000001 0.84000001 0.9126969751503172
0.08000001 0.86000001 0.9236344809600856
0.08000001 0.88000001 0.9319482726154472
0.08000001 0.9000000100000001 0.9354249071072184
0.09000000999999999 1e-08 0.9256635998729765
0.09000000999999999 0.020000010000000002 0.9070002585073109
0.09000000999999999 0.04000001 0.8880796606406086
0.09000000999999999 0.06000001 0.8689023841126967
0.09000000999999999 0.08000001 0.8494717428163299
0.09000000999999999 0.10000001 0.8297946909379951
0.09000000999999999 0.12000000999999999 0.8098829956199136
0.09000000999999999 0.14000001 0.7897547535426047
0.09000000999999999 0.16000001 0.7694363438703298
0.09000000999999999 0.18000001 0.7489649265349015
0.09000000999999999 0.20000001 0.7283916063519645
0.09000000999999999 0.22000001 0.7077853809464608
0.09000000999999999 0.24000000999999999 0.6872379577644075
0.09000000999999999 0.26000001 0.6668694360654017
0.09000000999999999 0.28000001 0.6468346646358385
0.09000000999999999 0.30000001 0.6273297562710682
0.09000000999999999 0.32000001 0.608597723942509
0.09000000999999999 0.34000001 0.5909315087755238
0.09000000999999999 0.36000001 0.5746719318738106
0.09000000999999999 0.38000001 0.5601976765645738
0.09000000999999999 0.40000001 0.5479048908789921
0.09000000999999999 0.42000001 0.5381760100494934
0.09000000999999999 0.44000001 0.5313410130543981
0.09000000999999999 0.46000001 0.5276384367649279
0.09000000999999999 0.48000001 0.5271858177110171
0.09000000999999999 0.50000001 0.5299677431947154
0.09000000999999999 0.5200000100000001 0.5358443876002579
0.09000000999999999 0.5400000100000001 0.5445768925923161
0.09000000999999999 0.5600000100000001 0.5558615892307815
0.09000000999999999 0.58000001 0.5693645101303846
0.09000000999999999 0.60000001 0.6388998644601276
0.09000000999999999 0.62000001 0.6851792096256302
0.09000000999999999 0.6400000100000001 0.7201770455357293
0.09000000999999999 0.6600000100000001 0.7496477152171925
0.09000000999999999 0.6800000100000001 0.7755150497507253
0.09000000999999999 0.7000000100000001 0.7987145000884769
0.09000000999999999 0.72000001 0.8197789332118884
0.09000000999999999 0.74000001 0.8390341199451053
0.09000000999999999 0.7600000100000001 0.8566790458804049
0.09000000999999999 0.7800000100000001 0.872820159112109
0.09000000999999999 0.8000000100000001 0.8874802792634304
0.09000000999999999 0.8200000100000001 0.9005846016011949
0.09000000999999999 0.84000001 0.9119090777859649
0.09000000999999999 0.86000001 0.9209307765294521
0.09000000999999999 0.88000001 0.926293269534917
0.09000000999999999 0.9000000100000001 0.9218566709347059
0.10000001 1e-08 0.9175390897451581
0.10000001 0.020000010000000002 0.898647496019243
0.10000001 0.04000001 0.8794820018935208
0.10000001 0.06000001 0.8600416016838014
0.10000001 0.08000001 0.840327912310087
0.10000001 0.10000001 0.8203461030057001
0.10000001 0.12000000999999999 0.8001061164049191
0.10000001 0.14000001 0.7796242685580272
0.10000001 0.16000001 0.7589253376076001
0.10000001 0.18000001 0.7380452742767873
0.10000001 0.20000001 0.7170346872064262
0.10000001 0.22000001 0.6959632624077708
0.10000001 0.24000000999999999 0.6749252493983804
0.10000001 0.26000001 0.6540460535459371
0.10000001 0.28000001 0.6334897626642418
0.10000001 0.30000001 0.6134670365321305
0.10000001 0.32000001 0.5942421334340241
0.10000001 0.34000001 0.576136931060554
0.10000001 0.36000001 0.5595287883926401
0.10000001 0.38000001 0.5448384819394827
0.10000001 0.40000001 0.5325050934660558
0.10000001 0.42000001 0.5229475254598404
0.10000001 0.44000001 0.5165173278796077
0.10000001 0.46000001 0.5134529604437905
0.10000001 0.48000001 0.5138481100169171
0.10000001 0.50000001 0.5176435521685356
0.10000001 0.5200000100000001 0.5246441090518249
0.10000001 0.5400000100000001 0.5345538718965976
0.10000001 0.5600000100000001 0.5470185131146116
0.10000001 0.58000001 0.6211596167365284
0.10000001 0.60000001 0.6684658861766384
0.10000001 0.62000001 0.7042863897886954
0.10000001 0.6400000100000001 0.7344062313877219
0.10000001 0.6600000100000001 0.7608017773553879
0.10000001 0.6800000100000001 0.7844418723579465
0.10000001 0.7000000100000001 0.805881788064789
0.10000001 0.72000001 0.8254639710544255
0.10000001 0.74000001 0.8434016609991021
0.10000001 0.7600000100000001 0.8598159250460676
0.10000001 0.7800000100000001 0.8747481504991772
0.10000001 0.8000000100000001 0.8881527370111221
0.10000001 0.8200000100000001 0.8998617583200545
0.10000001 0.84000001 0.9094861324220453
0.10000001 0.86000001 0.91610891063998
0.10000001 0.88000001 0.9168375882446652
0.11000001 1e-08 0.9094556143808503
0.11000001 0.020000010000000002 0.8903335309914133
0.11000001 0.04000001 0.8709201903315532
0.11000001 0.06000001 0.8512128409563602
0.11000001 0.08000001 0.8312112055631675
0.11000001 0.10000001 0.8109184301415866
0.11000001 0.12000000999999999 0.7903423477897781
0.11000001 0.14000001 0.7694971581361459
0.11000001 0.16000001 0.7484056518587165
0.11000001 0.18000001 0.7271021419113411
0.11000001 0.20000001 0.7056362940938565
0.11000001 0.22000001 0.6840780684962198
0.11000001 0.24000000999999999 0.6625239674648786
0.11000001 0.26000001 0.6411046933480834
0.11000001 0.28000001 0.6199940813366784
0.11000001 0.30000001 0.5994186908010097
0.11000001 0.32000001 0.579666606558489
0.11000001 0.34000001 0.5610927841765431
0.11000001 0.36000001 0.544116876429674
0.11000001 0.38000001 0.5292085855301305
0.11000001 0.40000001 0.5168564542305708
0.11000001 0.42000001 0.5075199624434118
0.11000001 0.44000001 0.501571811750212
0.11000001 0.46000001 0.4992444833456912
0.11000001 0.48000001 0.5005974698875281
0.11000001 0.50000001 0.5055157027003871
0.11000001 0.5200000100000001 0.5137380830676751
0.11000001 0.5400000100000001 0.5249046840247937
0.11000001 0.5600000100000001 0.6006086441683709
0.11000001 0.58000001 0.6500946818173715
0.11000001 0.60000001 0.6871646348903435
0.11000001 0.62000001 0.7181764479731425
0.11000001 0.6400000100000001 0.7452634433544001
0.11000001 0.6600000100000001 0.7694645848001727
0.11000001 0.6800000100000001 0.7913742656575798
0.11000001 0.7000000100000001 0.8113603540359247
0.11000001 0.72000001 0.8296551751634282
0.11000001 0.74000001 0.8463968058090989
0.11000001 0.7600000100000001 0.861645338924864
0.11000001 0.7800000100000001 0.8753810155184564
0.11000001 0.8000000100000001 0.8874802752112212
0.11000001 0.8200000100000001 0.8976481677775646
0.11000001 0.84000001 0.9052273170974571
0.11000001 0.86000001 0.9084886789207832
0.11000001 0.88000001 0.898123744955985
0.12000000999999999 1e-08 0.9014177855813218
0.12000000999999999 0.020000010000000002 0.8820632437265096
0.12000000999999999 0.04000001 0.8623993733694022
0.12000000999999999 0.06000001 0.8424215051595898
0.12000000999999999 0.08000001 0.8221272557063117
0.12000000999999999 0.10000001 0.8015174883556845
0.12000000999999999 0.12000000999999999 0.7805976117213049
0.12000000999999999 0.14000001 0.7593793316118259
0.12000000999999999 0.16000001 0.7378830082030635
0.12000000999999999 0.18000001 0.7161408132866113
0.12000000999999999 0.20000001 0.6942009280736655
0.12000000999999999 0.22000001 0.6721330587775358
0.12000000999999999 0.24000000999999999 0.6500355490199747
0.12000000999999999 0.26000001 0.6280442835147568
0.12000000999999999 0.28000001 0.6063433156232161
0.12000000999999999 0.30000001 0.5851765734581886
0.12000000999999999 0.32000001 0.5648589402565947
0.12000000999999999 0.34000001 0.5457833779435208
0.12000000999999999 0.36000001 0.5284188127518746
0.12000000999999999 0.38000001 0.5132921888847336
0.12000000999999999 0.40000001 0.500949284295063
0.12000000999999999 0.42000001 0.49189455250903646
0.12000000999999999 0.44000001 0.48652019878979824
0.12000000999999999 0.46000001 0.4850442020819884
0.12000000999999999 0.48000001 0.48747841902556033
0.12000000999999999 0.50000001 0.49363753724826365
0.12000000999999999 0.5200000100000001 0.5031830766893413
0.12000000999999999 0.5400000100000001 0.5769457896354501
0.12000000999999999 0.5600000100000001 0.629966688158158
0.12000000999999999 0.58000001 0.6687543361627089
0.12000000999999999 0.60000001 0.700918125944329
0.12000000999999999 0.62000001 0.7288686438584817
0.12000000999999999 0.6400000100000001 0.7537560992336757
0.12000000999999999 0.6600000100000001 0.7762324349583404
0.12000000999999999 0.6800000100000001 0.7967004986851633
0.12000000999999999 0.7000000100000001 0.8154170014823865
0.12000000999999999 0.72000001 0.8325398066320947
0.12000000999999999 0.74000001 0.848148413487726
0.12000000999999999 0.7600000100000001 0.8622468514670306
0.12000000999999999 0.7800000100000001 0.8747481466875883
0.12000000999999999 0.8000000100000001 0.8854271276001617
0.12000000999999999 0.8200000100000001 0.8937944681669775
0.12000000999999999 0.84000001 0.898696314641448
0.12000000999999999 0.86000001 0.8962284352121572
0.13000001 1e-08 0.8934305152628167
0.13000001 0.020000010000000002 0.8738418566738848
0.13000001 0.04000001 0.8539250887089691
0.13000001 0.06000001 0.833673442527525
0.13000001 0.08000001 0.8130822023255899
0.13000001 0.10000001 0.7921496678487009
0.13000001 0.12000000999999999 0.7708784768384337
0.13000001 0.14000001 0.7492774189694236
0.13000001 0.16000001 0.727363918117262
0.13000001 0.18000001 0.7051674161924796
0.13000001 0.20000001 0.6827339563363324
0.13000001 0.22000001 0.6601323246562488
0.13000001 0.24000000999999999 0.6374621388754151
0.13000001 0.26000001 0.614864206796668
0.13000001 0.28000001 0.5925331988531997
0.13000001 0.30000001 0.5707319925881975
0.13000001 0.32000001 0.5498056985427859
0.13000001 0.34000001 0.5301911891768024
0.13000001 0.36000001 0.5124152016402902
0.13000001 0.38000001 0.49707213096696984
0.13000001 0.40000001 0.4847742810602143
0.13000001 0.42000001 0.4760756070555309
0.13000001 0.44000001 0.4713842456224169
0.13000001 0.46000001 0.4708915523378663
0.13000001 0.48000001 0.4745444812617124
0.13000001 0.50000001 0.4820706059778687
0.13000001 0.5200000100000001 0.5492713395378699
0.13000001 0.5400000100000001 0.607864641700678
0.13000001 0.5600000100000001 0.6489423567664647
0.13000001 0.58000001 0.6825573678868245
0.13000001 0.60000001 0.711563106028577
0.13000001 0.62000001 0.7372733238776971
0.13000001 0.6400000100000001 0.7604199766132723
0.13000001 0.6600000100000001 0.7814522577877051
0.13000001 0.6800000100000001 0.8006575223392824
0.13000001 0.7000000100000001 0.8182168292747876
0.13000001 0.72000001 0.8342304108830034
0.13000001 0.74000001 0.8487250862109584
0.13000001 0.7600000100000001 0.8616453353035736
0.13000001 0.7800000100000001 0.8728201513094187
0.13000001 0.8000000100000001 0.8818765865366693
0.13000001 0.8200000100000001 0.8879926327095051
0.13000001 0.84000001 0.888917813169472
0.13000001 0.86000001 0.864332282767883
0.14000001 1e-08 0.8854990299418635
0.14000001 0.020000010000000002 0.8656749530217794
0.14000001 0.04000001 0.8455032882142717
0.14000001 0.06000001 0.8249749769513085
0.14000001 0.08000001 0.8040827307656011
0.14000001 0.10000001 0.7828219832621662
0.14000001 0.12000000999999999 0.7611922223819476
0.14000001 0.14000001 0.7391988514224288
0.14000001 0.16000001 0.7168557831885505
0.14000001 0.18000001 0.6941890443719354
0.14000001 0.20000001 0.6712417559477902
0.14000001 0.22000001 0.6480809501422357
0.14000001 0.24000000999999999 0.6248067544601766
0.14000001 0.26000001 0.6015644442513006
0.14000001 0.28000001 0.5785595846669573
0.14000001 0.30000001 0.5560756794023728
0.14000001 0.32000001 0.5344920287957406
0.14000001 0.34000001 0.5142965391262488
0.14000001 0.36000001 0.49608430112934465
0.14000001 0.38000001 0.48052980857818617
0.14000001 0.40000001 0.4683230219451404
0.14000001 0.42000001 0.46007175013749974
0.14000001 0.44000001 0.4561935233574809
0.14000001 0.46000001 0.4568360650656451
0.14000001 0.48000001 0.46185956712149195
0.14000001 0.50000001 0.5151923665344316
0.14000001 0.5200000100000001 0.5834155949846623
0.14000001 0.5400000100000001 0.6275519290972379
0.14000001 0.5600000100000001 0.6629842432646748
0.14000001 0.58000001 0.6932689769043338
0.14000001 0.60000001 0.719956486434095
0.14000001 0.62000001 0.7438882435126012
0.14000001 0.6400000100000001 0.7655741751801766
0.14000001 0.6600000100000001 0.7853400657123221
0.14000001 0.6800000100000001 0.8033944944562176
0.14000001 0.7000000100000001 0.819860481392255
0.14000001 0.72000001 0.8347875592777779
0.14000001 0.74000001 0.8481484100170674
0.14000001 0.7600000100000001 0.8598159176518854
0.14000001 0.7800000100000001 0.8695022026840578
0.14000001 0.8000000100000001 0.8765963408364226
0.14000001 0.8200000100000001 0.8796235459735189
0.14000001 0.84000001 0.8729498480610532
0.15000001 1e-08 0.8776288849637199
0.15000001 0.020000010000000002 0.8575684952223239
0.15000001 0.04000001 0.8371403620445537
0.15000001 0.06000001 0.8163329394211687
0.15000001 0.08000001 0.7951361130616342
0.15000001 0.10000001 0.7735421268480556
0.15000001 0.12000000999999999 0.7515469069601579
0.15000001 0.14000001 0.7291519496795633
0.15000001 0.16000001 0.7063670070201965
0.15000001 0.18000001 0.6832138966455377
0.15000001 0.20000001 0.659731881562509
0.15000001 0.22000001 0.6359852043059181
0.15000001 0.24000000999999999 0.6120734891783677
0.15000001 0.26000001 0.5881457594789662
0.15000001 0.28000001 0.5644185610446358
0.15000001 0.30000001 0.5411977640381813
0.15000001 0.32000001 0.5189014415390011
0.15000001 0.34000001 0.49807719323152455
0.15000001 0.36000001 0.4794016188994819
0.15000001 0.38000001 0.4636451374233281
0.15000001 0.40000001 0.45158871335734185
0.15000001 0.42000001 0.44389761425670915
0.15000001 0.44000001 0.44098771033303513
0.15000001 0.46000001 0.4429395320082992
0.15000001 0.48000001 0.4592043880128699
0.15000001 0.50000001 0.5559907639299713
0.15000001 0.5200000100000001 0.6043216609802363
0.15000001 0.5400000100000001 0.6420452235243521
0.15000001 0.5600000100000001 0.6738813776772805
0.15000001 0.58000001 0.7017273328615374
0.15000001 0.60000001 0.7265752063597798
0.15000001 0.62000001 0.7490147814277418
0.15000001 0.6400000100000001 0.7694203480528717
0.15000001 0.6600000100000001 0.7880336178881523
0.15000001 0.6800000100000001 0.8050033434506423
0.15000001 0.7000000100000001 0.8204025831039136
0.15000001 0.72000001 0.834230407530672
0.15000001 0.74000001 0.8463967987364202
0.15000001 0.7600000100000001 0.8566790343793215
0.15000001 0.7800000100000001 0.8646102517225219
0.15000001 0.8000000100000001 0.8691498396816112
0.15000001 0.8200000100000001 0.867240856523882
0.15000001 0.84000001 0.8400085733946783
0.16000001 1e-08 0.8698259782437121
0.16000001 0.020000010000000002 0.8495288431777628
0.16000001 0.04000001 0.8288431627332228
0.16000001 0.06000001 0.8077546999136231
0.16000001 0.08000001 0.7862502501486451
0.16000001 0.10000001 0.7643185242511095
0.16000001 0.12000000999999999 0.7419514420115593
0.16000001 0.14000001 0.7191460200695824
0.16000001 0.16000001 0.6959071196399353
0.16000001 0.18000001 0.6722514350780616
0.16000001 0.20000001 0.648213260826497
0.16000001 0.22000001 0.6238527717268897
0.16000001 0.24000000999999999 0.599267763727072
0.16000001 0.26000001 0.5746099356667519
0.16000001 0.28000001 0.5501066084476467
0.16000001 0.30000001 0.5260877632530846
0.16000001 0.32000001 0.5030155446250253
0.16000001 0.34000001 0.48150785893134435
0.16000001 0.36000001 0.4623394209505169
0.16000001 0.38000001 0.44639659244751645
0.16000001 0.40000001 0.434567322516356
0.16000001 0.42000001 0.42757617290240896
0.16000001 0.44000001 0.42581949495482535
0.16000001 0.46000001 0.42927845130334463
0.16000001 0.48000001 0.5244439216923044
0.16000001 0.50000001 0.578863048790172
0.16000001 0.5200000100000001 0.6195287399398965
0.16000001 0.5400000100000001 0.6532617965622709
0.16000001 0.5600000100000001 0.6824855631805695
0.16000001 0.58000001 0.7084032990042644
0.16000001 0.60000001 0.7317111585353185
0.16000001 0.62000001 0.7528454208998505
0.16000001 0.6400000100000001 0.7720883571579771
0.16000001 0.6600000100000001 0.789618536050864
0.16000001 0.6800000100000001 0.8055342934502325
0.16000001 0.7000000100000001 0.8198604781310859
0.16000001 0.72000001 0.8325397998110032
0.16000001 0.74000001 0.8434016500378237
0.16000001 0.7600000100000001 0.85208311222888
0.16000001 0.7800000100000001 0.8578139620908157
0.16000001 0.8000000100000001 0.8586459662162548
0.16000001 0.8200000100000001 0.8452669890701628
0.17000001 1e-08 0.8620965632486263
0.17000001 0.020000010000000002 0.8415627717580628
0.17000001 0.04000001 0.8206190288210926
0.17000001 0.06000001 0.7992481992730156
0.17000001 0.08000001 0.7774337148546969
0.17000001 0.10000001 0.7551603924181856
0.17000001 0.12000000999999999 0.7324156695896205
0.17000001 0.14000001 0.7091914584624124
0.17000001 0.16000001 0.6854869150228982
0.17000001 0.18000001 0.6613125640729282
0.17000001 0.20000001 0.6366964215360852
0.17000001 0.22000001 0.6116930283522053
0.17000001 0.24000000999999999 0.5863966371980587
0.17000001 0.26000001 0.5609600815216603
0.17000001 0.28000001 0.5356208189543491
0.17000001 0.30000001 0.5107345887455914
0.17000001 0.32000001 0.48681372004512613
0.17000001 0.34000001 0.46455954776491243
0.17000001 0.36000001 0.4448661325145012
0.17000001 0.38000001 0.4287613941539395
0.17000001 0.40000001 0.4172592864183619
0.17000001 0.42000001 0.4111419428764473
0.17000001 0.44000001 0.41075819060489704
0.17000001 0.46000001 0.4862399308874703
0.17000001 0.48000001 0.5505734650262138
0.17000001 0.50000001 0.5951395048666157
0.17000001 0.5200000100000001 0.6312270112607936
0.17000001 0.5400000100000001 0.6621030139974347
0.17000001 0.5600000100000001 0.6892759567629421
0.17000001 0.58000001 0.7135866787290673
0.17000001 0.60000001 0.7355520708571783
0.17000001 0.62000001 0.7555049928272027
0.17000001 0.6400000100000001 0.7736594310867351
0.17000001 0.6600000100000001 0.7901418375400023
0.17000001 0.6800000100000001 0.8050033402570417
0.17000001 0.7000000100000001 0.8182168226471342
0.17000001 0.72000001 0.8296551646215091
0.17000001 0.74000001 0.8390341045948007
0.17000001 0.7600000100000001 0.8457649100597683
0.17000001 0.7800000100000001 0.8484933058428424
0.17000001 0.8000000100000001 0.8427482535030838
0.17000001 0.8200000100000001 0.8206672879039654
0.18000001 1e-08 0.8544472608989776
0.18000001 0.020000010000000002 0.8336774872552863
0.18000001 0.04000001 0.8124758075620983
0.18000001 0.06000001 0.7908219805118781
0.18000001 0.08000001 0.768695795016767
0.18000001 0.10000001 0.7460777989236221
0.18000001 0.12000000999999999 0.722950443808327
0.18000001 0.14000001 0.6992998615875531
0.18000001 0.16000001 0.6751186020049776
0.18000001 0.18000001 0.6504098320819579
0.18000001 0.20000001 0.6251937548486488
0.18000001 0.22000001 0.5995173713625774
0.18000001 0.24000000999999999 0.5734691926714806
0.18000001 0.26000001 0.547201027395236
0.18000001 0.28000001 0.5209592002499588
0.18000001 0.30000001 0.49512658993786535
0.18000001 0.32000001 0.47027272800333225
0.18000001 0.34000001 0.4471987539446514
0.18000001 0.36000001 0.42694560720093283
0.18000001 0.38000001 0.41071595647550174
0.18000001 0.40000001 0.3996720947062017
0.18000001 0.42000001 0.394645359113135
0.18000001 0.44000001 0.43161986601550073
0.18000001 0.46000001 0.5184372432497057
0.18000001 0.48000001 0.5684516623077275
0.18000001 0.50000001 0.6075307895954216
0.18000001 0.5200000100000001 0.640414554432225
0.18000001 0.5400000100000001 0.6690723837188184
0.18000001 0.5600000100000001 0.6945476813045584
0.18000001 0.58000001 0.7174645386574712
0.18000001 0.60000001 0.7382202565623766
0.18000001 0.62000001 0.7570719397356221
0.18000001 0.6400000100000001 0.7741783474570852
0.18000001 0.6600000100000001 0.7896185329036349
0.18000001 0.6800000100000001 0.8033944879719584
0.18000001 0.7000000100000001 0.8154169912616055
0.18000001 0.72000001 0.8254639563576475
0.18000001 0.74000001 0.833075759380846
0.18000001 0.7600000100000001 0.8372576205614188
0.18000001 0.7800000100000001 0.8352899599400779
0.18000001 0.8000000100000001 0.7989196829160038
0.19000001 1e-08 0.8468850700235093
0.19000001 0.020000010000000002 0.8258806423093226
0.19000001 0.04000001 0.8044218761186706
0.19000001 0.06000001 0.7824852188109919
0.19000001 0.08000001 0.7600465358550161
0.19000001 0.10000001 0.737081721721178
0.19000001 0.12000000999999999 0.7135677149156083
0.19000001 0.14000001 0.6894841448837734
0.19000001 0.16000001 0.6648159683411489
0.19000001 0.18000001 0.639557657185464
0.19000001 0.20000001 0.6137198188503857
0.19000001 0.22000001 0.5873396128036473
0.19000001 0.24000000999999999 0.560497015462125
0.19000001 0.26000001 0.5333398398573196
0.19000001 0.28000001 0.5061210984577631
0.19000001 0.30000001 0.47925165324268815
0.19000001 0.32000001 0.4533662181171667
0.19000001 0.34000001 0.4293863803200293
0.19000001 0.36000001 0.40853623875017653
0.19000001 0.38000001 0.3922367978994187
0.19000001 0.40000001 0.38182419960070196
0.19000001 0.42000001 0.37815869268646074
0.19000001 0.44000001 0.48046592916485303
0.19000001 0.46000001 0.5388166023202091
0.19000001 0.48000001 0.5818327036002129
0.19000001 0.50000001 0.6172037303994697
0.19000001 0.5200000100000001 0.6476396974800421
0.19000001 0.5400000100000001 0.6744786603826647
0.19000001 0.5600000100000001 0.6984913177323724
0.19000001 0.58000001 0.7201590576723326
0.19000001 0.60000001 0.7397928110762451
0.19000001 0.62000001 0.7575896250410591
0.19000001 0.6400000100000001 0.7736594279661543
0.19000001 0.6600000100000001 0.7880336115026685
0.19000001 0.6800000100000001 0.8006575123564669
0.19000001 0.7000000100000001 0.8113603398359773
0.19000001 0.72000001 0.8197789136484388
0.19000001 0.74000001 0.8251546937330803
0.19000001 0.7600000100000001 0.8256423104591787
0.19000001 0.7800000100000001 0.813734605555011
0.19000001 0.8000000100000001 0.8016424058894177
0.20000001 1e-08 0.839417375945773
0.20000001 0.020000010000000002 0.8181803487640676
0.20000001 0.04000001 0.7964661605530992
0.20000001 0.06000001 0.7742477493379614
0.20000001 0.08000001 0.7514967805061299
0.20000001 0.10000001 0.728184107995783
0.20000001 0.12000000999999999 0.7042806144905869
0.20000001 0.14000001 0.6797586653853324
0.20000001 0.16000001 0.6545945568940414
0.20000001 0.18000001 0.6287725770228288
0.20000001 0.20000001 0.6022916864123407
0.20000001 0.22000001 0.5751764476985561
0.20000001 0.24000000999999999 0.5474947861765782
0.20000001 0.26000001 0.519386492190134
0.20000001 0.28000001 0.4911077886034193
0.20000001 0.30000001 0.4630973931551862
0.20000001 0.32000001 0.4360641212862454
0.20000001 0.34000001 0.4110763097255658
0.20000001 0.36000001 0.3895898941727653
0.20000001 0.38000001 0.3733022715100958
0.20000001 0.40000001 0.3637509401547844
0.20000001 0.42000001 0.4313053188982784
0.20000001 0.44000001 0.5051575181339776
0.20000001 0.46000001 0.553641642274015
0.20000001 0.48000001 0.5921793615053635
0.20000001 0.50000001 0.6247809227143615
0.20000001 0.5200000100000001 0.6532352314225687
0.20000001 0.5400000100000001 0.6785206358715697
0.20000001 0.5600000100000001 0.7012313714590511
0.20000001 0.58000001 0.7217473693450707
0.20000001 0.60000001 0.7403124325658816
0.20000001 0.62000001 0.7570719366226386
0.20000001 0.6400000100000001 0.7720883508300028
0.20000001 0.6600000100000001 0.7853400558943134
0.20000001 0.6800000100000001 0.7967004848526666
0.20000001 0.7000000100000001 0.8058817692635305
0.20000001 0.72000001 0.8122905325372066
0.20000001 0.74000001 0.8145887737042632
0.20000001 0.7600000100000001 0.8086136619493579
0.20000001 0.7800000100000001 0.7798078864368039
0.21000001 1e-08 0.8320519567305652
0.21000001 0.020000010000000002 0.8105851878346166
0.21000001 0.04000001 0.7886181518027733
0.21000001 0.06000001 0.7661200918244411
0.21000001 0.08000001 0.7430582073479286
0.21000001 0.10000001 0.7193979303888104
0.21000001 0.12000000999999999 0.6951035396767751
0.21000001 0.14000001 0.670139347325747
0.21000001 0.16000001 0.6444718518477242
0.21000001 0.18000001 0.6180735222941894
0.21000001 0.20000001 0.590929340270522
0.21000001 0.22000001 0.5630480078076722
0.21000001 0.24000000999999999 0.5344810151162249
0.21000001 0.26000001 0.5053547403448364
0.21000001 0.28000001 0.47592330328429006
0.21000001 0.30000001 0.4466514924978044
0.21000001 0.32000001 0.4183318875515953
0.21000001 0.34000001 0.39221346732148615
0.21000001 0.36000001 0.3700506676915586
0.21000001 0.38000001 0.3538957487437205
0.21000001 0.40000001 0.3455135039791804
0.21000001 0.42000001 0.4654092314106733
0.21000001 0.44000001 0.5222036810743121
0.21000001 0.46000001 0.564935307211256
0.21000001 0.48000001 0.6002360035172751
0.21000001 0.50000001 0.6306336085030847
0.21000001 0.5200000100000001 0.6574139657804069
0.21000001 0.5400000100000001 0.6813279146270319
0.21000001 0.5600000100000001 0.7028464564308246
0.21000001 0.58000001 0.7222722344222507
0.21000001 0.60000001 0.7397928079517426
0.21000001 0.62000001 0.7555049865170821
0.21000001 0.6400000100000001 0.7694203383327453
0.21000001 0.6600000100000001 0.7814522442111967
0.21000001 0.6800000100000001 0.791374247417067
0.21000001 0.7000000100000001 0.7987144756700076
0.21000001 0.72000001 0.8024586702270229
0.21000001 0.74000001 0.7998993407639974
0.21000001 0.7600000100000001 0.7718085807538629
0.21000001 0.7800000100000001 0.7830077142658217
0.22000001 1e-08 0.8247969865675027
0.22000001 0.020000010000000002 0.8031042168874251
0.22000001 0.04000001 0.7808879177046286
0.22000001 0.06000001 0.7581134706509312
0.22000001 0.08000001 0.7347433624496124
0.22000001 0.10000001 0.7107372384093176
0.22000001 0.12000000999999999 0.6860522336581064
0.22000001 0.14000001 0.6606438070886436
0.22000001 0.16000001 0.6344674713482809
0.22000001 0.18000001 0.607482111130674
0.22000001 0.20000001 0.5796561163112174
0.22000001 0.22000001 0.5509785116273959
0.22000001 0.24000000999999999 0.5214789488690604
0.22000001 0.26000001 0.4912632694076392
0.22000001 0.28000001 0.4605756023047952
0.22000001 0.30000001 0.42990228606611164
0.22000001 0.32000001 0.4001295250511987
0.22000001 0.34000001 0.3727311336350484
0.22000001 0.36000001 0.349853516747027
0.22000001 0.38000001 0.33401140381532396
0.22000001 0.40000001 0.41428144594573746
0.22000001 0.42000001 0.4862471587903716
0.22000001 0.44000001 0.5348759296524965
0.22000001 0.46000001 0.5736502868819672
0.22000001 0.48000001 0.6064343123383522
0.22000001 0.50000001 0.6349964573957171
0.22000001 0.5200000100000001 0.6603140025356868
0.22000001 0.5400000100000001 0.6829822175172122
0.22000001 0.5600000100000001 0.7033801576418767
0.22000001 0.58000001 0.7217473661890924
0.22000001 0.60000001 0.7382202502304523
0.22000001 0.62000001 0.7528454112138466
0.22000001 0.6400000100000001 0.7655741617594113
0.22000001 0.6600000100000001 0.7762324171103006
0.22000001 0.6800000100000001 0.7844418488164311
0.22000001 0.7000000100000001 0.7894093738337254
0.22000001 0.72000001 0.7892156046600192
0.22000001 0.74000001 0.7762545560706935
0.22000001 0.7600000100000001 0.7611295264272061
0.23000001 1e-08 0.8176610357228717
0.23000001 0.020000010000000002 0.795746972060609
0.23000001 0.04000001 0.7732861100127449
0.23000001 0.06000001 0.7502398289911476
0.23000001 0.08000001 0.7265656851627388
0.23000001 0.10000001 0.7022172023277794
0.23000001 0.12000000999999999 0.6771438587577376
0.23000001 0.14000001 0.6512914728331101
0.23000001 0.16000001 0.6246033609936421
0.23000001 0.18000001 0.597022958830314
0.23000001 0.20000001 0.5684991926669981
0.23000001 0.22000001 0.5389970188062975
0.23000001 0.24000000999999999 0.5085176832126123
0.23000001 0.26000001 0.477137194855839
0.23000001 0.28000001 0.44507823368234767
0.23000001 0.30000001 0.4128397450661363
0.23000001 0.32000001 0.381410383826494
0.23000001 0.34000001 0.3525471222325194
0.23000001 0.36000001 0.3289230062960203
0.23000001 0.38000001 0.3136646916998874
0.23000001 0.40000001 0.44326302108763105
0.23000001 0.42000001 0.5010627415518092
0.23000001 0.44000001 0.5445187012379574
0.23000001 0.46000001 0.5803157763517254
0.23000001 0.48000001 0.6110423402377366
0.23000001 0.50000001 0.638020578709044
0.23000001 0.5200000100000001 0.6620221516737256
0.23000001 0.5400000100000001 0.6835288133264273
0.23000001 0.5600000100000001 0.7028464532216973
0.23000001 0.58000001 0.7201590512773068
0.23000001 0.60000001 0.7355520611419459
0.23000001 0.62000001 0.7490147680684832
0.23000001 0.6400000100000001 0.7604199590101098
0.23000001 0.6600000100000001 0.769464561872845
0.23000001 0.6800000100000001 0.7755150194040523
0.23000001 0.7000000100000001 0.777132810443466
0.23000001 0.72000001 0.769803270786225
0.23000001 0.74000001 0.7390242521292727
0.23000001 0.7600000100000001 0.7648482757482935
0.24000000999999999 1e-08 0.8106530664525899
0.24000000999999999 0.020000010000000002 0.7885234658855166
0.24000000999999999 0.04000001 0.7658239652402352
0.24000000999999999 0.06000001 0.7425118353757858
0.24000000999999999 0.08000001 0.7185395245412824
0.24000000999999999 0.10000001 0.6938541462946065
0.24000000999999999 0.12000000999999999 0.6683970576046359
0.24000000999999999 0.14000001 0.6421036925626035
0.24000000999999999 0.16000001 0.6149039800622244
0.24000000999999999 0.18000001 0.5867239935472464
0.24000000999999999 0.20000001 0.5574901168369892
0.24000000999999999 0.22000001 0.52713829166538
0.24000000999999999 0.24000000999999999 0.49563351684900886
0.24000000999999999 0.26000001 0.46301002525867896
0.24000000999999999 0.28000001 0.4294527066823574
0.24000000999999999 0.30000001 0.3954571298892446
0.24000000999999999 0.32000001 0.36211961968240314
0.24000000999999999 0.34000001 0.3315581786607749
0.24000000999999999 0.36000001 0.30717281361672755
0.24000000999999999 0.38000001 0.38640927458736
0.24000000999999999 0.40000001 0.4618460799156654
0.24000000999999999 0.42000001 0.5120778181088782
0.24000000999999999 0.44000001 0.551828998149099
0.24000000999999999 0.46000001 0.5852516655749803
0.24000000999999999 0.48000001 0.6142306596623003
0.24000000999999999 0.50000001 0.639800470523176
0.24000000999999999 0.5200000100000001 0.6625864094197963
0.24000000999999999 0.5400000100000001 0.6829822142304554
0.24000000999999999 0.5600000100000001 0.7012313649561254
0.24000000999999999 0.58000001 0.7174645288473149
0.24000000999999999 0.60000001 0.7317111451448624
0.24000000999999999 0.62000001 0.7438882260182846
0.24000000999999999 0.6400000100000001 0.7537560766984291
0.24000000999999999 0.6600000100000001 0.7608017480208773
0.24000000999999999 0.6800000100000001 0.7639044730514977
0.24000000999999999 0.7000000100000001 0.7599999741614776
0.24000000999999999 0.72000001 0.71669015638844
0.24000000999999999 0.74000001 0.7429802952901511
0.25000001 1e-08 0.8037824242430022
0.25000001 0.020000010000000002 0.7814441790202513
0.25000001 0.04000001 0.7585132980622706
0.25000001 0.06000001 0.7349428808627876
0.25000001 0.08000001 0.710680143966217
0.25000001 0.10000001 0.6856655668626578
0.25000001 0.12000000999999999 0.6598319968054547
0.25000001 0.14000001 0.6331038226195228
0.25000001 0.16000001 0.6053964692554203
0.25000001 0.18000001 0.5766167632892589
0.25000001 0.20000001 0.5466653549270698
0.25000001 0.22000001 0.5154437561608533
0.25000001 0.24000000999999999 0.4828715746925958
0.25000001 0.26000001 0.44892621586035525
0.25000001 0.28000001 0.41373189979847586
0.25000001 0.30000001 0.37775377495037854
0.25000001 0.32000001 0.3421922806241281
0.25000001 0.34000001 0.30963148221214853
0.25000001 0.36000001 0.2845077505908851
0.25000001 0.38000001 0.4137228441988169
0.25000001 0.40000001 0.47506965257700856
0.25000001 0.42000001 0.5203133536345292
0.25000001 0.44000001 0.5572111612127947
0.25000001 0.46000001 0.5886579726129231
0.25000001 0.48000001 0.616105111874753
0.25000001 0.50000001 0.6403882146480048
0.25000001 0.5200000100000001 0.662022148280572
0.25000001 0.5400000100000001 0.6813279079655996
0.25000001 0.5600000100000001 0.6984913077561761
0.25000001 0.58000001 0.7135866652119001
0.25000001 0.60000001 0.7265751888424444
0.25000001 0.62000001 0.7372733015357164
0.25000001 0.6400000100000001 0.7452634146764816
0.25000001 0.6600000100000001 0.7496476770864019
0.25000001 0.6800000100000001 0.7481796904059799
0.25000001 0.7000000100000001 0.7308755098863589
0.25000001 0.72000001 0.7209092638576567
0.25000001 0.74000001 0.7472615455465849
0.26000001 1e-08 0.797058823737294
0.26000001 0.020000010000000002 0.7745200451785297
0.26000001 0.04000001 0.7513664859535543
0.26000001 0.06000001 0.7275470648674163
0.26000001 0.08000001 0.7030037110814935
0.26000001 0.10000001 0.6776701325671743
0.26000001 0.12000000999999999 0.6514703865447722
0.26000001 0.14000001 0.6243172866517921
0.26000001 0.16000001 0.5961107850864096
0.26000001 0.18000001 0.5667367129001906
0.26000001 0.20000001 0.5360668355262433
0.26000001 0.22000001 0.5039625370463118
0.26000001 0.24000000999999999 0.47028771185596646
0.26000001 0.26000001 0.4349444582887515
0.26000001 0.28000001 0.39796497102304246
0.26000001 0.30000001 0.35973982590962705
0.26000001 0.32000001 0.3215510219010647
0.26000001 0.34000001 0.2865912076850408
0.26000001 0.36000001 0.34514598998490775
0.26000001 0.38000001 0.43111728321484266
0.26000001 0.40000001 0.4847228555830894
0.26000001 0.42000001 0.5263235040737735
0.26000001 0.44000001 0.5609114782675375
0.26000001 0.46000001 0.5906574003494277
0.26000001 0.48000001 0.616723753186939
0.26000001 0.50000001 0.6398004669884746
0.26000001 0.5200000100000001 0.6603139956562325
0.26000001 0.5400000100000001 0.6785206256490017
0.26000001 0.5600000100000001 0.6945476675576256
0.26000001 0.58000001 0.7084032813293663
0.26000001 0.60000001 0.719956464096797
0.26000001 0.62000001 0.7288686155326777
0.26000001 0.6400000100000001 0.7344061944508851
0.26000001 0.6600000100000001 0.7348348505295542
0.26000001 0.6800000100000001 0.7241376555657459
0.26000001 0.7000000100000001 0.6986391583710626
0.26000001 0.72000001 0.7254700338239601
0.27000001 1e-08 0.7904923287191166
0.27000001 0.020000010000000002 0.7677624283423882
0.27000001 0.04000001 0.7443964437158076
0.27000001 0.06000001 0.7203391676352343
0.27000001 0.08000001 0.6955272699645384
0.27000001 0.10000001 0.6698876597943423
0.27000001 0.12000000999999999 0.6433354686208476
0.27000001 0.14000001 0.6157715931696203
0.27000001 0.16000001 0.5870797820682517
0.27000001 0.18000001 0.5571234016689787
0.27000001 0.20000001 0.5257424451439654
0.27000001 0.22000001 0.49275251435349926
0.27000001 0.24000000999999999 0.45795067143075474
0.27000001 0.26000001 0.4211418438382877
0.27000001 0.28000001 0.3822244288448117
0.27000001 0.30000001 0.34144440958271405
0.27000001 0.32000001 0.30010369950230853
0.27000001 0.34000001 0.26219619287395457
0.27000001 0.36000001 0.3744095892982085
0.27000001 0.38000001 0.44320764885871927
0.27000001 0.40000001 0.4916667825066128
0.27000001 0.42000001 0.5304323739505158
0.27000001 0.44000001 0.5630785229952251
0.27000001 0.46000001 0.5913167891316455
0.27000001 0.48000001 0.6161051081537505
0.27000001 0.50000001 0.6380205715386771
0.27000001 0.5200000100000001 0.6574139552168193
0.27000001 0.5400000100000001 0.6744786462895707
0.27000001 0.5600000100000001 0.6892759387860115
0.27000001 0.58000001 0.7017273103392647
0.27000001 0.60000001 0.7115630777754696
0.27000001 0.62000001 0.7181764117169546
0.27000001 0.6400000100000001 0.7201769960616384
0.27000001 0.6600000100000001 0.7133786320326734
0.27000001 0.6800000100000001 0.676177223381991
0.27000001 0.7000000100000001 0.7035100834817309
0.27000001 0.72000001 0.7303582963699115
0.28000001 1e-08 0.7840933255676269
0.28000001 0.020000010000000002 0.7611830913947011
0.28000001 0.04000001 0.7376165865956732
0.28000001 0.06000001 0.7133346073632836
0.28000001 0.08000001 0.6882686924058014
0.28000001 0.10000001 0.6623390599389744
0.28000001 0.12000000999999999 0.6354519647593044
0.28000001 0.14000001 0.6074962981470796
0.28000001 0.16000001 0.5783392199373437
0.28000001 0.18000001 0.5478206233011113
0.28000001 0.20000001 0.5157464125704683
0.28000001 0.22000001 0.4818813079639352
0.28000001 0.24000000999999999 0.4459443983690301
0.28000001 0.26000001 0.4076189729570893
0.28000001 0.28000001 0.3666162389553998
0.28000001 0.30000001 0.3229299521023623
0.28000001 0.32000001 0.27774191311943597
0.28000001 0.34000001 0.26949370251895693
0.28000001 0.36000001 0.3918154860564362
0.28000001 0.38000001 0.45167490166983687
0.28000001 0.40000001 0.4963718687938978
0.28000001 0.42000001 0.5328305761790403
0.28000001 0.44000001 0.5637924163798081
0.28000001 0.46000001 0.5906573963826008
0.28000001 0.48000001 0.614230652107943
0.28000001 0.50000001 0.6349964463747694
0.28000001 0.5200000100000001 0.6532352168457902
0.28000001 0.5400000100000001 0.6690723652767362
0.28000001 0.5600000100000001 0.6824855402711574
0.28000001 0.58000001 0.6932689484490521
0.28000001 0.60000001 0.7009180899223046
0.28000001 0.62000001 0.7042863418026213
0.28000001 0.6400000100000001 0.7002137457900698
0.28000001 0.6600000100000001 0.660459132507245
0.28000001 0.6800000100000001 0.6813935461810938
0.28000001 0.7000000100000001 0.7087236761305319
0.29000001 1e-08 0.7778724896753189
0.29000001 0.020000010000000002 0.7547941554073713
0.29000001 0.04000001 0.7310407808187077
0.29000001 0.06000001 0.7065493801215712
0.29000001 0.08000001 0.6812466053170158
0.29000001 0.10000001 0.6550462529208453
0.29000001 0.12000000999999999 0.6278459768356092
0.29000001 0.14000001 0.5995228981006901
0.29000001 0.16000001 0.5699276699739021
0.29000001 0.18000001 0.5388763813255095
0.29000001 0.20000001 0.5061394972836489
0.29000001 0.22000001 0.47142704299622895
0.29000001 0.24000000999999999 0.4343702937447599
0.29000001 0.26000001 0.3945059014222314
0.29000001 0.28000001 0.35129398353123975
0.29000001 0.30000001 0.3043176597794602
0.29000001 0.32000001 0.2543443278182845
0.29000001 0.34000001 0.3175434244271686
0.29000001 0.36000001 0.4032407023491609
0.29000001 0.38000001 0.4573228692101965
0.29000001 0.40000001 0.49910368968246105
0.29000001 0.42000001 0.5336193669027605
0.29000001 0.44000001 0.5630785186993633
0.29000001 0.46000001 0.5886579645502391
0.29000001 0.48000001 0.6110423286100471
0.29000001 0.50000001 0.6306335932726393
0.29000001 0.5200000100000001 0.6476396783792935
0.29000001 0.5400000100000001 0.6621029904727336
0.29000001 0.5600000100000001 0.6738813487301223
0.29000001 0.58000001 0.6825573316752563
0.29000001 0.60000001 0.6871645875622758
0.29000001 0.62000001 0.6851791403504878
0.29000001 0.6400000100000001 0.6641635647749886
0.29000001 0.6600000100000001 0.659137551751131
0.29000001 0.6800000100000001 0.6869681438253588
0.29000001 0.7000000100000001 0.7142631752075845
0.30000001 1e-08 0.7718407444370176
0.30000001 0.020000010000000002 0.7486080489827484
0.30000001 0.04000001 0.7246832805880136
0.30000001 0.06000001 0.6999999810304012
0.30000001 0.08000001 0.674480291688265
0.30000001 0.10000001 0.648032042619402
0.30000001 0.12000000999999999 0.6205448311223167
0.30000001 0.14000001 0.591884639190284
0.30000001 0.16000001 0.5618862930548965
0.30000001 0.18000001 0.5303426665715051
0.30000001 0.20000001 0.49698887556595894
0.30000001 0.22000001 0.4614786844698746
0.30000001 0.24000000999999999 0.4233490174967532
0.30000001 0.26000001 0.3819684202047177
0.30000001 0.28000001 0.3364778549339417
0.30000001 0.30000001 0.2858332548495306
0.30000001 0.32000001 0.22979842327049807
0.30000001 0.34000001 0.3379743020034305
0.30000001 0.36000001 0.41060982118986
0.30000001 0.38000001 0.4605729613111243
0.30000001 0.40000001 0.500000017857141
0.30000001 0.42000001 0.5328305714306414
0.30000001 0.44000001 0.5609114695217036
0.30000001 0.46000001 0.5852516531394673
0.30000001 0.48000001 0.606434296234105
0.30000001 0.50000001 0.624780902713787
0.30000001 0.5200000100000001 0.6404145300200004
0.30000001 0.5400000100000001 0.6532617667966283
0.30000001 0.5600000100000001 0.6629842064252445
0.30000001 0.58000001 0.6687542887550344
0.30000001 0.60000001 0.6684658190437308
0.30000001 0.62000001 0.6536338525746135
0.30000001 0.6400000100000001 0.6367662732337381
0.30000001 0.6600000100000001 0.6651140194954618
0.30000001 0.6800000100000001 0.6928816675224622
0.31000001 1e-08 0.7660092125789968
0.31000001 0.020000010000000002 0.7426374472764754
0.31000001 0.04000001 0.7185586509304249
0.31000001 0.06000001 0.6937033056370545
0.31000001 0.08000001 0.6679895632268732
0.31000001 0.10000001 0.6413199508176028
0.31000001 0.12000000999999999 0.6135768601175722
0.31000001 0.14000001 0.584616229710537
0.31000001 0.16000001 0.554258463697893
0.31000001 0.18000001 0.5222749821012594
0.31000001 0.20000001 0.4883676038387124
0.31000001 0.22000001 0.4521356673991187
0.31000001 0.24000000999999999 0.4130212203652784
0.31000001 0.26000001 0.37021345019840257
0.31000001 0.28000001 0.3224779173970998
0.31000001 0.30000001 0.2678881226968867
0.31000001 0.32000001 0.20409301144282124
0.31000001 0.34000001 0.34967263062484205
0.31000001 0.36000001 0.41477481697484153
0.31000001 0.38000001 0.4616349828245697
0.31000001 0.40000001 0.499103684283493
0.31000001 0.42000001 0.530432364259992
0.31000001 0.44000001 0.5572111476837933
0.31000001 0.46000001 0.5803157590738528
0.31000001 0.48000001 0.6002359823006512
0.31000001 0.50000001 0.6172037047563708
0.31000001 0.5200000100000001 0.6312269802835659
0.31000001 0.5400000100000001 0.6420451855639087
0.31000001 0.5600000100000001 0.6489423085420252
0.31000001 0.58000001 0.6500946151405705
0.31000001 0.60000001 0.638899740585923
0.31000001 0.62000001 0.6143133136120573
0.31000001 0.6400000100000001 0.6431915039031072
0.31000001 0.6600000100000001 0.6714421403474022
0.31000001 0.6800000100000001 0.6991146552841433
0.32000001 1e-08 0.7603891598026398
0.32000001 0.020000010000000002 0.7368952006328008
0.32000001 0.04000001 0.7126816762265982
0.32000001 0.06000001 0.6876765311250863
0.32000001 0.08000001 0.6617946038763631
0.32000001 0.10000001 0.634934007911661
0.32000001 0.12000000999999999 0.6069711181332952
0.32000001 0.14000001 0.5777534474328408
0.32000001 0.16000001 0.5470892204489473
0.32000001 0.18000001 0.5147315686486439
0.32000001 0.20000001 0.4803535417550346
0.32000001 0.22000001 0.4435065133428712
0.32000001 0.24000000999999999 0.4035463572212358
0.32000001 0.26000001 0.3594912531116991
0.32000001 0.28000001 0.309717188051398
0.32000001 0.30000001 0.25121428407515023
0.32000001 0.32000001 0.23794778644311398
0.32000001 0.34000001 0.35594690624403946
0.32000001 0.36000001 0.4161249947181527
0.32000001 0.38000001 0.46057295490777833
0.32000001 0.40000001 0.4963718577345562
0.32000001 0.42000001 0.5263234890177941
0.32000001 0.44000001 0.5518289792647288
0.32000001 0.46000001 0.573650264010981
0.32000001 0.48000001 0.5921793341728357
0.32000001 0.50000001 0.607530756901858
0.32000001 0.5200000100000001 0.6195287002567779
0.32000001 0.5400000100000001 0.6275518792303015
0.32000001 0.5600000100000001 0.6299666203820101
0.32000001 0.58000001 0.6211594983081206
0.32000001 0.60000001 0.5918249470581339
0.32000001 0.62000001 0.6212411609985427
0.32000001 0.6400000100000001 0.6499803405937028
0.32000001 0.6600000100000001 0.6780995388248623
0.33000001 1e-08 0.7549919309654278
0.33000001 0.020000010000000002 0.731394253135822
0.33000001 0.04000001 0.7070672548311506
0.33000001 0.06000001 0.6819369778802804
0.33000001 0.08000001 0.6559157848387791
0.33000001 0.10000001 0.6288985009788729
0.33000001 0.12000000999999999 0.6007570307431437
0.33000001 0.14000001 0.5713326399899473
0.33000001 0.16000001 0.5404245346917146
0.33000001 0.18000001 0.5077723038403432
0.33000001 0.20000001 0.47302764959736343
0.33000001 0.22000001 0.4357061552816193
0.33000001 0.24000000999999999 0.39509862610909663
0.33000001 0.26000001 0.35009095843430404
0.33000001 0.28000001 0.29874198108927874
0.33000001 0.30000001 0.2370447650687035
0.33000001 0.32000001 0.2589803522757187
0.33000001 0.34000001 0.3579378480503744
0.33000001 0.36000001 0.41477480881855183
0.33000001 0.38000001 0.4573228560110383
0.33000001 0.40000001 0.49166676520611896
0.33000001 0.42000001 0.5203133324718799
0.33000001 0.44000001 0.544518676064321
0.33000001 0.46000001 0.564935277536973
0.33000001 0.48000001 0.5818326684971882
0.33000001 0.50000001 0.595139462665824
0.33000001 0.5200000100000001 0.6043216084390323
0.33000001 0.5400000100000001 0.6078645711030087
0.33000001 0.5600000100000001 0.6006085243896959
0.33000001 0.58000001 0.5693645338926544
0.33000001 0.60000001 0.5993172211050445
0.33000001 0.62000001 0.6285430920744635
0.33000001 0.6400000100000001 0.6571070104781453
0.33000001 0.6600000100000001 0.6850640877370681
0.34000001 1e-08 0.7498288793067429
0.34000001 0.020000010000000002 0.726147551811753
0.34000001 0.04000001 0.7017302808583985
0.34000001 0.06000001 0.6765019530020804
0.34000001 0.08000001 0.6503734534655793
0.34000001 0.10000001 0.623237682735974
0.34000001 0.12000000999999999 0.5949639833284551
0.34000001 0.14000001 0.5653901258230305
0.34000001 0.16000001 0.534310407586354
0.34000001 0.18000001 0.5014572831500274
0.34000001 0.20000001 0.4664716446549947
0.34000001 0.22000001 0.428851831394268
0.34000001 0.24000000999999999 0.3878592824201661
0.34000001 0.26000001 0.34232541271451683
0.34000001 0.28000001 0.2901956978624255
0.34000001 0.30000001 0.22719263508209625
0.34000001 0.32000001 0.26433988381537504
0.34000001 0.34000001 0.3559468941570024
0.34000001 0.36000001 0.4106098041695313
0.34000001 0.38000001 0.4516748807779005
0.34000001 0.40000001 0.4847228309928611
0.34000001 0.42000001 0.5120777895913582
0.34000001 0.44000001 0.5348758966357097
0.34000001 0.46000001 0.5536416037352225
0.34000001 0.48000001 0.568451616447159
0.34000001 0.50000001 0.5788629921392286
0.34000001 0.5200000100000001 0.5834155192964683
0.34000001 0.5400000100000001 0.5769456613880333
0.34000001 0.5600000100000001 0.5470185390201044
0.34000001 0.58000001 0.5774919768890631
0.34000001 0.60000001 0.6071915735592999
0.34000001 0.62000001 0.6361893928054577
0.34000001 0.6400000100000001 0.664546252003496
0.35000001000000003 1e-08 0.744911289535301
0.35000001000000003 0.020000010000000002 0.7211679476883148
0.35000001000000003 0.04000001 0.6966855149441982
0.35000001000000003 0.06000001 0.6713885785279881
0.35000001000000003 0.08000001 0.6451877003325259
0.35000001000000003 0.10000001 0.6179754482646356
0.35000001000000003 0.12000000999999999 0.5896208599361129
0.35000001000000003 0.14000001 0.5599615144116458
0.35000001000000003 0.16000001 0.5287918270452578
0.35000001000000003 0.18000001 0.4958451374808626
0.35000001000000003 0.20000001 0.4607651081889752
0.35000001000000003 0.22000001 0.42305767201638694
0.35000001000000003 0.24000000999999999 0.38200526860501677
0.35000001000000003 0.26000001 0.33650298025182596
0.35000001000000003 0.28000001 0.28472867010032027
0.35000001000000003 0.30000001 0.2236067642089654
0.35000001000000003 0.32000001 0.2589803184115912
0.35000001000000003 0.34000001 0.34967260454224147
0.35000001000000003 0.36000001 0.40324067475274233
0.35000001000000003 0.38000001 0.44320761856515034
0.35000001000000003 0.40000001 0.4750696188389585
0.35000001000000003 0.42000001 0.5010627034967408
0.35000001000000003 0.44000001 0.5222036374311496
0.35000001000000003 0.46000001 0.5388165509917833
0.35000001000000003 0.48000001 0.5505734020237985
0.35000001000000003 0.50000001 0.5559906795986842
0.35000001000000003 0.5200000100000001 0.5492711910833267
0.35000001000000003 0.5400000100000001 0.5249047123573308
0.35000001000000003 0.5600000100000001 0.5558616163597683
0.35000001000000003 0.58000001 0.5860055796300293
0.35000001000000003 0.60000001 0.6154137606429093
0.35000001000000003 0.62000001 0.6441512362909803
0.35000001000000003 0.6400000100000001 0.6722735163277487
0.36000001 1e-08 0.7402502959116203
0.36000001 0.020000010000000002 0.7164680903978873
0.36000001 0.04000001 0.6919474465418105
0.36000001 0.06000001 0.6666136083341487
0.36000001 0.08000001 0.6403781107898101
0.36000001 0.10000001 0.6131349897708556
0.36000001 0.12000000999999999 0.5847555497438574
0.36000001 0.14000001 0.5550809760159582
0.36000001 0.16000001 0.5239116398994182
0.36000001 0.18000001 0.4909911931889795
0.36000001 0.20000001 0.45598225814888405
0.36000001 0.22000001 0.41842844620628883
0.36000001 0.24000000999999999 0.3776952261303282
0.36000001 0.26000001 0.33288858535609195
0.36000001 0.28000001 0.28284268595811796
0.36000001 0.30000001 0.22719265609230951
0.36000001 0.32000001 0.23794767730993266
0.36000001 0.34000001 0.3379742564802633
0.36000001 0.36000001 0.3918154442281421
0.36000001 0.38000001 0.4311172401939033
0.36000001 0.40000001 0.4618460334927371
0.36000001 0.42000001 0.48624710695054396
0.36000001 0.44000001 0.5051574580817001
0.36000001 0.46000001 0.518437169850457
0.36000001 0.48000001 0.5244438219103761
0.36000001 0.50000001 0.5151921652537457
0.36000001 0.5200000100000001 0.5031831077663227
0.36000001 0.5400000100000001 0.5345539014315094
0.36000001 0.5600000100000001 0.5650890201251101
0.36000001 0.58000001 0.5948659736214429
0.36000001 0.60000001 0.6239509555183987
0.36000001 0.62000001 0.6524008986464576
0.37000001 1e-08 0.7358567967600628
0.37000001 0.020000010000000002 0.7120603184614672
0.37000001 0.04000001 0.6875301509990108
0.37000001 0.06000001 0.6621932387575818
0.37000001 0.08000001 0.6359635090293402
0.37000001 0.10000001 0.6087384425788882
0.37000001 0.12000000999999999 0.5803944435603738
0.37000001 0.14000001 0.550780500627515
0.37000001 0.16000001 0.5197094131112536
0.37000001 0.18000001 0.4869456208394692
0.37000001 0.20000001 0.45218870220650276
0.37000001 0.22000001 0.41505322641144743
0.37000001 0.24000000999999999 0.3750550683625422
0.37000001 0.26000001 0.3316624564221915
0.37000001 0.28000001 0.2847286813167877
0.37000001 0.30000001 0.23704480212834786
0.37000001 0.32000001 0.20409309007186444
0.37000001 0.34000001 0.3175433421767408
0.37000001 0.36000001 0.3744095243472792
0.37000001 0.38000001 0.41372278093472514
0.37000001 0.40000001 0.4432629539463512
0.37000001 0.42000001 0.4654091554552699
0.37000001 0.44000001 0.4804658362517766
0.37000001 0.46000001 0.4862397977045037
0.37000001 0.48000001 0.45920339391897347
0.37000001 0.50000001 0.4820706401437131
0.37000001 0.5200000100000001 0.5137381152891853
0.37000001 0.5400000100000001 0.5445769231700405
0.37000001 0.5600000100000001 0.5746557340123963
0.37000001 0.58000001 0.6040359428897606
0.37000001 0.60000001 0.6327719647592591
0.37000001 0.62000001 0.660911920708408
0.38000001 1e-08 0.7317413671038698
0.38000001 0.020000010000000002 0.7079565477645694
0.38000001 0.04000001 0.6834471452117822
0.38000001 0.06000001 0.6581429188011276
0.38000001 0.08000001 0.6319617039440474
0.38000001 0.10000001 0.6048065374549056
0.38000001 0.12000000999999999 0.5765619457489363
0.38000001 0.14000001 0.5470891905445834
0.38000001 0.16000001 0.5162203656216718
0.38000001 0.18000001 0.48375173240567276
0.38000001 0.20000001 0.4494385129315136
0.38000001 0.22000001 0.41299981095752675
0.38000001 0.24000000999999999 0.3741657186328026
0.38000001 0.26000001 0.3328885926802711
0.38000001 0.28000001 0.290195719188311
0.38000001 0.30000001 0.2512143311078812
0.38000001 0.32000001 0.229798498697318
0.38000001 0.34000001 0.2694933803312857
0.38000001 0.36000001 0.34514586756626203
0.38000001 0.38000001 0.386409165973534
0.38000001 0.40000001 0.4142813300181395
0.38000001 0.42000001 0.43130517346420955
0.38000001 0.44000001 0.43161957990545485
0.38000001 0.46000001 0.4292784918443115
0.38000001 0.48000001 0.46185960473015886
0.38000001 0.50000001 0.4936375724488401
0.38000001 0.5200000100000001 0.5246441422380981
0.38000001 0.5400000100000001 0.5549228069937318
0.38000001 0.5600000100000001 0.5845198962390116
0.38000001 0.58000001 0.6134806140327085
0.38000001 0.60000001 0.6418473740606927
0.39000001 1e-08 0.72791417130459
0.39000001 0.020000010000000002 0.7041681609846622
0.39000001 0.04000001 0.679711245971331
0.39000001 0.06000001 0.6544771661773173
0.39000001 0.08000001 0.6283892464842143
0.39000001 0.10000001 0.601358274664975
0.39000001 0.12000000999999999 0.5732800266719261
0.39000001 0.14000001 0.5440326287281216
0.39000001 0.16000001 0.5134744443772172
0.39000001 0.18000001 0.48144456214456893
0.39000001 0.20000001 0.4477718961010446
0.39000001 0.22000001 0.41231054437159587
0.39000001 0.24000000999999999 0.37505507368456853
0.39000001 0.26000001 0.33650299452226945
0.39000001 0.28000001 0.29874201070774525
0.39000001 0.30000001 0.2678881750979107
0.39000001 0.32000001 0.25434439968682354
0.39000001 0.34000001 0.26219626840220855
0.39000001 0.36000001 0.28450782005604525
0.39000001 0.38000001 0.31366475339202565
0.39000001 0.40000001 0.34551355884968293
0.39000001 0.42000001 0.37815874203843874
0.39000001 0.44000001 0.4107582355441069
0.39000001 0.46000001 0.4429395733870359
0.39000001 0.48000001 0.47454451972475475
0.39000001 0.50000001 0.5055157387380624
0.39000001 0.5200000100000001 0.5358444215903808
0.39000001 0.5400000100000001 0.5655450660559358
0.39000001 0.5600000100000001 0.5946429152280359
0.39000001 0.58000001 0.623167556880221
0.39000001 0.60000001 0.6511496330236378
0.40000001 1e-08 0.7243848776772583
0.40000001 0.020000010000000002 0.7007059008084116
0.40000001 0.04000001 0.6763344351415883
0.40000001 0.06000001 0.6512093952974325
0.40000001 0.08000001 0.6252612076333138
0.40000001 0.10000001 0.5984106335479347
0.40000001 0.12000000999999999 0.5705678366614305
0.40000001 0.14000001 0.5416323551361595
0.40000001 0.16000001 0.5114955939992423
0.40000001 0.18000001 0.4800498077198429
0.40000001 0.20000001 0.4472135787294491
0.40000001 0.22000001 0.4129998150859036
0.40000001 0.24000000999999999 0.37769523660839316
0.40000001 0.26000001 0.34232543324406856
0.40000001 0.28000001 0.3097172239580515
0.40000001 0.30000001 0.285833309763075
0.40000001 0.32000001 0.2777419816961813
0.40000001 0.34000001 0.2865912786963529
0.40000001 0.36000001 0.3071728801905941
0.40000001 0.38000001 0.33401146417722494
0.40000001 0.40000001 0.36375099465962707
0.40000001 0.42000001 0.39464540863067643
0.40000001 0.44000001 0.4258195403385372
0.40000001 0.46000001 0.45683610702799204
0.40000001 0.48000001 0.4874784581342617
0.40000001 0.50000001 0.5176435888713258
0.40000001 0.5200000100000001 0.5472883648775482
0.40000001 0.5400000100000001 0.5764016594905732
0.40000001 0.5600000100000001 0.6049894783097917
0.40000001 0.58000001 0.6330668122248895
0.41000001 1e-08 0.7211625770231306
0.41000001 0.020000010000000002 0.697579769653473
0.41000001 0.04000001 0.6733277354777047
0.41000001 0.06000001 0.6483517625560337
0.41000001 0.08000001 0.6225909844697511
0.41000001 0.10000001 0.5959783278369764
0.41000001 0.12000000999999999 0.56844139497811
0.41000001 0.14000001 0.5399054671950069
0.41000001 0.16000001 0.5103012354882142
0.41000001 0.18000001 0.4795831366926921
0.41000001 0.20000001 0.4477718994467753
0.41000001 0.22000001 0.41505323458227794
0.41000001 0.24000000999999999 0.3820052839236358
0.41000001 0.26000001 0.3500909843418492
0.41000001 0.28000001 0.32247795778060145
0.41000001 0.30000001 0.3043177155733458
0.41000001 0.32000001 0.3001037651577565
0.41000001 0.34000001 0.30963154956119804
0.41000001 0.36000001 0.3289230702712806
0.41000001 0.38000001 0.3538958076810599
0.41000001 0.40000001 0.38182425350547966
0.41000001 0.42000001 0.41114199230266385
0.41000001 0.44000001 0.4409877559241791
0.41000001 0.46000001 0.4708915946776712
0.41000001 0.48000001 0.5005975094664408
0.41000001 0.50000001 0.5299677804141706
0.41000001 0.5200000100000001 0.5589312503137933
0.41000001 0.5400000100000001 0.587454838219078
0.41000001 0.5600000100000001 0.6155274792524262
0.41000001 0.58000001 0.6431508622173608
0.42000001 1e-08 0.7182557068613974
0.42000001 0.020000010000000002 0.694798938272921
0.42000001 0.04000001 0.6707011002198114
0.42000001 0.06000001 0.6459150329322793
0.42000001 0.08000001 0.620390139196412
0.42000001 0.10000001 0.5940736119667754
0.42000001 0.12000000999999999 0.5669133576284429
0.42000001 0.14000001 0.5388643424649893
0.42000001 0.16000001 0.5099019366505694
0.42000001 0.18000001 0.4800498105172408
0.42000001 0.20000001 0.4494385195730852
0.42000001 0.22000001 0.41842845825267866
0.42000001 0.24000000999999999 0.38785930214558106
0.42000001 0.26000001 0.35949128344808906
0.42000001 0.28000001 0.33647789833925845
0.42000001 0.30000001 0.32293000787327236
0.42000001 0.32000001 0.32155108498383655
0.42000001 0.34000001 0.33155824295874314
0.42000001 0.36000001 0.34985357839805564
0.42000001 0.38000001 0.3733023290152988
0.42000001 0.40000001 0.39967214787156025
0.42000001 0.42000001 0.4275762220566474
0.42000001 0.44000001 0.4561935689750513
0.42000001 0.46000001 0.48504424463342566
0.42000001 0.48000001 0.5138481499196506
0.42000001 0.50000001 0.5424424265669495
0.42000001 0.5200000100000001 0.5707338068641975
0.42000001 0.5400000100000001 0.5986709119256985
0.42000001 0.5600000100000001 0.6262278872777104
0.43000001 1e-08 0.7156719828528022
0.43000001 0.020000010000000002 0.6923716650868141
0.43000001 0.04000001 0.6684633186229878
0.43000001 0.06000001 0.6439084701707736
0.43000001 0.08000001 0.6186682728745803
0.43000001 0.10000001 0.592706138071977
0.43000001 0.12000000999999999 0.565992858515449
0.43000001 0.14000001 0.5385164667863012
0.43000001 0.16000001 0.5103012378822415
0.43000001 0.18000001 0.48144456770785354
0.43000001 0.20000001 0.4521887120458927
0.43000001 0.22000001 0.4230576877005432
0.43000001 0.24000000999999999 0.39509864973056763
0.43000001 0.26000001 0.3702134840499045
0.43000001 0.28000001 0.35129402886890604
0.43000001 0.30000001 0.3414444648401226
0.43000001 0.32000001 0.3421923414348802
0.43000001 0.34000001 0.3525471839339688
0.43000001 0.36000001 0.3700507272611107
0.43000001 0.38000001 0.39223685400995895
0.43000001 0.40000001 0.41725933876721394
0.43000001 0.42000001 0.44389766301407557
0.43000001 0.44000001 0.47138429112948455
0.43000001 0.46000001 0.49924452597631647
0.43000001 0.48000001 0.5271858578161789
0.43000001 0.50000001 0.5550282967580477
0.43000001 0.5200000100000001 0.5826617437741065
0.43000001 0.5400000100000001 0.6100199676013695
0.43000001 0.5600000100000001 0.6370645765929158
0.44000001 1e-08 0.7134183385107544
0.44000001 0.020000010000000002 0.6903052274021196
0.44000001 0.04000001 0.6666219384232666
0.44000001 0.06000001 0.6423397508627936
0.44000001 0.08000001 0.6174329324388345
0.44000001 0.10000001 0.5918828585054318
0.44000001 0.12000000999999999 0.5656854116909869
0.44000001 0.14000001 0.5388643445509956
0.44000001 0.16000001 0.5114955987660812
0.44000001 0.18000001 0.4837517406725347
0.44000001 0.20000001 0.4559822710436847
0.44000001 0.22000001 0.4288518504223708
0.44000001 0.24000000999999999 0.40354638419495686
0.44000001 0.26000001 0.3819684567577201
0.44000001 0.28000001 0.36661628544236213
0.44000001 0.30000001 0.359739880394713
0.44000001 0.32000001 0.3621196784742255
0.44000001 0.34000001 0.37273119308887687
0.44000001 0.36000001 0.38958995187102113
0.44000001 0.38000001 0.41071601125088436
0.44000001 0.40000001 0.43456737401216333
0.44000001 0.42000001 0.46007179841361867
0.44000001 0.44000001 0.4865202440837767
0.44000001 0.46000001 0.5134530030485063
0.44000001 0.48000001 0.5405738121354302
0.44000001 0.50000001 0.5676920249374867
0.44000001 0.5200000100000001 0.5946852617198712
0.44000001 0.5400000100000001 0.6214755631838653
0.45000001 1e-08 0.711500873825445
0.45000001 0.020000010000000002 0.6886058649248038
0.45000001 0.04000001 0.6651832050459473
0.45000001 0.06000001 0.6412149009378959
0.45000001 0.08000001 0.6166895470127531
0.45000001 0.10000001 0.5916079656326485
0.45000001 0.12000000999999999 0.5659928603592136
0.45000001 0.14000001 0.5399054713520076
0.45000001 0.16000001 0.5134744514747611
0.45000001 0.18000001 0.4869456317183748
0.45000001 0.20000001 0.46076512395833163
0.45000001 0.22000001 0.43570617732208566
0.45000001 0.24000000999999999 0.4130212501532611
0.45000001 0.26000001 0.3945059399907982
0.45000001 0.28000001 0.38222447593115005
0.45000001 0.30000001 0.3777538285351028
0.45000001 0.32000001 0.38141044081161174
0.45000001 0.34000001 0.3922135248024743
0.45000001 0.36000001 0.4085362947578669
0.45000001 0.38000001 0.4287614476630024
0.45000001 0.40000001 0.45158876398978387
0.45000001 0.42000001 0.4760756547953501
0.45000001 0.44000001 0.5015718567551213
0.45000001 0.46000001 0.527638479260876
0.45000001 0.48000001 0.5539817154156854
0.45000001 0.50000001 0.5804053598700778
0.45000001 0.5200000100000001 0.606778570607653
0.45000001 0.5400000100000001 0.6330144137536976
0.46000001 1e-08 0.709924812933632
0.46000001 0.020000010000000002 0.6872787352318049
0.46000001 0.04000001 0.6641520163151459
0.46000001 0.06000001 0.6405382517173621
0.46000001 0.08000001 0.616441388130292
0.46000001 0.10000001 0.5918828601540927
0.46000001 0.12000000999999999 0.5669133613049193
0.46000001 0.14000001 0.541632361334296
0.46000001 0.16000001 0.5162203749876647
0.46000001 0.18000001 0.4909912065617867
0.46000001 0.20000001 0.4664716630875915
0.46000001 0.22000001 0.4435065380456677
0.46000001 0.24000000999999999 0.4233490495956346
0.46000001 0.26000001 0.407619012984347
0.46000001 0.28000001 0.3979650183276766
0.46000001 0.30000001 0.3954571825199646
0.46000001 0.32000001 0.4001295804082498
0.46000001 0.34000001 0.41107636545479925
0.46000001 0.36000001 0.4269456616734526
0.46000001 0.38000001 0.44639664476147606
0.46000001 0.40000001 0.4683230717206466
0.46000001 0.42000001 0.49189459967865906
0.46000001 0.44000001 0.5165173725399966
0.46000001 0.46000001 0.5417764404097192
0.46000001 0.48000001 0.5673847567977239
0.46000001 0.50000001 0.593144476567538
0.46000001 0.5200000100000001 0.6189194302719948
0.47000001 1e-08 0.7086944705093161
0.47000001 0.020000010000000002 0.6863278802573234
0.47000001 0.04000001 0.6635318906908421
0.47000001 0.06000001 0.6403124120302536
0.47000001 0.08000001 0.6166895485011636
0.47000001 0.10000001 0.5927061413609002
0.47000001 0.12000000999999999 0.5684414004652911
0.47000001 0.14000001 0.5440326369230708
0.47000001 0.16000001 0.5197094246645432
0.47000001 0.18000001 0.4958451532065563
0.47000001 0.20000001 0.4730276704608493
0.47000001 0.22000001 0.45213569441358054
0.47000001 0.24000000999999999 0.4343703277031637
0.47000001 0.26000001 0.4211418848835532
0.47000001 0.28000001 0.41373194705965777
0.47000001 0.30000001 0.4128397967316643
0.47000001 0.32000001 0.41833194143196323
0.47000001 0.34000001 0.4293864344786205
0.47000001 0.36000001 0.44486618558587904
0.47000001 0.38000001 0.4636451886120457
0.47000001 0.40000001 0.48477432999571174
0.47000001 0.42000001 0.5075200090241518
0.47000001 0.44000001 0.5313410573306205
0.47000001 0.46000001 0.5558477684952363
0.47000001 0.48000001 0.580762715306835
0.47000001 0.50000001 0.6058893574813792
0.47000001 0.5200000100000001 0.6310887237197533
0.48000001 1e-08 0.7078132261861657
0.48000001 0.020000010000000002 0.6857562024465604
0.48000001 0.04000001 0.6633249467644053
0.48000001 0.06000001 0.6405382530719682
0.48000001 0.08000001 0.6174329354091038
0.48000001 0.10000001 0.5940736168792222
0.48000001 0.12000000999999999 0.5705678439265687
0.48000001 0.14000001 0.5470892006782211
0.48000001 0.16000001 0.5239116535418394
0.48000001 0.18000001 0.5014573010694576
0.48000001 0.20000001 0.48035356480590347
0.48000001 0.22000001 0.46147871345912783
0.48000001 0.24000000999999999 0.44594443379497056
0.48000001 0.26000001 0.43494450000917545
0.48000001 0.28000001 0.429452753721784
0.48000001 0.30000001 0.4299023367793301
0.48000001 0.32000001 0.43606417381921136
0.48000001 0.34000001 0.44719880668326084
0.48000001 0.36000001 0.46233947273689496
0.48000001 0.38000001 0.4805298587082632
0.48000001 0.40000001 0.5009493324138304
0.48000001 0.42000001 0.5229475714439054
0.48000001 0.44000001 0.5460318078830718
0.48000001 0.46000001 0.5698376898190176
0.48000001 0.48000001 0.5940991946328501
0.48000001 0.50000001 0.6186232451578929
0.49000001 1e-08 0.7072835060992083
0.49000001 0.020000010000000002 0.6855654491002307
0.49000001 0.04000001 0.6635318919321557
0.49000001 0.06000001 0.6412149036418838
0.49000001 0.08000001 0.6186682773136423
0.49000001 0.10000001 0.5959783343479997
0.49000001 0.12000000999999999 0.5732800356719117
0.49000001 0.14000001 0.5507805126289251
0.49000001 0.16000001 0.5287918426641272
0.49000001 0.18000001 0.5077723237816348
0.49000001 0.20000001 0.4883676288316234
0.49000001 0.22000001 0.4714270736473475
0.49000001 0.24000000999999999 0.45795070799184945
0.49000001 0.26000001 0.4489262579921884
0.49000001 0.28000001 0.4450782803798835
0.49000001 0.30000001 0.44665154228491566
0.49000001 0.32000001 0.4533662694140051
0.49000001 0.34000001 0.46455959921053974
0.49000001 0.36000001 0.4794016695020392
0.49000001 0.38000001 0.4970721801008681
0.49000001 0.40000001 0.5168565015594965
0.49000001 0.42000001 0.5381760554368421
0.49000001 0.44000001 0.5605820750467188
0.49000001 0.46000001 0.5837349205962125
0.49000001 0.48000001 0.6073809763372564
0.49000001 0.50000001 0.6313321637782426
0.50000001 1e-08 0.7071067705799466
0.50000001 0.020000010000000002 0.6857562035907926
0.50000001 0.04000001 0.6641520187935305
0.50000001 0.06000001 0.6423397549057412
0.50000001 0.08000001 0.6203901450847765
0.50000001 0.10000001 0.5984106416246151
0.50000001 0.12000000999999999 0.5765619564308794
0.50000001 0.14000001 0.555080989802822
0.50000001 0.16000001 0.5343104250574918
0.50000001 0.18000001 0.5147315904328135
0.50000001 0.20000001 0.49698890226166825
0.50000001 0.22000001 0.48188133999391186
0.50000001 0.24000000999999999 0.47028774927526
0.50000001 0.26000001 0.46301006760056423
0.50000001 0.28000001 0.4605756485808825
0.50000001 0.30000001 0.4630974420493565
0.50000001 0.32000001 0.4702727781605461
0.50000001 0.34000001 0.48150790919228076
0.50000001 0.36000001 0.4960843506367151
0.50000001 0.38000001 0.5132922370804799
0.50000001 0.40000001 0.5325051400338234
0.50000001 0.42000001 0.5532064124325093
0.50000001 0.44000001 0.5749870321109773
0.50000001 0.46000001 0.59753097613383
0.50000001 0.48000001 0.6205974768986802
0.5100000100000001 1e-08 0.7072835071593807
0.5100000100000001 0.020000010000000002 0.6863278825422888
0.5100000100000001 0.04000001 0.6651832087529385
0.5100000100000001 0.06000001 0.6439084755371295
0.5100000100000001 0.08000001 0.6225909917816573
0.5100000100000001 0.10000001 0.6013582842667788
0.5100000100000001 0.12000000999999999 0.5803944558624179
0.5100000100000001 0.14000001 0.5599615298919861
0.5100000100000001 0.16000001 0.540424553882793
0.5100000100000001 0.18000001 0.522275005547565
0.5100000100000001 0.20000001 0.5061395254550929
0.5100000100000001 0.22000001 0.4927525475117202
0.5100000100000001 0.24000000999999999 0.4828716127422269
0.5100000100000001 0.26000001 0.477137237254907
0.5100000100000001 0.28000001 0.4759233490877501
0.5100000100000001 0.30000001 0.4792517012802633
0.5100000100000001 0.32000001 0.4868137691470055
0.5100000100000001 0.34000001 0.49807724240104506
0.5100000100000001 0.36000001 0.5124152501305416
0.5100000100000001 0.38000001 0.5292086328413377
0.5100000100000001 0.40000001 0.5479049367148929
0.5100000100000001 0.42000001 0.5680411233617029
0.5100000100000001 0.44000001 0.5892439328226666
0.5100000100000001 0.46000001 0.6112196138408905
0.5100000100000001 0.48000001 0.6337402941402969
0.5200000100000001 1e-08 0.7078132283035871
0.5200000100000001 0.020000010000000002 0.6872787386505209
0.5200000100000001 0.04000001 0.6666219433462276
0.5200000100000001 0.06000001 0.6459150396014626
0.5200000100000001 0.08000001 0.6252612163369633
0.5200000100000001 0.10000001 0.6048065485341814
0.5200000100000001 0.12000000999999999 0.5847555635962307
0.5200000100000001 0.14000001 0.5653901428972402
0.5200000100000001 0.16000001 0.5470892412229345
0.5200000100000001 0.18000001 0.5303426915021359
0.5200000100000001 0.20000001 0.5157464420069058
0.5200000100000001 0.22000001 0.5039625711144593
0.5200000100000001 0.24000000999999999 0.49563355534321296
0.5200000100000001 0.26000001 0.49126331174839066
0.5200000100000001 0.28000001 0.4911078339029717
0.5200000100000001 0.30000001 0.49512663715611777
0.5200000100000001 0.32000001 0.5030155927456852
0.5200000100000001 0.34000001 0.5142965872854156
0.5200000100000001 0.36000001 0.5284188602941382
0.5200000100000001 0.38000001 0.5448385284155457
0.5200000100000001 0.40000001 0.5630656439658124
0.5200000100000001 0.42000001 0.5826837221018093
0.5200000100000001 0.44000001 0.6033516156932964
0.5200000100000001 0.46000001 0.6247963848627379
0.5300000100000001 1e-08 0.708694473678152
0.5300000100000001 0.020000010000000002 0.6886058694668463
0.5300000100000001 0.04000001 0.6684633247451854
0.5300000100000001 0.06000001 0.6483517705025952
0.5300000100000001 0.08000001 0.628389256542096
0.5300000100000001 0.10000001 0.6087384550815323
0.5300000100000001 0.12000000999999999 0.589620875262386
0.5300000100000001 0.14000001 0.571332658552985
0.5300000100000001 0.16000001 0.5542584859163381
0.5300000100000001 0.18000001 0.5388764075693818
0.5300000100000001 0.20000001 0.5257424756533419
0.5300000100000001 0.22000001 0.5154437909511331
0.5300000100000001 0.24000000999999999 0.5085177220009393
0.5300000100000001 0.26000001 0.5053547825404492
0.5300000100000001 0.28000001 0.5061211432361093
0.5300000100000001 0.30000001 0.5107346351813958
0.5300000100000001 0.32000001 0.5189014887440091
0.5300000100000001 0.34000001 0.5301912363966257
0.5300000100000001 0.36000001 0.5441169230854719
0.5300000100000001 0.38000001 0.5601977222509381
0.5300000100000001 0.40000001 0.5779968697819854
0.5300000100000001 0.42000001 0.5971384477052692
0.5300000100000001 0.44000001 0.6173101209881913
0.5300000100000001 0.46000001 0.638258273416755
0.5400000100000001 1e-08 0.7099248171451644
0.5400000100000001 0.020000010000000002 0.6903052330536749
0.5400000100000001 0.04000001 0.6707011075205302
0.5400000100000001 0.06000001 0.6512094044912823
0.5400000100000001 0.08000001 0.6319617153133696
0.5400000100000001 0.10000001 0.6131350036371168
0.5400000100000001 0.12000000999999999 0.5949640000469572
0.5400000100000001 0.14000001 0.577753467376459
0.5400000100000001 0.16000001 0.5618863165808746
0.5400000100000001 0.18000001 0.5478206506966758
0.5400000100000001 0.20000001 0.5360668669361075
0.5400000100000001 0.22000001 0.5271383270178067
0.5400000100000001 0.24000000999999999 0.5214789878302589
0.5400000100000001 0.26000001 0.5193865341757632
0.5400000100000001 0.28000001 0.5209592444996242
0.5400000100000001 0.30000001 0.5260878089421556
0.5400000100000001 0.32000001 0.5344920751434342
0.5400000100000001 0.34000001 0.5457834242866475
0.5400000100000001 0.36000001 0.5595288342169894
0.5400000100000001 0.38000001 0.5753007481287511
0.5400000100000001 0.40000001 0.5927079474140684
0.5400000100000001 0.42000001 0.6114099906737639
0.5400000100000001 0.44000001 0.6311203945105092
0.5500000100000001 1e-08 0.7115008790681231
0.5500000100000001 0.020000010000000002 0.6923716718307663
0.5500000100000001 0.04000001 0.6733277439324034
0.5500000100000001 0.06000001 0.6544771765840122
0.5500000100000001 0.08000001 0.6359635216625656
0.5500000100000001 0.10000001 0.6179754634300442
0.5500000100000001 0.12000000999999999 0.6007570487684631
0.5500000100000001 0.14000001 0.5846162509254127
0.5500000100000001 0.16000001 0.5699276946744741
0.5500000100000001 0.18000001 0.5571234300660753
0.5500000100000001 0.20000001 0.5466653870844006
0.5500000100000001 0.22000001 0.5389970545855741
0.5500000100000001 0.24000000999999999 0.5344810541529439
0.5500000100000001 0.26000001 0.5333398815849549
0.5500000100000001 0.28000001 0.5356208626747497
0.5500000100000001 0.30000001 0.5411978090146593
0.5500000100000001 0.32000001 0.5498057440853413
0.5500000100000001 0.34000001 0.5610928296985975
0.5500000100000001 0.36000001 0.5746719769161326
0.5500000100000001 0.38000001 0.5901609786877594
0.5500000100000001 0.40000001 0.6072078572485554
0.5500000100000001 0.42000001 0.6255033081254121
0.5500000100000001 0.44000001 0.6447840583008929
0.5600000100000001 1e-08 0.7134183447702543
0.5600000100000001 0.020000010000000002 0.6947989460889702
0.5600000100000001 0.04000001 0.67633444472211
0.5600000100000001 0.06000001 0.6581429303822378
0.5600000100000001 0.08000001 0.6403781246352822
0.5600000100000001 0.10000001 0.623237699132362
0.5600000100000001 0.12000000999999999 0.6069711373777881
0.5600000100000001 0.14000001 0.5918846615679545
0.5600000100000001 0.16000001 0.5783392456854758
0.5600000100000001 0.18000001 0.566736742161067
0.5600000100000001 0.20000001 0.5574901496072925
0.5600000100000001 0.22000001 0.550978547719744
0.5600000100000001 0.24000000999999999 0.5474948252109181
0.5600000100000001 0.26000001 0.5472010688297823
0.5600000100000001 0.28000001 0.5501066516429989
0.5600000100000001 0.30000001 0.5560757236986269
0.5600000100000001 0.32000001 0.5648589850409034
0.5600000100000001 0.34000001 0.5761369758112115
0.5600000100000001 0.36000001 0.5895619989298445
0.5600000100000001 0.38000001 0.6047907274645911
0.5600000100000001 0.40000001 0.621505183871975
0.5600000100000001 0.42000001 0.6394234895827787
0.5700000100000001 1e-08 0.7156719901121189
0.5700000100000001 0.020000010000000002 0.6975797785182835
0.5700000100000001 0.04000001 0.6797112566461607
0.5700000100000001 0.06000001 0.6621932514711284
0.5700000100000001 0.08000001 0.6451877153351698
0.5700000100000001 0.10000001 0.6288985185354333
0.5700000100000001 0.12000000999999999 0.6135768804928008
0.5700000100000001 0.14000001 0.5995229215352029
0.5700000100000001 0.16000001 0.5870798087441988
0.5700000100000001 0.18000001 0.5766167932889141
0.5700000100000001 0.20000001 0.5684992259329468
0.5700000100000001 0.22000001 0.5630480441178156
0.5700000100000001 0.24000000999999999 0.5604970544319512
0.5700000100000001 0.26000001 0.5609601226379382
0.5700000100000001 0.28000001 0.5644186037224673
0.5700000100000001 0.30000001 0.5707320362347552
0.5700000100000001 0.32000001 0.5796666506268848
0.5700000100000001 0.34000001 0.5909315527993799
0.5700000100000001 0.36000001 0.6042130436226507
0.5700000100000001 0.38000001 0.6192013456924885
0.5700000100000001 0.40000001 0.6356080967007238
0.5700000100000001 0.42000001 0.6531756600580423
0.58000001 1e-08 0.7182557151009579
0.58000001 0.020000010000000002 0.700705910695801
0.58000001 0.04000001 0.6834471569463553
0.58000001 0.06000001 0.6666136221350901
0.58000001 0.08000001 0.6503734695676522
0.58000001 0.10000001 0.6349340265560028
0.58000001 0.12000000999999999 0.6205448525403718
0.58000001 0.14000001 0.607496322536333
0.58000001 0.16000001 0.5961108125785988
0.58000001 0.18000001 0.5867240241732633
0.58000001 0.20000001 0.5796561499710666
0.58000001 0.22000001 0.5751764841469822
0.58000001 0.24000000999999999 0.5734692315274138
0.58000001 0.26000001 0.574609976447208
0.58000001 0.28000001 0.578559626837036
0.58000001 0.30000001 0.5851766164837475
0.58000001 0.32000001 0.5942421768248819
0.58000001 0.34000001 0.6054906804277439
0.58000001 0.36000001 0.6186379438027306
0.58000001 0.38000001 0.633403312061668
0.58000001 0.40000001 0.6495243462396247
0.59000001 1e-08 0.721162586220933
0.59000001 0.020000010000000002 0.7041681718658303
0.59000001 0.04000001 0.6875301637560618
0.59000001 0.06000001 0.6713885933687629
0.59000001 0.08000001 0.6559158019806399
0.59000001 0.10000001 0.641319970476763
0.59000001 0.12000000999999999 0.627845999210251
0.59000001 0.14000001 0.6157716184163821
0.59000001 0.16000001 0.6053964974609116
0.59000001 0.18000001 0.59702298998233
0.59000001 0.20000001 0.5909293742364552
0.59000001 0.22000001 0.5873396493241797
0.59000001 0.24000000999999999 0.5863966759010291
0.59000001 0.26000001 0.5881457999119175
0.59000001 0.28000001 0.5925332405267673
0.59000001 0.30000001 0.5994187332324973
0.59000001 0.32000001 0.608597766690748
0.59000001 0.34000001 0.6198271238049308
0.59000001 0.36000001 0.6328483851493424
0.59000001 0.38000001 0.6474063147852476
0.59000001 0.40000001 0.6632612705325932
0.60000001 1e-08 0.7243848878090404
0.60000001 0.020000010000000002 0.7079565596083485
0.60000001 0.04000001 0.6919474602817703
0.60000001 0.06000001 0.6765019688331684
0.60000001 0.08000001 0.6617946219972339
0.60000001 0.10000001 0.6480320632207676
0.60000001 0.12000000999999999 0.6354519880069193
0.60000001 0.14000001 0.6243173126644103
0.60000001 0.16000001 0.6149040088868262
0.60000001 0.18000001 0.6074821427196241
0.60000001 0.20000001 0.6022917206088416
0.60000001 0.22000001 0.599517407900277
0.60000001 0.24000000999999999 0.5992678022463424
0.60000001 0.26000001 0.6015644843295807
0.60000001 0.28000001 0.6063433568124263
0.60000001 0.30000001 0.6134670783947864
0.60000001 0.32000001 0.6227445446139547
0.60000001 0.34000001 0.6339524721557173
0.60000001 0.36000001 0.6468550447254702
0.60000001 0.38000001 0.6612193259633884
0.61000001 1e-08 0.7279141823440233
0.61000001 0.020000010000000002 0.7120603312346192
0.61000001 0.04000001 0.6966855296256068
0.61000001 0.06000001 0.6819369946507737
0.61000001 0.08000001 0.6679895822655656
0.61000001 0.10000001 0.6550462743929722
0.61000001 0.12000000999999999 0.6433354926612
0.61000001 0.14000001 0.6331038493123665
0.61000001 0.16000001 0.6246033903517642
0.61000001 0.18000001 0.6180735542414159
0.61000001 0.20000001 0.6137198532127107
0.61000001 0.22000001 0.6116930648615658
0.61000001 0.24000000999999999 0.612073527489939
0.61000001 0.26000001 0.614864246516592
0.61000001 0.28000001 0.6199941220541986
0.61000001 0.30000001 0.6273297975885437
0.61000001 0.32000001 0.6366926866516579
0.61000001 0.34000001 0.6478772881036656
0.61000001 0.36000001 0.6606677089662859
0.61000001 0.38000001 0.6748506685914073
0.62000001 1e-08 0.7317413790227763
0.62000001 0.020000010000000002 0.7164681040654065
0.62000001 0.04000001 0.7017302964383356
0.62000001 0.06000001 0.6876765487832531
0.62000001 0.08000001 0.6744803115838455
0.62000001 0.10000001 0.6623390822122815
0.62000001 0.12000000999999999 0.651470411301564
0.62000001 0.14000001 0.6421037198562706
0.62000001 0.16000001 0.6344675011626006
0.62000001 0.18000001 0.6287726092591382
0.62000001 0.20000001 0.6251937893214239
0.62000001 0.22000001 0.6238528081703112
0.62000001 0.24000000999999999 0.6248067925455014
0.62000001 0.26000001 0.6280443228753109
0.62000001 0.28000001 0.6334898029229639
0.62000001 0.30000001 0.6410145236162623
0.62000001 0.32000001 0.6504515312924846
0.62000001 0.34000001 0.6616112332234908
0.62000001 0.36000001 0.6742953746735004
0.63000001 1e-08 0.7358568095286508
0.63000001 0.020000010000000002 0.7211679622137663
0.63000001 0.04000001 0.7070672712656724
0.63000001 0.06000001 0.6937033241308701
0.63000001 0.08000001 0.681246626009406
0.63000001 0.10000001 0.6698876828016711
0.63000001 0.12000000999999999 0.6598320222067042
0.63000001 0.14000001 0.6512915006544506
0.63000001 0.16000001 0.6444718820487254
0.63000001 0.18000001 0.6395576896501854
0.63000001 0.20000001 0.6366964560720497
0.63000001 0.22000001 0.6359852406524197
0.63000001 0.24000000999999999 0.6374621767203623
0.63000001 0.26000001 0.6411047323503025
0.63000001 0.28000001 0.6468347044486716
0.63000001 0.30000001 0.6545284106848855
0.63000001 0.32000001 0.6640296741075121
0.63000001 0.34000001 0.6751631743362554
0.63000001 0.36000001 0.6877463358669876
0.6400000100000001 1e-08 0.7402503094987374
0.6400000100000001 0.020000010000000002 0.7261475671575982
0.6400000100000001 0.04000001 0.7126816934711543
0.6400000100000001 0.06000001 0.7000000003080462
0.6400000100000001 0.08000001 0.6882687138362885
0.6400000100000001 0.10000001 0.6776701562442243
0.6400000100000001 0.12000000999999999 0.6683970835828978
0.6400000100000001 0.14000001 0.660643835370641
0.6400000100000001 0.16000001 0.6545945874194731
0.6400000100000001 0.18000001 0.6504098647220311
0.6400000100000001 0.20000001 0.6482132953853875
0.6400000100000001 0.22000001 0.6480809863663795
0.6400000100000001 0.24000000999999999 0.6500355866139897
0.6400000100000001 0.26000001 0.6540460921924195
0.6400000100000001 0.28000001 0.6600331115026851
0.6400000100000001 0.30000001 0.6678781680444471
0.6400000100000001 0.32000001 0.6774350490524781
0.6400000100000001 0.34000001 0.6885412740549051
0.6500000100000001 1e-08 0.7449113039086942
0.6500000100000001 0.020000010000000002 0.7313942692637571
0.6500000100000001 0.04000001 0.718558668940264
0.6500000100000001 0.06000001 0.7065494001318702
0.6500000100000001 0.08000001 0.6955272920762008
0.6500000100000001 0.10000001 0.6856655911483046
0.6500000100000001 0.12000000999999999 0.6771438852502011
0.6500000100000001 0.14000001 0.6701393760072847
0.6500000100000001 0.16000001 0.6648159991354554
0.6500000100000001 0.18000001 0.6613125968420509
0.6500000100000001 0.20000001 0.6597319161100916
0.6500000100000001 0.22000001 0.6601323607372298
0.6500000100000001 0.24000000999999999 0.6625240048003095
0.6500000100000001 0.26000001 0.6668694743599249
0.6500000100000001 0.28000001 0.67308924746441
0.6500000100000001 0.30000001 0.6810700922684082
0.6500000100000001 0.32000001 0.6906749986456978
0.6500000100000001 0.34000001 0.7017530683551166
0.6600000100000001 1e-08 0.749828894433319
0.6600000100000001 0.020000010000000002 0.7368952175040754
0.6600000100000001 0.04000001 0.7246832993185568
0.6600000100000001 0.06000001 0.713334628056097
0.6600000100000001 0.08000001 0.7030037338195416
0.6600000100000001 0.10000001 0.6938541711311038
0.6600000100000001 0.12000000999999999 0.686052260606574
0.6600000100000001 0.14000001 0.6797586944109025
0.6600000100000001 0.16000001 0.6751186330187127
0.6600000100000001 0.18000001 0.6722514679359017
0.6600000100000001 0.20000001 0.6712417904550011
0.6600000100000001 0.22000001 0.6721330946984276
0.6600000100000001 0.24000000999999999 0.6749252864699282
0.6600000100000001 0.26000001 0.6795762933150591
0.6600000100000001 0.28000001 0.686007245524311
0.6600000100000001 0.30000001 0.6941100977487683
0.6600000100000001 0.32000001 0.703756334823453
0.6700000100000001 1e-08 0.754991946811517
0.6700000100000001 0.020000010000000002 0.7426374648522058
0.6700000100000001 0.04000001 0.7310408002258818
0.6700000100000001 0.06000001 0.7203391889617818
0.6700000100000001 0.08000001 0.7106801672782449
0.6700000100000001 0.10000001 0.7022172276608726
0.6700000100000001 0.12000000999999999 0.6951035670275664
0.6700000100000001 0.14000001 0.6894841742031252
0.6700000100000001 0.16000001 0.6854869462121569
0.6700000100000001 0.18000001 0.6832139295570246
0.6700000100000001 0.20000001 0.6827339907785555
0.6700000100000001 0.22000001 0.6840781042433473
0.6700000100000001 0.24000000999999999 0.6872379945686826
0.6700000100000001 0.26000001 0.6921682181721486
0.6700000100000001 0.28000001 0.6987911292943476
0.6700000100000001 0.30000001 0.7070037452032576
0.6700000100000001 0.32000001 0.7166853919412653
0.6800000100000001 1e-08 0.7603891763342459
0.6800000100000001 0.020000010000000002 0.7486080672242003
0.6800000100000001 0.04000001 0.7376166066362053
0.6800000100000001 0.06000001 0.7275470867805413
0.6800000100000001 0.08000001 0.7185395483774543
0.6800000100000001 0.10000001 0.7107372641882809
0.6800000100000001 0.12000000999999999 0.7042806421943777
0.6800000100000001 0.14000001 0.6992998911553294
0.6800000100000001 0.16000001 0.6959071509658089
0.6800000100000001 0.18000001 0.694189077306613
0.6800000100000001 0.20000001 0.6942009624300922
0.6800000100000001 0.22000001 0.6959632979701826
0.6800000100000001 0.24000000999999999 0.699461265875335
0.6800000100000001 0.26000001 0.7046471038067316
0.6800000100000001 0.28000001 0.7114448002762563
0.6800000100000001 0.30000001 0.7197562681337994
0.6900000100000001 1e-08 0.7660092297620343
0.6900000100000001 0.020000010000000002 0.7547941742762186
0.6900000100000001 0.04000001 0.7443964643474841
0.6900000100000001 0.06000001 0.7349429033171684
0.6900000100000001 0.08000001 0.7265657094758988
0.6900000100000001 0.10000001 0.7193979565664165
0.6900000100000001 0.12000000999999999 0.7135677429272277
0.6900000100000001 0.14000001 0.7091914882377667
0.6900000100000001 0.16000001 0.7063670384482591
0.6900000100000001 0.18000001 0.7051674491239416
0.6900000100000001 0.20000001 0.7056363283469493
0.6900000100000001 0.22000001 0.7077854163154849
0.6900000100000001 0.24000000999999999 0.7115947019883573
0.6900000100000001 0.26000001 0.7170149367830955
0.6900000100000001 0.28000001 0.7239720303766686
0.6900000100000001 0.30000001 0.7323725972633855
0.7000000100000001 1e-08 0.7718407622375373
0.7000000100000001 0.020000010000000002 0.7611831108532545
0.7000000100000001 0.04000001 0.751366507135423
0.7000000100000001 0.06000001 0.7425118583280839
0.7000000100000001 0.08000001 0.7347433871953415
0.7000000100000001 0.10000001 0.7281841345282218
0.7000000100000001 0.12000000999999999 0.7229504720865221
0.7000000100000001 0.14000001 0.7191460500158068
0.7000000100000001 0.16000001 0.7168558146883877
0.7000000100000001 0.18000001 0.7161408461919923
0.7000000100000001 0.20000001 0.7170347213414476
0.7000000100000001 0.22000001 0.7195418971692971
0.7000000100000001 0.24000000999999999 0.7236382804088454
0.7000000100000001 0.26000001 0.7292737929031659
0.7000000100000001 0.28000001 0.7363764581247805
0.71000001 1e-08 0.7778725080597081
0.71000001 0.020000010000000002 0.7677624483537954
0.71000001 0.04000001 0.7585133197548164
0.71000001 0.06000001 0.750239852400117
0.71000001 0.08000001 0.7430582324845504
0.71000001 0.10000001 0.737081748567939
0.71000001 0.12000000999999999 0.7324156980968114
0.71000001 0.14000001 0.7291519797637257
0.71000001 0.16000001 0.7273639496620389
0.71000001 0.18000001 0.727102174770874
0.71000001 0.20000001 0.7283916403565842
0.71000001 0.22000001 0.7312307634346363
0.71000001 0.24000000999999999 0.7355922818739837
0.71000001 0.26000001 0.7414258038990824
0.71000001 0.28000001 0.7486615875913719
0.72000001 1e-08 0.7840933445027904
0.72000001 0.020000010000000002 0.7745200657069418
0.72000001 0.04000001 0.7658239874055037
0.72000001 0.06000001 0.7581134944774791
0.72000001 0.08000001 0.751496805994676
0.72000001 0.10000001 0.7460778260473538
0.72000001 0.12000000999999999 0.7419514707135817
0.72000001 0.14000001 0.7391988816150308
0.72000001 0.16000001 0.7378830397691317
0.72000001 0.18000001 0.7380453070734121
0.72000001 0.20000001 0.7397033273606578
0.72000001 0.22000001 0.742850528838004
0.72000001 0.24000000999999999 0.7474572308634095
0.72000001 0.26000001 0.7534731313413483
0.73000001 1e-08 0.7904923481726336
0.73000001 0.020000010000000002 0.7814442000309598
0.73000001 0.04000001 0.7732861326144375
0.73000001 0.06000001 0.7661201160316502
0.73000001 0.08000001 0.7600465616591653
0.73000001 0.10000001 0.7551604197845297
0.73000001 0.12000000999999999 0.751546935826009
0.73000001 0.14000001 0.7492774492440727
0.73000001 0.16000001 0.7484056834252601
0.73000001 0.18000001 0.7489649592539218
0.73000001 0.20000001 0.7509666619478234
0.73000001 0.22000001 0.7544001189254761
0.73000001 0.24000000999999999 0.7592338468104151
0.73000001 0.26000001 0.7654179462561645
0.74000001 1e-08 0.797058843677554
0.74000001 0.020000010000000002 0.788523487345062
0.74000001 0.04000001 0.7808879407081641
0.74000001 0.06000001 0.7742477738910865
0.74000001 0.08000001 0.7686958211027537
0.74000001 0.10000001 0.764318551828527
0.74000001 0.12000000999999999 0.7611922513835381
0.74000001 0.14000001 0.7593793619449414
0.74000001 0.16000001 0.7589253691563148
0.74000001 0.18000001 0.7598565846353813
0.74000001 0.20000001 0.7621790710897806
0.74000001 0.22000001 0.765878804704314
0.74000001 0.24000000999999999 0.7709230040343078
0.75000001 1e-08 0.8037824446393143
0.75000001 0.020000010000000002 0.7957469939368601
0.75000001 0.04000001 0.7886181751753174
0.75000001 0.06000001 0.7824852436774257
0.75000001 0.08000001 0.777433741191209
0.75000001 0.10000001 0.7735421546076489
0.75000001 0.12000000999999999 0.7708785059503458
0.75000001 0.14000001 0.7694971885066783
0.75000001 0.16000001 0.7694363753851463
0.75000001 0.18000001 0.7707162804120979
0.75000001 0.20000001 0.7733384518311897
0.75000001 0.22000001 0.7772861468268297
0.75000001 0.24000000999999999 0.782525698795486
0.7600000100000001 1e-08 0.8106530872752744
0.7600000100000001 0.020000010000000002 0.8031042391496382
0.7600000100000001 0.04000001 0.7964661842635744
0.7600000100000001 0.06000001 0.7908220056610993
0.7600000100000001 0.08000001 0.7862502767067049
0.7600000100000001 0.10000001 0.7828220111775018
0.7600000100000001 0.12000000999999999 0.7805976409205669
0.7600000100000001 0.14000001 0.7796242989472069
0.7600000100000001 0.16000001 0.7799336809967446
0.7600000100000001 0.18000001 0.7815407062072595
0.7600000100000001 0.20000001 0.7844431050325331
0.7600000100000001 0.22000001 0.7886219485750393
0.7700000100000001 1e-08 0.8176610569433316
0.7700000100000001 0.020000010000000002 0.8105852104534642
0.7700000100000001 0.04000001 0.8044219001377448
0.7700000100000001 0.06000001 0.7992482246765222
0.7700000100000001 0.08000001 0.7951361398144694
0.7700000100000001 0.10000001 0.79214969589563
0.7700000100000001 0.12000000999999999 0.7903423770556527
0.7700000100000001 0.14000001 0.789754783933708
0.7700000100000001 0.16000001 0.7904128857331535
0.7700000100000001 0.18000001 0.7923270130194052
0.7700000100000001 0.20000001 0.7954916785381584
0.7700000100000001 0.22000001 0.7998862162034872
0.7800000100000001 1e-08 0.8247970081582697
0.7800000100000001 0.020000010000000002 0.8181803717116592
0.7800000100000001 0.04000001 0.8124758318621521
0.7800000100000001 0.06000001 0.8077547255448511
0.7800000100000001 0.08000001 0.8040827576885253
0.7800000100000001 0.10000001 0.801517516512175
0.7800000100000001 0.12000000999999999 0.8001061457186988
0.7800000100000001 0.14000001 0.799883381560954
0.7800000100000001 0.16000001 0.8008701394790619
0.7800000100000001 0.18000001 0.8030727812472345
0.7800000100000001 0.20000001 0.8064831183856335
0.7900000100000001 1e-08 0.8320519786653354
0.7900000100000001 0.020000010000000002 0.8258806655592019
0.7900000100000001 0.04000001 0.8206190533761802
0.7900000100000001 0.06000001 0.8163329652554095
0.7900000100000001 0.08000001 0.8130822293958632
0.7900000100000001 0.10000001 0.8109184583875559
0.7900000100000001 0.12000000999999999 0.8098830249647445
0.7900000100000001 0.14000001 0.8100054110617148
0.7900000100000001 0.16000001 0.8113020795376948
0.7900000100000001 0.18000001 0.8137759666314188
0.7900000100000001 0.20000001 0.8174166268781488
0.8000000100000001 1e-08 0.8394173981994316
0.8000000100000001 0.020000010000000002 0.8336775107824205
0.8000000100000001 0.04000001 0.8288431875190173
0.8000000100000001 0.06000001 0.8249750029656105
0.8000000100000001 0.08000001 0.8221272829030188
0.8000000100000001 0.10000001 0.8203461313228634
0.8000000100000001 0.12000000999999999 0.8196676804873659
0.8000000100000001 0.14000001 0.8201167129693678
0.8000000100000001 0.16000001 0.8217057750524637
0.8000000100000001 0.18000001 0.8244348530908634
0.8100000100000001 1e-08 0.8468850925721281
0.8100000100000001 0.020000010000000002 0.8415627955388106
0.8100000100000001 0.04000001 0.8371403870382865
0.8100000100000001 0.06000001 0.8336734687006035
0.8100000100000001 0.08000001 0.8312112328670932
0.8100000100000001 0.10000001 0.8297947193097173
0.8100000100000001 0.12000000999999999 0.8294553113089697
0.8100000100000001 0.14000001 0.8302135952300218
0.8100000100000001 0.16000001 0.8320786777948534
0.8100000100000001 0.18000001 0.8350480115576524
0.8200000100000001 1e-08 0.8544472837198135
0.8200000100000001 0.020000010000000002 0.8495288671898413
0.8200000100000001 0.04000001 0.8455033133946708
0.8200000100000001 0.06000001 0.8424215314717273
0.8200000100000001 0.08000001 0.840327939703589
0.8200000100000001 0.10000001 0.8392589333670475
0.8200000100000001 0.12000000999999999 0.8392416000247626
0.8200000100000001 0.14000001 0.840292784760499
0.8200000100000001 0.16000001 0.8424185786074995
0.8300000100000001 1e-08 0.8620965863201069
0.8300000100000001 0.020000010000000002 0.8575685194447713
0.8300000100000001 0.04000001 0.8539251140561808
0.8300000100000001 0.06000001 0.851212867389314
0.8300000100000001 0.08000001 0.8494717702832304
0.8300000100000001 0.10000001 0.8487339675258164
0.8300000100000001 0.12000000999999999 0.8490226673604674
0.8300000100000001 0.14000001 0.8503513839623997
0.8300000100000001 0.16000001 0.8527235688597246
0.84000001 1e-08 0.8698260015454126
0.84000001 0.020000010000000002 0.8656749774349011
0.84000001 0.04000001 0.8623993988649244
0.84000001 0.06000001 0.8600416282207101
0.84000001 0.08000001 0.8586375604959549
0.84000001 0.10000001 0.8582154579433606
0.84000001 0.12000000999999999 0.858795030774525
0.84000001 0.14000001 0.8603868317258689
0.85000001 1e-08 0.8776289084763347
0.85000001 0.020000010000000002 0.8738418812592056
0.85000001 0.04000001 0.8709202159581654
0.85000001 0.06000001 0.8689024107379891
0.85000001 0.08000001 0.8678205798292563
0.85000001 0.10000001 0.8676994450713936
0.85000001 0.12000000999999999 0.8685555668216136
0.85000001 0.14000001 0.8703968684858295
0.86000001 1e-08 0.8854990536471705
0.86000001 0.020000010000000002 0.8820632684667211
0.86000001 0.04000001 0.8794820276352058
0.86000001 0.06000001 0.8777902271104479
0.86000001 0.08000001 0.8770164980363666
0.86000001 0.10000001 0.8771823387613727
0.86000001 0.12000000999999999 0.8783014769914556
0.87000001 1e-08 0.8934305391436441
0.87000001 0.020000010000000002 0.890333555870316
0.87000001 0.04000001 0.8880796864824876
0.87000001 0.06000001 0.8867004765229405
0.87000001 0.08000001 0.8862213539145212
0.87000001 0.10000001 0.8866608861641679
0.87000001 0.12000000999999999 0.8880302567419254
0.88000001 1e-08 0.9014178096215038
0.88000001 0.020000010000000002 0.8986475210216921
0.88000001 0.04000001 0.896708412000813
0.88000001 0.06000001 0.8956289181406952
0.88000001 0.08000001 0.8954315261716888
0.88000001 0.10000001 0.896132142264521
0.8900000100000001 1e-08 0.9094556385651859
0.8900000100000001 0.020000010000000002 0.9070002836191605
0.8900000100000001 0.04000001 0.9053637679203658
0.8900000100000001 0.06000001 0.9045716454925795
0.8900000100000001 0.08000001 0.9046437063293403
0.8900000100000001 0.10000001 0.905593442882444
0.9000000100000001 1e-08 0.9175391140593692
0.9000000100000001 0.020000010000000002 0.9153872870681722
0.9000000100000001 0.04000001 0.9140416403401043
0.9000000100000001 0.06000001 0.9135250623062072
0.9000000100000001 0.08000001 0.9138548735868429
0.9100000100000001 1e-08 0.9256636243036629
0.9100000100000001 0.020000010000000002 0.9238042803695742
0.9100000100000001 0.04000001 0.9227382167874123
0.9100000100000001 0.06000001 0.9224858597982253
0.9100000100000001 0.08000001 0.9230622715581037
0.9200000100000001 1e-08 0.933824843062109
0.9200000100000001 0.020000010000000002 0.9322473004716663
0.9200000100000001 0.04000001 0.9314499662604356
0.9200000100000001 0.06000001 0.9314509954000184
0.9300000100000001 1e-08 0.942018715204845
0.9300000100000001 0.020000010000000002 0.9407126551891218
0.9300000100000001 0.04000001 0.9401736202884459
0.9300000100000001 0.06000001 0.9404176728819802
0.9400000100000001 1e-08 0.9502414424689558
0.9400000100000001 0.020000010000000002 0.9491969067638828
0.9400000100000001 0.04000001 0.9489061550239635
0.9500000100000001 1e-08 0.9584894695392469
0.9500000100000001 0.020000010000000002 0.9576968561198846
0.9500000100000001 0.04000001 0.9576447743632729
0.96000001 1e-08 0.9667594705268465
0.96000001 0.020000010000000002 0.9662095278443108
0.97000001 1e-08 0.9750483359042456
0.97000001 0.020000010000000002 0.9747321559124245
0.98000001 1e-08 0.9833531599389349
0.99000001 1e-08 0.9916712286540792

